Context-Dependent Fine-Grained Entity Type Tagging

Entity type tagging is the task of assigning category labels to each mention of an entity in a document. While standard systems focus on a small set of types, recent work (Ling and Weld, 2012) suggests that using a large fine-grained label set can lead to dramatic improvements in downstream tasks. In the absence of labeled training data, existing fine-grained tagging systems obtain examples automatically, using resolved entities and their types extracted from a knowledge base. However, since the appropriate type often depends on context (e.g. Washington could be tagged either as city or government), this procedure can result in spurious labels, leading to poorer generalization. We propose the task of context-dependent fine type tagging, where the set of acceptable labels for a mention is restricted to only those deducible from the local context (e.g. sentence or document). We introduce new resources for this task: 12,017 mentions annotated with their context-dependent fine types, and we provide baseline experimental results on this data.

==> freebase-map.txt <==
%auto-ignore
/base/backpacking1/national_forest	/location
/base/backpacking1/wilderness_area	/location
/base/engineering/mine	/location
/base/popstra/location	/location
/base/ports/port_of_call	/location
/base/switzerland/ch_district	/location
/business/oil_field	/location
/business/shopping_center	/location
/food/beer_country_region	/location
/geography/geographical_feature	/location
/location/administrative_division	/location
/location/ar_department	/location
/location/ar_province	/location
/location/australian_local_government_area	/location
/location/australian_state	/location
/location/australian_suburb	/location
/location/br_state	/location
/location/ca_census_division	/location
/location/ca_indian_reserve	/location
/location/cemetery	/location
/location/census_designated_place	/location
/location/cn_autonomous_county	/location
/location/cn_autonomous_prefecture	/location
/location/cn_county	/location
/location/cn_prefecture	/location
/location/cn_province	/location
/location/continent	/location
/location/de_borough	/location
/location/de_regierungsbezirk	/location
/location/de_rural_district	/location
/location/de_state	/location
/location/de_urban_district	/location
/location/es_comarca	/location
/location/es_province	/location
/location/fr_department	/location
/location/fr_region	/location
/location/hk_district	/location
/location/id_province	/location
/location/id_subdistrict	/location
/location/in_district	/location
/location/in_division	/location
/location/in_state	/location
/location/in_union_territory	/location
/location/it_frazione	/location
/location/it_province	/location
/location/it_region	/location
/location/jp_district	/location
/location/jp_prefecture	/location
/location/jp_special_ward	/location
/location/jp_subprefecture	/location
/location/kp_province	/location
/location/location	/location
/location/mx_municipality	/location
/location/mx_state	/location
/location/my_division	/location
/location/my_state	/location
/location/neighborhood	/location
/location/nl_municipality	/location
/location/nl_province	/location
/location/province	/location
/location/region	/location
/location/ru_autonomous_okrug	/location
/location/ru_krai	/location
/location/ru_republic	/location
/location/tw_district	/location
/location/ua_oblast	/location
/location/uk_civil_parish	/location
/location/uk_council_area	/location
/location/uk_metropolitan_borough	/location
/location/uk_metropolitan_county	/location
/location/uk_non_metropolitan_county	/location
/location/uk_non_metropolitan_district	/location
/location/uk_overseas_territory	/location
/location/uk_region	/location
/location/uk_unitary_authority	/location
/location/us_cbsa	/location
/location/us_county	/location
/location/us_indian_reservation	/location
/location/us_state	/location
/location/us_territory	/location
/location/vn_province	/location
/people/place_of_interment	/location
/skiing/ski_area	/location
/sports/golf_course	/location
/travel/tourist_attraction	/location
/user/arielb/israel/israeli_settlement	/location
/wine/vineyard	/location
/wine/wine_sub_region	/location
/astronomy/asteroid	/location/celestial
/astronomy/celestial_object	/location/celestial
/astronomy/celestial_object_with_coordinate_system	/location/celestial
/astronomy/comet	/location/celestial
/astronomy/constellation	/location/celestial
/astronomy/galactic_cluster	/location/celestial
/astronomy/galactic_group	/location/celestial
/astronomy/galactic_super_cluster	/location/celestial
/astronomy/galaxy	/location/celestial
/astronomy/nebula	/location/celestial
/astronomy/orbital_relationship	/location/celestial
/astronomy/planet	/location/celestial
/astronomy/star	/location/celestial
/astronomy/star_system	/location/celestial
/astronomy/supernova	/location/celestial
/base/exoplanetology/exoplanet	/location/celestial
/user/robert/data_nursery/galaxy	/location/celestial
/base/greece/gr_city	/location/city
/base/switzerland/ch_city	/location/city
/location/citytown	/location/city
/location/cn_county_level_city	/location/city
/location/cn_prefecture_level_city	/location/city
/location/de_city	/location/city
/location/id_city	/location/city
/location/in_city	/location/city
/location/jp_city_town	/location/city
/location/jp_designated_city	/location/city
/location/kp_city	/location/city
/location/kp_metropolitan_city	/location/city
/location/pr_municipality	/location/city
/location/vn_provincial_city	/location/city
/location/vn_township	/location/city
/user/hangy/default_domain/at_municipality	/location/city
/location/country	/location/country
/geography/glacier	/location/geography
/base/engineering/canal	/location/geography/body_of_water
/geography/body_of_water	/location/geography/body_of_water
/geography/lake	/location/geography/body_of_water
/geography/river	/location/geography/body_of_water
/geography/waterfall	/location/geography/body_of_water
/geography/island	/location/geography/island
/geography/mountain	/location/geography/mountain
/geography/mountain_pass	/location/geography/mountain
/geography/mountain_range	/location/geography/mountain
/geography/island_group	/location/geograpy/island
/amusement_parks/park	/location/park
/base/usnationalparks/us_national_park	/location/park
/user/alecf/recreation/park	/location/park
/architecture/building_complex	/location/structure
/architecture/building	/location/structure
/architecture/house	/location/structure
/architecture/lighthouse	/location/structure
/architecture/museum	/location/structure
/architecture/skyscraper	/location/structure
/architecture/structure	/location/structure
/architecture/tower	/location/structure
/astronomy/astronomical_observatory	/location/structure
/base/bookstores/bookstore	/location/structure
/base/casinos/casino	/location/structure
/base/engineering/dam	/location/structure
/base/infrastructure/nuclear_power_plant	/location/structure
/base/infrastructure/power_station	/location/structure
/library/public_library	/location/structure
/library/public_library_system	/location/structure
/opera/opera_house	/location/structure
/travel/transport_terminus	/location/structure
/user/anandology/default_domain/railway_station	/location/structure
/user/iubookgirl/default_domain/academic_library	/location/structure
/user/maxim75/default_domain/transit_stop_connection	/location/structure
/user/robert/data_nursery/railway_station	/location/structure
/zoos/zoo	/location/structure
/aviation/airport	/location/structure/airport
/base/crime/appellate_court	/location/structure/government
/base/crime/police_department	/location/structure/government
/base/fires/fire_department	/location/structure/government
/base/morelaw/court	/location/structure/government
/base/prison/prison	/location/structure/government
/government/government_agency	/location/structure/government
/law/courthouse	/location/structure/government
/law/court	/location/structure/government
/user/skud/embassies_and_consulates/embassy	/location/structure/government
/medicine/hospital	/location/structure/hospital
/base/hotels/hotel	/location/structure/hotel
/travel/accommodation	/location/structure/hotel
/dining/restaurant	/location/structure/restaurant
/cricket/cricket_stadium	/location/structure/sports_facility
/sports/sports_facility	/location/structure/sports_facility
/base/movietheatres/movie_theatre	/location/structure/theater
/theater/theater	/location/structure/theater
/transportation/bridge	/location/transit/bridge
/rail/railway	/location/transit/railway
/transportation/road	/location/transit/road
/base/activism/organization	/organization
/base/bioventurist/organization	/organization
/base/charities/charity	/organization
/base/popstra/organization	/organization
/business/trade_union	/organization
/education/fraternity_sorority	/organization
/education/student_organization	/organization
/martial_arts/martial_arts_organization	/organization
/organization/australian_organization	/organization
/organization/non_profit_organization	/organization
/organization/organization	/organization
/religion/religious_organization	/organization
/soccer/fifa	/organization
/architecture/architecture_firm	/organization/company
/automotive/company	/organization/company
/automotive/make	/organization/company
/aviation/aircraft_manufacturer	/organization/company
/aviation/airline	/organization/company
/base/bioventurist/science_or_technology_company	/organization/company
/base/crime/law_firm	/organization/company
/base/popstra/company	/organization/company
/book/periodical_publisher	/organization/company
/book/publishing_company	/organization/company
/business/business_operation	/organization/company
/cvg/cvg_publisher	/organization/company
/digicams/digital_camera_manufacturer	/organization/company
/film/film_company	/organization/company
/film/film_distributor	/organization/company
/film/production_company	/organization/company
/music/record_label	/organization/company
/venture_capital/venture_investor	/organization/company
/broadcast/tv_channel	/organization/company/broadcast
/education/student_radio_station	/organization/company/broadcast
/tv/tv_network	/organization/company/broadcast
/base/newsevents/news_reporting_organisation	/organization/company/news
/book/newspaper	/organization/company/news
/education/school_newspaper	/organization/company/news
/base/pgschools/school	/organization/education
/education/department	/organization/education
/education/educational_institution	/organization/education
/education/school	/organization/education
/education/university	/organization/education
/government/governmental_body	/organization/government
/government/government	/organization/government
/base/crime/law_enforcement_authority	/organization/military
/base/terrorism/terrorist_organization	/organization/military
/military/armed_force	/organization/military
/military/military_unit	/organization/military
/base/ovguide/country_musical_groups	/organization/music
/music/musical_group	/organization/music
/music/orchestra	/organization/music
/opera/opera_company	/organization/music
/government/political_party	/organization/political_party
/baseball/baseball_league	/organization/sports_league
/cricket/cricket_league	/organization/sports_league
/soccer/football_league	/organization/sports_league
/sports/sports_league	/organization/sports_league
/american_football/football_team	/organization/sports_team
/baseball/baseball_team	/organization/sports_team
/base/handball/handball_team	/organization/sports_team
/base/marchmadness/ncaa_basketball_team	/organization/sports_team
/base/rugby/rugby_club	/organization/sports_team
/basketball/basketball_team	/organization/sports_team
/cricket/cricket_team	/organization/sports_team
/ice_hockey/hockey_team	/organization/sports_team
/soccer/football_team	/organization/sports_team
/sports/professional_sports_team	/organization/sports_team
/sports/school_sports_team	/organization/sports_team
/sports/sports_team	/organization/sports_team
/finance/stock_exchange	/organization/stock_exchange
/metropolitan_transit/transit_line	/organization/transit
/metropolitan_transit/transit_system	/organization/transit
/base/wrestling/championship_title	/other
/visual_art/artwork	/other/art
/base/americancomedy/tv_show	/other/art/broadcast
/radio/radio_program	/other/art/broadcast
/tv/tv_program	/other/art/broadcast
/user/techgnostic/default_domain/tv_series_serial	/other/art/broadcast
/base/americancomedy/movie	/other/art/film
/base/ovguide/bollywood_films	/other/art/film
/film/film	/other/art/film
/film/film_series	/other/art/film
/media_common/adaptation	/other/art/film
/music/concert_film	/other/art/film
/base/jsbach/bach_composition	/other/art/music
/cvg/musical_game_song	/other/art/music
/film/film_featured_song	/other/art/music
/government/national_anthem	/other/art/music
/music/album	/other/art/music
/music/composition	/other/art/music
/music/live_album	/other/art/music
/music/recording	/other/art/music
/music/single	/other/art/music
/music/track	/other/art/music
/tv/tv_theme_song	/other/art/music
/opera/opera	/other/art/stage
/theater/play	/other/art/stage
/user/carmenmfenn1/ballet/ballet	/other/art/stage
/base/fairytales/fairy_tale	/other/art/writing
/book/book	/other/art/writing
/book/journal	/other/art/writing
/book/literary_series	/other/art/writing
/book/magazine	/other/art/writing
/book/periodical	/other/art/writing
/book/poem	/other/art/writing
/book/publication	/other/art/writing
/book/reviewed_work	/other/art/writing
/book/serialized_work	/other/art/writing
/book/short_non_fiction	/other/art/writing
/book/short_non_fiction_variety	/other/art/writing
/book/short_story	/other/art/writing
/book/translated_work	/other/art/writing
/book/translation	/other/art/writing
/book/written_work	/other/art/writing
/comic_books/comic_book_series	/other/art/writing
/comic_books/comic_book_story	/other/art/writing
/education/school_magazine	/other/art/writing
/religion/religious_text	/other/art/writing
/award/award	/other/award
/medicine/anatomical_structure	/other/body_part
/finance/currency	/other/currency
/award/award_ceremony	/other/event
/conferences/conference	/other/event
/conferences/conference_series	/other/event
/exhibitions/exhibition	/other/event
/film/film_festival_event	/other/event
/film/film_festival	/other/event
/music/concert	/other/event
/music/concert_tour	/other/event
/music/festival	/other/event
/time/event	/other/event
/time/recurring_event	/other/event
/aviation/airliner_accident	/other/event/accident
/base/disaster2/rail_accident	/other/event/accident
/user/robert/data_nursery/rail_accident	/other/event/accident
/government/election_campaign	/other/event/election
/government/election	/other/event/election
/government/general_election	/other/event/election
/time/holiday	/other/event/holiday
/base/disaster2/flood	/other/event/natural_disaster
/base/disaster2/tornado	/other/event/natural_disaster
/base/fires/explosion	/other/event/natural_disaster
/base/fires/fires	/other/event/natural_disaster
/event/disaster	/other/event/natural_disaster
/meteorology/tropical_cyclone	/other/event/natural_disaster
/user/robert/earthquakes/earthquake	/other/event/natural_disaster
/base/fight/political_rebellion_or_revolution	/other/event/protest
/base/fight/protest	/other/event/protest
/american_football/super_bowl	/other/event/sports_event
/base/athletics/athletics_marathon	/other/event/sports_event
/base/formula1/formula_1_grand_prix	/other/event/sports_event
/base/peleton/road_bicycle_racing_event	/other/event/sports_event
/base/sportssandbox/sports_event	/other/event/sports_event
/base/sportssandbox/sports_recurring_event	/other/event/sports_event
/cricket/cricket_tournament_event	/other/event/sports_event
/cricket/cricket_tournament	/other/event/sports_event
/olympics/olympic_event_competition	/other/event/sports_event
/olympics/olympic_games	/other/event/sports_event
/soccer/football_world_cup	/other/event/sports_event
/sports/tournament_event_competition	/other/event/sports_event
/tennis/tennis_tournament	/other/event/sports_event
/user/tsegaran/random/formula_one_race	/other/event/sports_event
/base/americancivilwar/battle	/other/event/violent_conflict
/base/disaster2/attack	/other/event/violent_conflict
/base/disaster2/death_causing_event	/other/event/violent_conflict
/base/terrorism/terrorist_attack	/other/event/violent_conflict
/military/military_conflict	/other/event/violent_conflict
/base/foodrecipes/recipe_ingredient	/other/food
/food/beer	/other/food
/food/beverage	/other/food
/food/cheese	/other/food
/food/dish	/other/food
/food/ingredient	/other/food
/food/other/food	/other/food
/food/tea	/other/food
/wine/grape_variety	/other/food
/wine/wine	/other/food
/base/disaster2/infectious_disease	/other/health/malady
/medicine/disease	/other/health/malady
/medicine/icd_9_cm_classification	/other/health/malady
/medicine/infectious_disease	/other/health/malady
/medicine/symptom	/other/health/malady
/medicine/drug	/other/health/treatment
/medicine/medical_treatment	/other/health/treatment
/people/ethnicity	/other/heritage
/internet/website	/other/internet
/language/conlang	/other/language
/language/human_language	/other/language
/language/language_dialect	/other/language
/computer/programming_language	/other/language/programming_language
/law/constitutional_amendment	/other/legal
/user/skud/legal/treaty	/other/legal
/user/sprocketonline/economics/legislation	/other/legal
/user/tsegaran/legal/act_of_congress	/other/legal
/biology/organism_classification	/other/living_thing
/base/scubadiving/marine_creature	/other/living_thing/animal
/biology/animal	/other/living_thing/animal
/user/joshuamclark/default_domain/bird	/other/living_thing/animal
/aviation/aircraft_model	/other/product
/aviation/aircraft	/other/product
/base/sails/sailing_ship_class	/other/product
/base/tallships/tall_ship	/other/product
/base/train/electric_locomotive	/other/product
/base/train/multiple_unit	/other/product
/boats/ship_class	/other/product
/boats/ship	/other/product
/boats/ship_type	/other/product
/business/consumer_product	/other/product
/engineering/engine	/other/product
/music/guitar	/other/product
/music/instrument	/other/product
/rail/diesel_locomotive_class	/other/product
/rail/electric_locomotive_class	/other/product
/rail/locomotive_class	/other/product
/rail/locomotive	/other/product
/spaceflight/spacecraft	/other/product
/user/patrick/default_domain/submarine_class	/other/product
/user/patrick/default_domain/submarine	/other/product
/user/robert/data_nursery/aircraft_engine	/other/product
/user/skud/boats/cruise_ship	/other/product
/user/skud/boats/sailing_vessel	/other/product
/user/skud/boats/submarine_class	/other/product
/user/skud/boats/submarine	/other/product
/user/skud/boats/vessel_class	/other/product
/user/skud/boats/warship_class	/other/product
/user/tsegaran/random/locomotive	/other/product
/base/filmcameras/camera	/other/product/camera
/digicams/digital_camera	/other/product/camera
/automotive/automotive_class	/other/product/car
/automotive/model	/other/product/car
/automotive/model_year	/other/product/car
/base/classiccars/classic_car	/other/product/car
/computer/computer	/other/product/computer
/user/robert/mobile_phones/mobile_phone	/other/product/mobile_phone
/computer/software	/other/product/software
/cvg/computer_videogame	/other/product/software
/cvg/cvg_platform	/other/product/software
/cvg/game_series	/other/product/software
/cvg/musical_game	/other/product/software
/base/weapons/weapon	/other/product/weapon
/user/akatenev/weapons/weapon	/other/product/weapon
/religion/religion	/other/religion
/base/aptamer/chemical_compound	/other/scientific
/base/aptamer/nucleic_acid	/other/scientific
/biology/amino_acid	/other/scientific
/biology/chromosome	/other/scientific
/biology/protein	/other/scientific
/chemistry/chemical_compound	/other/scientific
/chemistry/chemical_element	/other/scientific
/user/tsegaran/computer/algorithm	/other/scientific
/games/game	/other/sports_and_leisure
/games/playing_card_game	/other/sports_and_leisure
/religion/deity	/other/supernatural
/user/carmenmfenn1/greco_roman_mythology/greek_deity	/other/supernatural
/user/carmenmfenn1/greco_roman_mythology/roman_deity	/other/supernatural
/astronomy/astronomer	/person
/base/fashionmodels/fashion_model	/person
/base/givennames/given_name	/person
/base/magic/magician	/person
/base/popstra/celebrity	/person
/celebrities/celebrity	/person
/computer/computer_scientist	/person
/computer/software_developer	/person
/cvg/cvg_developer	/person
/dining/chef	/person
/people/family_name	/person
/people/person	/person
/user/lindenb/default_domain/scientist	/person
/user/robert/default_domain/given_name	/person
/architecture/architect	/person/artist
/base/fashion/fashion_designer	/person/artist
/base/smarthistory/visual_artist	/person/artist
/book/illustrator	/person/artist
/broadcast/artist	/person/artist
/comic_books/comic_book_creator	/person/artist
/comic_books/comic_book_writer	/person/artist
/comic_strips/comic_strip_creator	/person/artist
/cvg/cvg_designer	/person/artist
/cvg/game_voice_actor	/person/artist
/fashion/fashion_designer	/person/artist
/film/cinematographer	/person/artist
/film/editor	/person/artist
/film/film_costumer_designer	/person/artist
/film/film_production_designer	/person/artist
/film/producer	/person/artist
/games/game_designer	/person/artist
/martial_arts/martial_artist	/person/artist
/music/artist	/person/artist
/music/engineer	/person/artist
/music/producer	/person/artist
/tv/tv_producer	/person/artist
/tv/tv_program_creator	/person/artist
/user/carmenmfenn1/ballet/ballet_dancer	/person/artist
/user/kconragan/graphic_design/graphic_designer	/person/artist
/visual_art/visual_artist	/person/artist
/base/americancomedy/comedian	/person/artist/actor
/film/actor	/person/artist/actor
/theater/theater_actor	/person/artist/actor
/tv/tv_actor	/person/artist/actor
/tv/tv_personality	/person/artist/actor
/base/column/column_author	/person/artist/author
/book/author	/person/artist/author
/film/writer	/person/artist/author
/music/lyricist	/person/artist/author
/music/songwriter	/person/artist/author
/tv/tv_writer	/person/artist/author
/film/director	/person/artist/director
/film/film_art_director	/person/artist/director
/film/film_casting_director	/person/artist/director
/music/music_video_director	/person/artist/director
/opera/opera_director	/person/artist/director
/theater/theater_director	/person/artist/director
/tv/tv_director	/person/artist/director
/music/bassist	/person/artist/music
/music/composer	/person/artist/music
/music/conductor	/person/artist/music
/music/drummer	/person/artist/music
/music/guitarist	/person/artist/music
/music/opera_singer	/person/artist/music
/opera/librettist	/person/artist/music
/american_football/football_player	/person/athlete
/base/athletics/track_and_field_athlete	/person/athlete
/baseball/baseball_player	/person/athlete
/base/formula1/formula_1_driver	/person/athlete
/base/handball/handball_player	/person/athlete
/base/nascar/nascar_driver	/person/athlete
/base/peleton/cyclist	/person/athlete
/base/rugby/rugby_player	/person/athlete
/base/skateboarding/skateboarder	/person/athlete
/base/snowboard/snowboarder	/person/athlete
/base/surfing/surfer	/person/athlete
/base/volleyball/beach_volleyball_player	/person/athlete
/base/wrestling/professional_wrestler	/person/athlete
/basketball/basketball_player	/person/athlete
/chess/chess_player	/person/athlete
/cricket/cricket_bowler	/person/athlete
/cricket/cricket_player	/person/athlete
/geography/mountaineer	/person/athlete
/ice_hockey/hockey_player	/person/athlete
/soccer/football_player	/person/athlete
/sports/australian_rules_footballer	/person/athlete
/sports/boxer	/person/athlete
/sports/cyclist	/person/athlete
/sports/golfer	/person/athlete
/sports/pro_athlete	/person/athlete
/tennis/tennis_player	/person/athlete
/american_football/football_coach	/person/coach
/baseball/baseball_coach	/person/coach
/baseball/baseball_manager	/person/coach
/base/rugby/rugby_coach	/person/coach
/basketball/basketball_coach	/person/coach
/cricket/cricket_coach	/person/coach
/ice_hockey/hockey_coach	/person/coach
/soccer/football_team_manager	/person/coach
/medicine/physician	/person/doctor
/medicine/surgeon	/person/doctor
/base/crime/lawyer	/person/legal
/base/morelaw/canadian_judge	/person/legal
/base/morelaw/canadian_lawyer	/person/legal
/law/judge	/person/legal
/base/terrorism/terrorist	/person/military
/military/military_commander	/person/military
/user/robert/military/military_person	/person/military
/government/politician	/person/political_figure
/government/u_s_congressperson	/person/political_figure
/government/us_president	/person/political_figure
/government/us_vice_president	/person/political_figure
/royalty/monarch	/person/political_figure
/user/robert/data_nursery/chinese_emperor	/person/political_figure
/user/robert/roman_empire/roman_emperor	/person/political_figure
/user/robert/us_congress/us_senator	/person/political_figure
/religion/religious_leader	/person/religious_leader
/business/job_title	/person/title
/education/academic_post_title	/person/title
/education/educational_degree	/person/title
/government/government_office_or_title	/person/title
/law/judicial_title	/person/title
/organization/organization_committee_title	/person/title
/people/profession	/person/title
/religion/religious_leadership_title	/person/title
/royalty/chivalric_title	/person/title
/royalty/noble_title	/person/title
/royalty/order_of_chivalry	/person/title


==> ontonotes-labeled.txt <==
%auto-ignore
nw/wsj/23/wsj_2353/000
0	0	Valley Federal Savings & Loan Association	0	41	/organization	/organization/company	
0	1	Valley Federal	801	815	/organization	/organization/company	
0	2	it	825	827	/organization	/organization/company	
0	3	Valley Federal	926	940	/organization	/organization/company	
0	4	it	958	960	/organization	/organization/company	
0	5	Valley Federal , with assets of $ 3.3 billion ,	1152	1199	/organization	/organization/company	
1	0	Imperial Corp. of America	47	72	/organization	/organization/company	
1	1	its	98	101	/organization	/organization/company	
1	2	Imperial Corp. , whose spokesman said the company withdrew its application from the federal Office of Thrift Supervision because of an informal notice that Imperial 's thrift unit failed to meet Community Reinvestment Act requirements	252	486	/organization	/organization/company	
1	3	the company	290	301	/organization	/organization/company	
1	4	its	311	314	/organization	/organization/company	
1	5	Imperial Corp. , which said it is attempting to meet Community Reinvestment Act requirements	1057	1149	/organization	/organization/company	
1	6	it	1085	1087	/organization	/organization/company	
1	7	Imperial Corp. , based in San Diego ,	1223	1260	/organization	/organization/company	
1	8	it	1340	1342	/organization	/organization/company	
2	0	regulators	87	97	/organization	/organization/government	/person	
2	1	the federal Office of Thrift Supervision	332	372	/organization	/organization/government	
3	0	its application to buy five Valley Federal branches	98	149	/other	
3	1	its application	311	326	/other	
4	0	the transaction	160	175	/other	
4	1	The broken purchase	187	206	/other	
4	2	The transaction	631	646	/other	
4	3	the transaction with Imperial Corp. , which said it is attempting to meet Community Reinvestment Act requirements	1036	1149	/other	
5	0	five Valley Federal branches	121	149	/location	/location/structure	/organization	/organization/company	
5	1	the five outlets in California 's San Joaquin Valley	715	767	/location	/location/structure	
5	2	the branches	1010	1022	/location	/location/structure	/organization	/organization/company	
6	0	Community Reinvestment Act requirements	447	486	/other	/other/legal	
6	1	Community Reinvestment Act requirements	1110	1149	/other	/other/legal	
7	0	Community Reinvestment Act	447	473	/other	/other/legal	
7	1	The Community Reinvestment Act	489	519	/other	/other/legal	
8	0	additional evidence	218	237	/other	
9	0	the year	1331	1339	/other	
10	0	Imperial Savings & Loan	1278	1301	/organization	/organization/company	
11	0	another buyer for the branches	992	1022	/organization	/organization/company	/other	
12	0	amounts related to areas where deposits are received	576	628	/other	
13	0	trouble at Imperial Corp. , whose spokesman said the company withdrew its application from the federal Office of Thrift Supervision because of an informal notice that Imperial 's thrift unit failed to meet Community Reinvestment Act requirements	241	486	/other	
14	0	areas where deposits are received	595	628	/other	
15	0	money	567	572	/other	/other/currency	
16	0	America	65	72	/location	/location/country	
17	0	assets of $ 3.3 billion	1174	1197	/other	
18	0	amounts	576	583	/other	
19	0	the federal Office	332	350	/organization	/organization/government	
20	0	the transaction	1036	1051	/other	
21	0	the five outlets	715	731	/location	/location/structure	
22	0	trouble	241	248	/other	
23	0	a net loss	1350	1360	/other	
24	0	Imperial Corp.	47	61	/organization	/organization/company	
25	0	California 's San Joaquin Valley	735	767	/location	/location/city	
26	0	another buyer	992	1005	/organization	/organization/company	/other	
27	0	California 's	735	748	/location	
28	0	Valley Federal	1152	1166	/organization	/organization/company	
29	0	Imperial 's	408	419	/organization	/organization/company	
30	0	areas	595	600	/location	/other	
31	0	operating costs	899	914	/other	
32	0	Imperial Corp.	252	266	/organization	/organization/company	
33	0	the parent	1264	1274	/organization	/organization/company	
34	0	Thrift Supervision	354	372	/organization	/organization/government	/other	
35	0	Terms	770	775	/other	
36	0	deposits	703	711	/other	
37	0	Friday	946	952	/other	
38	0	the first six months of the year	1307	1339	/other	
39	0	the first six months	1307	1327	/other	
40	0	about $ 2 million	878	895	/other	/other/currency	
41	0	additional evidence of trouble at Imperial Corp. , whose spokesman said the company withdrew its application from the federal Office of Thrift Supervision because of an informal notice that Imperial 's thrift unit failed to meet Community Reinvestment Act requirements	218	486	/other	
42	0	about $ 146 million	680	699	/other	/other/currency	
43	0	deposits at the five outlets in California 's San Joaquin Valley	703	767	/other	
44	0	August	662	668	/other	
45	0	about $ 146 million in deposits at the five outlets in California 's San Joaquin Valley	680	767	/other	/other/currency	
46	0	Imperial Corp.	1223	1237	/organization	/organization/company	
47	0	a modest pretax gain	845	865	/other	
48	0	Imperial Corp.	1057	1071	/organization	/organization/company	
49	0	San Diego	1249	1258	/location	/location/city	
50	0	Imperial 's thrift unit	408	431	/organization	/organization/company	
51	0	a net loss of $ 33.1 million	1350	1378	/other	
52	0	$ 3.3 billion	1184	1197	/other	/other/currency	
53	0	about $ 2 million in operating costs	878	914	/other	/other/currency	
54	0	savings and loan associations	529	558	/organization	/organization/company	
55	0	limbo	179	184	/other	
56	0	deposits	607	615	/other	
57	0	assets	1174	1180	/other	
58	0	Van Nuys	1212	1220	/location	/location/city	
59	0	the parent of Imperial Savings & Loan	1264	1301	/organization	/organization/company	
60	0	$ 33.1 million	1364	1378	/other	/other/currency	
61	0	an informal notice that Imperial 's thrift unit failed to meet Community Reinvestment Act requirements	384	486	/other	

nw/wsj/23/wsj_2355/000
0	0	Kenneth J. Thygerson , who was named president of this thrift holding company in August ,	0	89	/person	/person/business	
0	1	Mr. Thygerson	127	140	/person	/person/business	
0	2	he	146	148	/person	/person/business	
0	3	his	201	204	/person	/person/business	
1	0	president of this thrift holding company	37	77	/person	/person/business	
1	1	the job in Denver	179	196	/other	
2	0	the job in Denver and his San Diego home	179	219	/location	/other	
3	0	A new president	276	291	/person	/person/business	
4	0	Denver	190	196	/location	/location/city	
5	0	Kenneth J. Thygerson	0	20	/person	/person/business	
6	0	personal reasons	108	124	/other	
7	0	president	37	46	/person	/person/business	/person/title	
8	0	the commute	236	247	/other	
9	0	his San Diego home	201	219	/location	/location/city	/location/structure	
10	0	the job	179	186	/other	
11	0	August	81	87	/other	
12	0	this thrift holding company	50	77	/organization	/organization/company	

nw/wsj/23/wsj_2380/000
0	0	Telerate Systems Inc	2903	2923	/organization	/organization/company	
0	1	Telerate Systems Inc	3202	3222	/organization	/organization/company	
1	0	8 9/16 %	2058	2066	/other	
2	0	180 days	1632	1640	/other	
3	0	general levels	95	109	/other	
4	0	Results of the Tuesday , October 10 , 1989 , auction of short - term U.S. government bills , sold at a discount from face value in units of $ 10,000 to $ 1 million :	2444	2609	/other	
5	0	top rates	1255	1264	/other	
6	0	30 year mortgage commitments for delivery within 30 days ( priced at par )	2998	3072	/other	
7	0	150 days	1614	1622	/other	
8	0	amounts	415	422	/other	
9	0	Friday , October 13 , 1989	0	26	/other	
10	0	8 11/16 % to 8 9/16 % five months	1904	1937	/other	
11	0	interbank offered rates	2115	2138	/other	
12	0	Source	3193	3199	/other	
13	0	6/2 rate capped one - year adjustable rate mortgages	3138	3190	/other	
14	0	$ 1 million or more	426	445	/other	/other/currency	
15	0	the New York Federal Reserve Bank	561	594	/organization	/organization/company	/organization/government	
16	0	LONDON INTERBANK OFFERED RATES	1972	2002	/other	
17	0	8.37 %	1555	1561	/other	
18	0	30 year mortgage commitments	2998	3026	/other	
19	0	$ 100,000	1403	1412	/other	/other/currency	
20	0	COMMERCIAL PAPER :	951	969	/other	
21	0	the Tuesday , October 10 , 1989 , auction	2455	2496	/other	
22	0	one year	2089	2097	/other	
23	0	8.15 % two months	1164	1181	/other	
24	0	Source : Telerate Systems Inc .	3193	3224	/organization	/organization/company	/other	
25	0	8.55 %	1496	1502	/other	
26	0	primary new issues of negotiable C.D.s	1297	1335	/other	
27	0	more	1376	1380	/other	/other/currency	
28	0	30 - year mortgage commitments	2715	2745	/other	
29	0	Results	2444	2451	/other	
30	0	9.86 %	3073	3079	/other	
31	0	26 weeks	2635	2643	/other	
32	0	8 3/4 % to 8 5/8 % four months	1871	1901	/other	
33	0	overnight use	398	411	/other	
34	0	120 to 149 days	885	900	/other	
35	0	six months	1959	1969	/other	
36	0	9.86 % , standard conventional fixed - rate mortgages	3073	3126	/other	
37	0	quotations	2189	2199	/other	
38	0	8 13/16 % to 8 11/16 % one month ; 8 13/16 % to 8 11/16 % two months ; 8 13/16 % to 8 11/16 % three months ; 8 3/4 % to 8 5/8 % four months ; 8 11/16 % to 8 9/16 % five months ; 8 5/8 % to 8 1/2 % six months .	1762	1971	/other	
39	0	$ 1 million and more	1360	1380	/other	/other/currency	
40	0	8.50 %	830	836	/other	
41	0	CERTIFICATES OF DEPOSIT :	1119	1144	/other	
42	0	location	2416	2424	/location	/other	
43	0	a discount	2545	2555	/other	
44	0	30 to 44 days	767	780	/other	
45	0	Average of top rates paid by major New York banks on primary new issues of negotiable C.D.s , usually on amounts of $ 1 million and more .	1244	1382	/other	
46	0	8.15 % one month ; 8.15 % two months ; 8.13 % three months ; 8.11 % six months ; 8.08 % one year .	1145	1243	/other	
47	0	8.65 % 30 days	1068	1082	/other	
48	0	COMMERCIAL PAPER placed directly by General Motors Acceptance Corp. :	690	759	/other	
49	0	the London market	2162	2179	/other	
50	0	negotiable C.D.s	1319	1335	/other	
51	0	The key U.S. and foreign annual interest rates below	27	79	/other	
52	0	7.875 % , 2 % rate capped one - year adjustable rate mortgages	2829	2891	/other	
53	0	8.55 % 45 to 59 days	783	803	/other	
54	0	Reserves	355	363	/other	
55	0	8.25 % 90 to 119 days	853	874	/other	
56	0	8.55 % 90 days	1102	1116	/other	
57	0	a discount from face value	2545	2571	/other	
58	0	8.15 %	1572	1578	/other	
59	0	8 13/16 % high , 8 1/2 % low , 8 5/8 % near closing bid , 8 3/4 % offered .	279	354	/other	
60	0	Source	2894	2900	/other	
61	0	delivery	2750	2758	/other	
62	0	six months	2067	2077	/other	
63	0	8.65 %	1455	1461	/other	
64	0	standard conventional fixed - rate mortgages	3082	3126	/other	
65	0	8 13/16 % to 8 11/16 %	1762	1784	/other	
66	0	8 5/8 % to 8 1/2 %	1940	1958	/other	
67	0	8 13/16 % to 8 11/16 %	1797	1819	/other	
68	0	8 9/16 % six months	2058	2077	/other	
69	0	8 5/8 %	310	317	/other	
70	0	units of $ 10,000 to $ 1 million	2575	2607	/other	
71	0	FEDERAL HOME LOAN MORTGAGE CORP . ( Freddie Mac ) :	2646	2697	/organization	/organization/company	
72	0	8 9/16 %	2080	2088	/other	
73	0	13.50 %	2251	2258	/other	
74	0	Germany	2261	2268	/location	/location/country	
75	0	a guide	84	91	/other	
76	0	LONDON LATE EURODOLLARS :	1736	1761	/other	
77	0	Annualized average rate of return after expenses for the past 30 days	3269	3338	/other	
78	0	standard conventional fixedrate mortgages	2785	2826	/other	
79	0	8.08 %	1226	1232	/other	
80	0	8.37 % 60 days	1555	1569	/other	
81	0	90 days	1109	1116	/other	
82	0	8.55 %	1085	1091	/other	
83	0	8.50 %	2306	2312	/other	
84	0	8.125 %	877	884	/other	
85	0	large U.S. money center commercial banks	220	260	/organization	/organization/company	
86	0	7.98 %	1589	1595	/other	
87	0	8.11 % six months	1206	1223	/other	
88	0	8.15 % 90 days	1572	1586	/other	
89	0	8 3/4 % one month ; 8 3/4 % three months ; 8 9/16 % six months ; 8 9/16 % one year .	2015	2099	/other	
90	0	$ 1 million	1360	1371	/other	/other/currency	
91	0	8.15 %	1145	1151	/other	
92	0	9.91 %	2776	2782	/other	
93	0	face value	2561	2571	/other	
94	0	90 to 119 days	860	874	/other	
95	0	The charge on loans to brokers on stock exchange collateral .	628	689	/other	
96	0	Switzerland 8.50 %	2294	2312	/other	
97	0	8 13/16 % to 8 11/16 % two months	1797	1830	/other	
98	0	FEDERAL NATIONAL MORTGAGE ASSOCIATION ( Fannie Mae ) :	2926	2980	/organization	/organization/company	
99	0	six months	1213	1223	/other	
100	0	short - term U.S. government bills , sold at a discount from face value in units of $ 10,000 to $ 1 million	2500	2607	/other	
101	0	Reserves traded among commercial banks for overnight use in amounts of $ 1 million or more .	355	447	/other	
102	0	8.13 % three months	1184	1203	/other	
103	0	Annualized average rate of return after expenses for the past 30 days ; not a forecast of future returns .	3269	3375	/other	
104	0	8 13/16 % high	279	293	/other	
105	0	actual transactions	138	157	/other	
106	0	8.52 %	1538	1544	/other	
107	0	The base rate on corporate loans at large U.S. money center commercial banks .	184	262	/other	
108	0	8.65 %	1068	1074	/other	
109	0	three months	1191	1203	/other	
110	0	dealers	1012	1019	/organization	/organization/company	/person	/person/business	
111	0	8 3/4 % three months	2035	2055	/other	
112	0	COMMERCIAL PAPER	690	706	/other	
113	0	8 % 150 to 179 days	903	922	/other	
114	0	30 - year mortgage commitments for delivery within 30 days	2715	2773	/other	
115	0	closing bid	323	334	/other	
116	0	Typical rates	1415	1428	/other	
117	0	8.65 % one month	1455	1471	/other	
118	0	90 days	1579	1586	/other	
119	0	8 1/2 % low	296	307	/other	
120	0	DEPOSIT	1135	1142	/other	
121	0	one month	1785	1794	/other	
122	0	8.65 % 30 days ; 8.55 % 60 days ; 8.55 % 90 days .	1068	1118	/other	
123	0	stock exchange collateral	662	687	/other	
124	0	CERTIFICATES	1119	1131	/other	
125	0	loans	525	530	/other	
126	0	9.91 % , standard conventional fixedrate mortgages	2776	2826	/other	
127	0	8.13 %	1184	1190	/other	
128	0	8 1/2 %	296	303	/other	
129	0	8.60 % 30 to 44 days ; 8.55 % 45 to 59 days ; 8.375 % 60 to 79 days ; 8.50 % 80 to 89 days ; 8.25 % 90 to 119 days ; 8.125 % 120 to 149 days ; 8 % 150 to 179 days ; 7.625 % 180 to 270 days .	760	950	/other	
130	0	depository institutions	534	557	/organization	/organization/company	
131	0	the secondary market	1432	1452	/other	
132	0	three months	1481	1493	/other	
133	0	FOREIGN PRIME RATES :	2222	2243	/other	
134	0	Negotiable , bank - backed business credit instruments	1643	1697	/other	
135	0	Japan	2278	2283	/location	/location/country	
136	0	8 13/16 % to 8 11/16 % three months	1833	1868	/other	
137	0	a forecast of future returns	3345	3373	/other	
138	0	2 % rate capped one - year adjustable rate mortgages	2839	2891	/other	
139	0	Average of top rates	1244	1264	/other	
140	0	MERRILL LYNCH READY ASSETS TRUST :	3225	3259	/organization	/organization/company	/other	
141	0	8 9/16 % one year	2080	2097	/other	
142	0	8.50 % 80 to 89 days	830	850	/other	
143	0	Source	448	454	/other	
144	0	7.63 % 13 weeks ; 7.60 % 26 weeks .	2610	2645	/other	
145	0	short - term U.S. government bills	2500	2534	/other	
146	0	Typical rates in the secondary market :	1415	1454	/other	
147	0	60 days	1092	1099	/other	
148	0	7.60 %	2628	2634	/other	
149	0	five major banks	2203	2219	/organization	/organization/company	
150	0	9 3/4 % to 10 % .	610	627	/other	
151	0	Fulton Prebon ( U.S.A . ) Inc	457	486	/organization	/organization/company	
152	0	major corporations	1023	1041	/organization	/organization/company	
153	0	8 %	903	906	/other	
154	0	High - grade unsecured notes sold through dealers by major corporations in multiples of $ 1,000 :	970	1067	/other	
155	0	FEDERAL HOME LOAN MORTGAGE CORP .	2646	2679	/organization	/organization/company	
156	0	Posted yields	2698	2711	/other	
157	0	8.65 %	1474	1480	/other	
158	0	two months	1820	1830	/other	
159	0	LIBOR	2005	2010	/other	
160	0	Source : Fulton Prebon ( U.S.A . ) Inc .	448	488	/other	
161	0	7.60 % 26 weeks	2628	2643	/other	
162	0	interbank offered rates for dollar deposits	2115	2158	/other	
163	0	8.125 % 120 to 149 days	877	900	/other	
164	0	8.65 % one month ; 8.65 % three months ; 8.55 % six months .	1455	1515	/other	
165	0	delivery within 30 days	3031	3054	/other	
166	0	7.92 %	1607	1613	/other	
167	0	major New York banks	1273	1293	/organization	/organization/company	
168	0	High - grade unsecured notes	970	998	/other	
169	0	three months	1856	1868	/other	
170	0	8.85 % , 6/2 rate capped one - year adjustable rate mortgages	3129	3190	/other	
171	0	Switzerland	2294	2305	/location	/location/country	
172	0	Canada 13.50 %	2244	2258	/other	
173	0	future returns	3359	3373	/other	
174	0	return	3296	3302	/other	
175	0	Posted yields on 30 year mortgage commitments for delivery within 30 days ( priced at par )	2981	3072	/other	
176	0	45 to 59 days	790	803	/other	
177	0	LONDON INTERBANK OFFERED RATES ( LIBOR ) :	1972	2014	/other	
178	0	8.375 %	806	813	/other	
179	0	15 %	2323	2327	/other	
180	0	60 days	1562	1569	/other	
181	0	Posted yields	2981	2994	/other	
182	0	8.55 % six months	1496	1513	/other	
183	0	8.60 % 30 to 44 days	760	780	/other	
184	0	five months	1926	1937	/other	
185	0	quotations at five major banks	2189	2219	/other	
186	0	The charge on loans to depository institutions by the New York Federal Reserve Bank .	511	596	/other	
187	0	8 13/16 % to 8 11/16 %	1833	1855	/other	
188	0	DISCOUNT RATE :	489	504	/other	
189	0	primary new issues	1297	1315	/other	
190	0	The average of interbank offered rates for dollar deposits in the London market based on quotations at five major banks .	2100	2221	/other	
191	0	8 3/4 %	337	344	/other	
192	0	30 days	3047	3054	/other	
193	0	7.625 % 180 to 270 days	925	948	/other	
194	0	loans to depository institutions	525	557	/other	
195	0	The average	2100	2111	/other	
196	0	multiples of $ 1,000	1045	1065	/other	
197	0	8.55 %	1102	1108	/other	
198	0	30 days	2766	2773	/other	
199	0	Canada 13.50 % ; Germany 8.50 % ; Japan 4.875 % ; Switzerland 8.50 % ; Britain 15 % .	2244	2329	/other	
200	0	13 weeks	2617	2625	/other	
201	0	7.875 %	2829	2836	/other	
202	0	7.63 % 13 weeks	2610	2625	/other	
203	0	brokers	651	658	/organization	/organization/company	/person	/person/business	
204	0	8 3/4 % to 8 5/8 %	1871	1889	/other	
205	0	8 13/16 %	279	288	/other	
206	0	General Motors Acceptance Corp.	726	757	/organization	/organization/company	
207	0	30 days	1545	1552	/other	
208	0	8 13/16 % to 8 11/16 % one month	1762	1794	/other	
209	0	7.80 %	1625	1631	/other	
210	0	9.91 % , standard conventional fixedrate mortgages ; 7.875 % , 2 % rate capped one - year adjustable rate mortgages .	2776	2893	/other	
211	0	Canada	2244	2250	/location	/location/country	
212	0	delivery	3031	3039	/other	
213	0	corporate loans	201	216	/other	
214	0	TREASURY BILLS :	2427	2443	/other	
215	0	two months	1171	1181	/other	
216	0	8 5/8 % to 8 1/2 % six months	1940	1969	/other	
217	0	PRIME RATE :	160	172	/other	
218	0	7 % .	505	510	/other	
219	0	an import order	1718	1733	/other	
220	0	The base rate	184	197	/other	
221	0	8.15 % one month	1145	1161	/other	
222	0	8.375 % 60 to 79 days	806	827	/other	
223	0	a forecast	3345	3355	/other	
224	0	8.65 % three months	1474	1493	/other	
225	0	7.80 % 180 days	1625	1640	/other	
226	0	8 3/4 % one month	2015	2032	/other	
227	0	8.55 % 60 days	1085	1099	/other	
228	0	8.15 %	1164	1170	/other	
229	0	Fannie Mae	2966	2976	/organization	/organization/company	
230	0	the Tuesday , October 10 , 1989 , auction of short - term U.S. government bills , sold at a discount from face value in units of $ 10,000 to $ 1 million	2455	2607	/other	
231	0	dollar deposits	2143	2158	/other	
232	0	8.85 %	3129	3135	/other	
233	0	8.52 % 30 days ; 8.37 % 60 days ; 8.15 % 90 days ; 7.98 % 120 days ; 7.92 % 150 days ; 7.80 % 180 days .	1538	1642	/other	
234	0	multiples	1045	1054	/other	
235	0	a guide to general levels	84	109	/other	
236	0	loans to brokers	642	658	/other	
237	0	Japan 4.875 %	2278	2291	/other	
238	0	30 days	1075	1082	/other	
239	0	7.92 % 150 days	1607	1622	/other	
240	0	8.11 %	1206	1212	/other	
241	0	FEDERAL NATIONAL MORTGAGE ASSOCIATION	2926	2963	/organization	/organization/company	
242	0	8.25 %	853	859	/other	
243	0	commercial banks	377	393	/organization	/organization/company	
244	0	150 to 179 days	907	922	/other	
245	0	These rate indications	2330	2352	/other	
246	0	six months	1503	1513	/other	
247	0	7.63 %	2610	2616	/other	
248	0	8.55 %	783	789	/other	
249	0	Source : Telerate Systems Inc .	2894	2925	/organization	/organization/company	/other	
250	0	expenses	3309	3317	/other	
251	0	four months	1890	1901	/other	
252	0	BANKERS ACCEPTANCES :	1516	1537	/other	
253	0	8 5/8 % near closing bid	310	334	/other	
254	0	8.33 % .	3260	3268	/other	
255	0	Britain 15 %	2315	2327	/other	
256	0	The charge	628	638	/other	
257	0	120 days	1596	1604	/other	
258	0	lending practices	2383	2400	/other	
259	0	8.50 %	2269	2275	/other	
260	0	Average	1244	1251	/other	
261	0	8.08 % one year	1226	1241	/other	
262	0	The minimum unit	1383	1399	/other	
263	0	amounts of $ 1 million and more	1349	1380	/other	
264	0	CALL MONEY :	597	609	/other	
265	0	The charge	511	521	/other	
266	0	Germany 8.50 %	2261	2275	/other	
267	0	amounts of $ 1 million or more	415	445	/other	
268	0	The key U.S. and foreign annual interest rates	27	73	/other	
269	0	Freddie Mac	2682	2693	/organization	/organization/company	
270	0	delivery within 30 days	2750	2773	/other	
271	0	8 3/4 %	2015	2022	/other	
272	0	7.98 % 120 days	1589	1604	/other	
273	0	Britain	2315	2322	/location	/location/country	
274	0	8 11/16 % to 8 9/16 %	1904	1925	/other	
275	0	amounts	1349	1356	/other	
276	0	units	2575	2580	/other	
277	0	8.65 % one month ; 8.65 % three months ; 8.55 % six months	1455	1513	/other	
278	0	7.625 %	925	932	/other	
279	0	the past 30 days	3322	3338	/other	
280	0	8.52 % 30 days	1538	1552	/other	
281	0	$ 10,000 to $ 1 million	2584	2607	/other	/other/currency	
282	0	8.60 %	760	766	/other	
283	0	Annualized average rate	3269	3292	/other	
284	0	8 3/4 %	2035	2042	/other	
285	0	one month	2023	2032	/other	
286	0	$ 1,000	1058	1065	/other	/other/currency	
287	0	4.875 %	2284	2291	/other	
288	0	three months	2043	2055	/other	
289	0	10 1/2 % .	173	183	/other	
290	0	Negotiable , bank - backed business credit instruments typically financing an import order .	1643	1735	/other	
291	0	9.86 % , standard conventional fixed - rate mortgages ; 8.85 % , 6/2 rate capped one - year adjustable rate mortgages .	3073	3192	/other	
292	0	80 to 89 days	837	850	/other	
293	0	one month	1152	1161	/other	
294	0	one year	1233	1241	/other	
295	0	Posted yields on 30 - year mortgage commitments for delivery within 30 days	2698	2773	/other	
296	0	par	3067	3070	/other	
297	0	60 to 79 days	814	827	/other	
298	0	8 3/4 % offered	337	352	/other	
299	0	one month	1462	1471	/other	
300	0	loans	642	647	/other	
301	0	180 to 270 days	933	948	/other	
302	0	FEDERAL FUNDS :	263	278	/other	

nw/wsj/23/wsj_2382/000
0	0	the agency	56	66	/organization	/organization/company	/organization/government	
0	1	the Springfield Gardens , N.Y. , company 's	235	278	/organization	/organization/company	/organization/government	
0	2	the FDA	522	529	/organization	/organization/government	
0	3	the FDA	758	765	/organization	/organization/government	
0	4	The FDA	1121	1128	/organization	/organization/government	
0	5	it	1138	1140	/organization	/organization/government	
0	6	it	1160	1162	/organization	/organization/government	
1	0	Food and Drug Administration spokesman Jeff Nesbit	0	50	/person	/person/political_figure	
1	1	Mr. Nesbit	501	511	/person	/person/political_figure	
1	2	the spokesman	686	699	/person	/person/political_figure	
1	3	Mr. Nesbit	975	985	/person	/person/political_figure	
2	0	Vitarine Pharmaceuticals Inc.	131	160	/organization	/organization/company	
2	1	Vitarine	215	223	/organization	/organization/company	
2	2	Vitarine	338	346	/organization	/organization/company	
2	3	it	431	433	/organization	/organization/company	
2	4	its	482	485	/organization	/organization/company	
3	0	a SmithKline Beecham PLC product	446	478	/other	/other/health	/other/health/treatment	/other/product	
3	1	Macrodantin	902	913	/other	/other/health	/other/health/treatment	/other/product	
3	2	the drug	1110	1118	/other	/other/health	/other/health/treatment	/other/product	
3	3	the brand - name product	1222	1246	/other	/other/health	/other/health/treatment	/other/product	
3	4	Macrodantin	1315	1326	/other	/other/health	/other/health/treatment	/other/product	
3	5	the brand - name product	1363	1387	/other	/other/health	/other/health/treatment	/other/product	
4	0	its own	482	489	/other	/other/health	/other/health/treatment	/other/product	
4	1	its urinary tract antibiotic	595	623	/other	/other/health	/other/health/treatment	/other/product	
4	2	its version of Macrodantin	887	913	/other	/other/health	/other/health/treatment	/other/product	
4	3	its own	1251	1258	/other	/other/health	/other/health/treatment	/other/product	
4	4	its own	1392	1399	/other	/other/health	/other/health/treatment	/other/product	
5	0	tests	493	498	/other	
5	1	such testing	1403	1415	/other	
6	0	Bolar Pharmaceutical Co.	540	564	/organization	/organization/company	
6	1	its	595	598	/organization	/organization/company	
6	2	the company	637	648	/organization	/organization/company	
6	3	Bolar , the subject of a criminal investigation by the FDA and the Inspector General 's office of the Health and Human Services Department ,	707	847	/organization	/organization/company	
6	4	its	887	890	/organization	/organization/company	
6	5	Bolar , of Copiague , N.Y. ,	993	1021	/organization	/organization/company	
6	6	its	1063	1066	/organization	/organization/company	
6	7	the company	1176	1187	/organization	/organization/company	
6	8	Bolar	1204	1209	/organization	/organization/company	
6	9	its	1251	1254	/organization	/organization/company	
6	10	Bolar	1329	1334	/organization	/organization/company	
6	11	it	1351	1353	/organization	/organization/company	
6	12	its	1392	1395	/organization	/organization/company	
7	0	that request	671	683	/other	
8	0	two strengths of its version of Macrodantin	870	913	/other	/other/health	/other/health/treatment	
8	1	both its 100 milligram and 50 milligram versions of the drug	1058	1118	/other	/other/health	/other/health/treatment	/other/product	
9	0	a blood pressure medicine	383	408	/other	/other/health	/other/health/treatment	/other/product	
10	0	the retail level	578	594	/other	
11	0	a criminal investigation by the FDA and the Inspector General 's office of the Health and Human Services Department	730	845	/other	/other/legal	
12	0	a voluntary recall of both its 100 milligram and 50 milligram versions of the drug	1036	1118	/other	
13	0	Neither Vitarine nor any of the Springfield Gardens , N.Y. , company 's officials or employees	207	301	/other	/person	
14	0	the Inspector General 's office of the Health and Human Services Department	770	845	/organization	/organization/government	
15	0	the U.S. Attorney 's	164	184	/person	/person/legal	
16	0	the subject of a criminal investigation by the FDA and the Inspector General 's office of the Health and Human Services Department	715	845	/organization	/organization/company	
17	0	N.Y.	1015	1019	/location	
18	0	Bolar	993	998	/organization	/organization/company	
19	0	evidence it uncovered	1151	1172	/other	
20	0	a version	370	379	/other	/other/health	/other/health/treatment	
21	0	generic versions of Macrodantin	1295	1326	/other	/other/health	/other/health/treatment	
22	0	any	228	231	/other	/person	/person/business	
23	0	direct customers , mostly wholesalers	932	969	/organization	/organization/company	/other	/person	
24	0	direct customers	932	948	/organization	/organization/company	/other	/person	
25	0	the Springfield Gardens , N.Y. , company 's officials or employees	235	301	/person	/person/business	
26	0	wholesalers	958	969	/organization	/organization/company	/person	
27	0	its version	887	898	/other	/other/health	/other/health/treatment	
28	0	Copiague	1004	1012	/location	/location/city	
29	0	the Inspector General 's	770	794	/person	/person/political_figure	
30	0	a criminal investigation	730	754	/other	/other/legal	
31	0	the Health and Human Services Department	805	845	/organization	/organization/government	
32	0	a voluntary recall	1036	1054	/other	
33	0	Bolar	707	712	/organization	/organization/company	
34	0	a version of a blood pressure medicine	370	408	/other	/other/health	/other/health/treatment	
35	0	the FDA and the Inspector General 's office of the Health and Human Services Department	758	845	/organization	/organization/government	
36	0	evidence	1151	1159	/other	
37	0	approval to market a version of a blood pressure medicine	351	408	/other	
38	0	the subject	715	726	/organization	/organization/company	
39	0	two strengths	870	883	/other	
40	0	generic versions	1295	1311	/other	/other/health	/other/health/treatment	
41	0	evidence	83	91	/other	
42	0	both its 100 milligram and 50 milligram versions	1058	1106	/other	/other/health	/other/health/treatment	/other/product	
43	0	government approval to sell generic versions of Macrodantin	1267	1326	/other	
44	0	the U.S. Attorney 's office	164	191	/organization	/organization/government	
45	0	the U.S. Attorney 's office in Baltimore	164	204	/organization	/organization/government	
46	0	a criminal investigation concerning Vitarine Pharmaceuticals Inc.	95	160	/other	/other/legal	
47	0	Copiague , N.Y. ,	1004	1021	/location	/location/city	
48	0	any crimes	325	335	/other	
49	0	the Inspector General 's office	770	801	/organization	/organization/government	
50	0	Baltimore	195	204	/location	/location/city	
51	0	any of the Springfield Gardens , N.Y. , company 's officials or employees	228	301	/person	/person/business	
52	0	a criminal investigation	95	119	/other	/other/legal	

nw/wsj/23/wsj_2383/000
0	0	The West German retailer ASKO Deutsche Kaufhaus AG	0	50	/organization	/organization/company	
0	1	ASKO	255	259	/organization	/organization/company	
0	2	ASKO	658	662	/organization	/organization/company	
0	3	ASKO	775	779	/organization	/organization/company	
0	4	ASKO	949	953	/organization	/organization/company	
0	5	its	996	999	/organization	/organization/company	
0	6	ASKO	1016	1020	/organization	/organization/company	
0	7	it	1036	1038	/organization	/organization/company	
0	8	ASKO	1095	1099	/organization	/organization/company	
1	0	a widely employed anti-takeover defense of companies in the Netherlands	86	157	/other	/other/legal	
1	1	the entire principle and practice of companies issuing voting preferred shares to management - controlled trusts to dilute voting power of common stockholders	306	464	/other	/other/legal	
1	2	these defenses	502	516	/other	/other/legal	
1	3	this type of defense	635	655	/other	/other/legal	
2	0	the lawsuit ASKO plans to file	243	273	/other	/other/legal	
2	1	ASKO 's legal actions	1287	1308	/other	/other/legal	
3	0	ASKO 's Dutch lawyers	564	585	/person	/person/legal	
3	1	its Dutch lawyers	996	1013	/person	/person/legal	
4	0	the courts	601	611	/organization	/organization/government	
4	1	the court	677	686	/organization	/organization/government	
5	0	Koninklijke Ahold NV	752	772	/organization	/organization/company	
5	1	the Dutch - based international food retailer	785	830	/organization	/organization/company	
5	2	Ahold	1061	1066	/organization	/organization/company	
5	3	Ahold	1170	1175	/organization	/organization/company	
5	4	his company	1181	1192	/organization	/organization/company	
5	5	its	1209	1212	/organization	/organization/company	
6	0	A spokesman for Ahold	1154	1175	/person	/person/business	
6	1	his	1181	1184	/person	/person/business	
6	2	He	1277	1279	/person	/person/business	
7	0	the worth and voting power	919	945	/other	
8	0	voting preferred shares	361	384	/other	
9	0	Dutch corporate law	215	234	/other	/other/legal	
10	0	international cooperation	1334	1359	/other	
11	0	A spokesman	1154	1165	/person	/person/business	
12	0	the legality	70	82	/other	/other/legal	
13	0	management - controlled trusts	388	418	/other	
14	0	such a vote - diluting maneuver recently deployed by Koninklijke Ahold NV	699	772	/other	
15	0	voting power of common stockholders	429	464	/other	
16	0	common stockholders	445	464	/other	/person	
17	0	reasonable grounds	839	857	/other	
18	0	ASKO 's	1287	1294	/organization	/organization/company	
19	0	The eventual court decision	160	187	/other	/other/legal	
20	0	the propriety of the preferred - share issue	1230	1274	/other	
21	0	companies	129	138	/organization	/organization/company	
22	0	the first	283	292	/other	/other/legal	
23	0	the validity of this type of defense	619	655	/other	
24	0	companies in the Netherlands	129	157	/organization	/organization/company	
25	0	the propriety	1230	1243	/other	
26	0	other shareholders	958	976	/other	/person	
27	0	only specific aspects	477	498	/other	
28	0	defense	648	655	/other	/other/legal	
29	0	ASKO Deutsche Kaufhaus AG	25	50	/organization	/organization/company	
30	0	companies	343	352	/organization	/organization/company	
31	0	its own position and the propriety of the preferred - share issue	1209	1274	/other	
32	0	its own position	1209	1225	/other	
33	0	The West German retailer	0	24	/organization	/organization/company	
34	0	the first to challenge the entire principle and practice of companies issuing voting preferred shares to management - controlled trusts to dilute voting power of common stockholders	283	464	/other	/other/legal	
35	0	such a vote - diluting maneuver	699	730	/other	
36	0	the worth and voting power of ASKO and other shareholders	919	976	/other	
37	0	preferred stock	867	882	/other	
38	0	international cooperation among European retailers	1334	1384	/other	
39	0	the validity	619	631	/other	
40	0	ASKO and other shareholders	949	976	/other	
41	0	the preferred - share issue	1247	1274	/other	
42	0	a 13.6 % stake	1105	1119	/other	
43	0	a 13.6 % stake that was accumulated since July	1105	1151	/other	
44	0	a 15 % stake in Ahold	1045	1066	/other	
45	0	this type	635	644	/other	/other/legal	
46	0	ASKO 's	564	571	/organization	/organization/company	
47	0	a landmark	201	211	/other	/other/legal	
48	0	a landmark in Dutch corporate law	201	234	/other	/other/legal	
49	0	a widely employed anti-takeover defense	86	125	/other	/other/legal	
50	0	a friendly trust	886	902	/other	
51	0	July	1147	1151	/other	
52	0	only specific aspects of these defenses	477	516	/other	
53	0	a 15 % stake	1045	1057	/other	
54	0	reasonable grounds to issue preferred stock to a friendly trust and thus dilute the worth and voting power of ASKO and other shareholders	839	976	/other	
55	0	the legality of a widely employed anti-takeover defense of companies in the Netherlands	70	157	/other	/other/legal	
56	0	the Netherlands	142	157	/location	/location/country	
57	0	the lawsuit	243	254	/other	/other/legal	
58	0	the entire principle and practice	306	339	/other	/other/legal	
59	0	European retailers	1366	1384	/organization	/organization/company	
60	0	voting power	429	441	/other	
61	0	It	1069	1071	/other	

nw/xinhua/02/chtb_0249/000
0	0	Israel 's Foreign Minister , Shimon Peres ,	51	94	/person	/person/political_figure	
0	1	Peres	284	289	/person	/person/political_figure	
0	2	he	310	312	/person	/person/political_figure	
0	3	his	360	363	/person	/person/political_figure	
0	4	Peres	414	419	/person	/person/political_figure	
0	5	He	809	811	/person	/person/political_figure	
0	6	The author	1524	1534	/person	/person/political_figure	
0	7	He	1846	1848	/person	/person/political_figure	
0	8	his	1859	1862	/person	/person/political_figure	
0	9	Peres	1955	1960	/person	/person/political_figure	
0	10	He	2112	2114	/person	/person/political_figure	
0	11	he	2321	2323	/person	/person/political_figure	
0	12	Peres	2485	2490	/person	/person/political_figure	
0	13	He	2617	2619	/person	/person/political_figure	
1	0	Israel 's	51	60	/location	/location/country	
1	1	Israel 's	1590	1599	/location	/location/country	
2	0	China	105	110	/location	/location/country	
2	1	its	137	140	/location	/location/country	
2	2	its	169	172	/location	/location/country	
2	3	China	920	925	/location	/location/country	
2	4	China	1190	1195	/location	/location/country	
2	5	it itself	1228	1237	/location	/location/country	
2	6	itself	1231	1237	/location	/location/country	
2	7	it	1266	1268	/location	/location/country	
2	8	it	1324	1326	/location	/location/country	
2	9	its	1377	1380	/location	/location/country	
2	10	itself	1396	1402	/location	/location/country	
2	11	China	2633	2638	/location	/location/country	
2	12	it	2669	2671	/location	/location/country	
2	13	China	2765	2770	/location	/location/country	
3	0	the Middle East	253	268	/location	/location/geography	
3	1	the Middle East	1750	1765	/location	/location/geography	
4	0	the Chinese edition of his just published new work " The New Middle East	337	409	/other	/other/art	/other/art/writing	
4	1	the Chinese edition	1933	1952	/other	/other/art	/other/art/writing	
4	2	The Chinese edition of the book " The New Middle East "	2948	3003	/other	/other/art	/other/art/writing	
5	0	his just published new work " The New Middle East	360	409	/other	/other/art	/other/art/writing	
5	1	The book " The New Middle East "	1407	1439	/other	/other/art	/other/art/writing	
5	2	the book " The New Middle East "	2971	3003	/other	/other/art	/other/art/writing	
6	0	China and Israel	429	445	/location	/location/country	
6	1	our two countries	545	562	/location	/location/country	
7	0	the world	644	653	/location	/location/geography	/other	
7	1	the entire world	954	970	/location	/location/geography	/other	
8	0	cultural riches on the spiritual plane and material plane	654	711	/other	
8	1	these riches	717	729	/other	
9	0	last year	1512	1521	/other	
9	1	that year	1575	1584	/other	
10	0	this	2314	2318	/other	
11	0	these goals	2508	2519	/other	
11	1	They	2559	2563	/other	
12	0	the Declaration	1608	1623	/other	/other/legal	
13	0	a look of hope and reverence	889	917	/other	
14	0	a reasonable hope of success	1147	1175	/other	
15	0	the two ends of Asia	453	473	/location	/location/geography	/other	
16	0	the path	1214	1222	/other	
17	0	The book	1407	1415	/other	/other/art	/other/art/writing	
18	0	challenges	2085	2095	/other	
19	0	poverty	1019	1026	/other	
20	0	the right to determine its own future for itself	1354	1402	/other	
21	0	the course of history	783	804	/other	
22	0	poverty	2686	2693	/other	
23	0	we	2145	2147	/person	
24	0	any pressure from outside	1288	1313	/other	
25	0	the threshold	2155	2168	/other	
26	0	the leaders of every country	1971	1999	/person	/person/political_figure	
27	0	peace	2055	2060	/other	
28	0	a plan	1059	1065	/other	
29	0	the strategy for resolving the question of poverty in society	976	1037	/other	
30	0	poverty and scarcity	2283	2303	/other	
31	0	wire	46	50	/other	
32	0	The New Middle East	390	409	/other	/other/art	/other/art/writing	
33	0	September	1562	1571	/other	
34	0	vision	2010	2016	/other	
35	0	addition	820	828	/other	
36	0	his views	1859	1868	/other	
37	0	the complex struggles of the Middle East over the past several hundred years , especially the most recent half century	1725	1843	/other	
38	0	a time when we are on the threshold of the 21st century	2133	2188	/other	
39	0	tomorrow	2099	2107	/other	
40	0	every country	236	249	/location	/location/country	
41	0	poverty	195	202	/other	
42	0	the people of every country of the Middle East	222	268	/person	
43	0	the people	2792	2802	/person	
44	0	We	2339	2341	/person	
45	0	challenges of tomorrow	2085	2107	/other	
46	0	Asia	469	473	/location	/location/geography	
47	0	the people	531	541	/person	
48	0	ten thousand crags and torrents	491	522	/other	
49	0	the spiritual plane and material plane	673	711	/other	
50	0	any use	2213	2220	/other	
51	0	an English edition	1468	1486	/other	/other/art	/other/art/writing	
52	0	new engineering projects	2456	2480	/other	
53	0	its own future	1377	1391	/other	
54	0	the people of all Middle Eastern countries , including both Israelis and Arabs ,	2792	2872	/person	
55	0	warfare	2191	2198	/other	/other/event	/other/event/violent_conflict	
56	0	the complex struggles	1725	1746	/other	
57	0	the complex struggles of the Middle East over the past several hundred years	1725	1801	/other	
58	0	the course	783	793	/other	
59	0	the people of our two countries	531	562	/person	
60	0	We	2752	2754	/person	
61	0	people	746	752	/person	
62	0	the Chinese edition	337	356	/other	/other/art	/other/art/writing	
63	0	an example	207	217	/other	
64	0	the preface to the Chinese edition	1918	1952	/other	/other/art	/other/art/writing	
65	0	We	833	835	/person	
66	0	Principles	1627	1637	/other	/other/legal	
67	0	a look	889	895	/other	
68	0	The Chinese edition	2948	2967	/other	/other/art	/other/art/writing	
69	0	every country of the Middle East	236	268	/location	/location/country	
70	0	the strategy	976	988	/other	
71	0	the desert	2355	2365	/location	/location/geography	
72	0	his views on building a new Middle East in the future	1859	1912	/other	
73	0	the road	2888	2896	/other	
74	0	the past	1257	1265	/other	
75	0	" The New Middle East "	1416	1439	/other	/other/art	/other/art/writing	
76	0	the east	875	883	/location	/location/geography	
77	0	the question of poverty in society	1003	1037	/other	
78	0	one another	591	602	/person	
79	0	a plan that has been reasoned out	1059	1092	/other	
80	0	Principles of Palestinian Autonomy	1627	1661	/other	/other/legal	
81	0	order to deal with " challenges of tomorrow	2064	2107	/other	
82	0	old grudges	2030	2041	/other	
83	0	it	1228	1230	/location	/location/country	/other	
84	0	the misery	2698	2708	/other	
85	0	, Shimon Peres ,	78	94	/person	/person/political_figure	
86	0	The great Chinese people	605	629	/other	/other/heritage	/person	
87	0	the 21st century	2172	2188	/other	
88	0	August 31	31	40	/other	
89	0	September of that year	1562	1584	/other	
90	0	a new Middle East	1881	1898	/location	/location/geography	
91	0	a reasonable hope	1147	1164	/other	
92	0	We who live in western Asia	833	860	/person	
93	0	the road that we walk together heading towards the future	2888	2945	/other	
94	0	poverty and the misery that generations of people have suffered	2686	2749	/other	
95	0	history	797	804	/other	
96	0	a model that the people of all Middle Eastern countries , including both Israelis and Arabs , can imitate on the road that we walk together heading towards the future	2779	2945	/other	
97	0	a model	2779	2786	/other	
98	0	the threshold of the 21st century	2155	2188	/other	
99	0	the question	1003	1015	/other	
100	0	a sensible attitude and a dedicated spirit	2572	2614	/other	
101	0	new sources of water	2419	2439	/other	
102	0	we	2246	2248	/person	
103	0	the path that it itself has specified	1214	1251	/other	
104	0	people	2729	2735	/person	
105	0	poverty in society	1019	1037	/other	
106	0	his just published new work	360	387	/other	/other/art	/other/art/writing	
107	0	day	2374	2377	/other	
108	0	its own way	137	148	/other	
109	0	a time	2133	2139	/other	
110	0	a task that has a reasonable hope of success	1131	1175	/other	
111	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
112	0	a sensible attitude	2572	2591	/other	
113	0	the future	2935	2945	/other	
114	0	outside	1306	1313	/location	/other	
115	0	Israel 's Foreign Minister	51	77	/person	/person/political_figure	
116	0	western Asia	848	860	/location	/location/geography	
117	0	Xinhua Publishing	3064	3081	/organization	/organization/company	
118	0	" The New Middle East "	2980	3003	/other	/other/art	/other/art/writing	
119	0	the discussion	1542	1556	/other	
120	0	arable land	2397	2408	/location	/location/geography	/other	
121	0	This	271	275	/other	
122	0	its efforts	169	180	/other	
123	0	the misery that generations of people have suffered	2698	2749	/other	
124	0	we	2902	2904	/person	
125	0	the preface he composed especially for the Chinese edition of his just published new work " The New Middle East	298	409	/other	/other/art	/other/art/writing	
126	0	success	1168	1175	/other	
127	0	strength	1114	1122	/other	
128	0	hope and reverence	899	917	/other	
129	0	the future	1902	1912	/other	
130	0	generations	2714	2725	/other	
131	0	the past several hundred years	1771	1801	/other	
132	0	The important problems	2223	2245	/other	
133	0	both Israelis and Arabs	2847	2870	/other	/other/heritage	/person	
134	0	society	1030	1037	/other	
135	0	the Palestine Liberation Organization	1667	1704	/organization	
136	0	new sources	2419	2430	/other	
137	0	any pressure	1288	1300	/other	
138	0	the most recent half century	1815	1843	/other	
139	0	day - by - day	2374	2388	/other	
140	0	the Declaration of Principles of Palestinian Autonomy	1608	1661	/other	/other/legal	
141	0	cultural riches	654	669	/other	
142	0	the two ends	453	465	/location	/location/geography	/other	
143	0	the preface	298	309	/other	/other/art	/other/art/writing	
144	0	the leaders	1971	1982	/person	/person/political_figure	
145	0	a task	1131	1137	/other	
146	0	our	545	548	/person	
147	0	the end	1494	1501	/other	
148	0	autumn	1505	1511	/other	
149	0	( End )	3084	3091	/other	
150	0	a dedicated spirit	2596	2614	/other	
151	0	the people	222	232	/person	
152	0	Beijing	21	28	/location	/location/city	
153	0	all Middle Eastern countries	2806	2834	/location	/location/country	
154	0	every country	1986	1999	/location	/location/country	
155	0	the book	2971	2979	/other	/other/art	/other/art/writing	
156	0	the preface	1918	1929	/other	/other/art	/other/art/writing	
157	0	water	2434	2439	/other	
158	0	day	2385	2388	/other	
159	0	the desert that is day - by - day eroding arable land	2355	2408	/location	/location/geography	/other	
160	0	The important problems we are up against	2223	2263	/other	
161	0	the end of autumn	1494	1511	/other	
162	0	Palestinian Autonomy	1641	1661	/other	/other/legal	
163	0	generations of people	2714	2735	/other	/person	

nw/wsj/23/wsj_2390/000
0	0	Friday	142	148	/other	
1	0	September	29	38	/other	
2	0	Japan	126	131	/location	/location/country	
3	0	the Bank of Japan	114	131	/location	/location/structure	/organization	/organization/government	
4	0	3.3 %	44	49	/other	
5	0	the previous month	93	111	/other	
6	0	a 1985 base	207	218	/other	
7	0	90.1	186	190	/other	
8	0	Japan 's wholesale prices	0	25	/other	
9	0	a 1985 base of 100	207	225	/other	
10	0	the Bank	114	122	/location	/location/structure	/organization	
11	0	Japan 's	0	8	/location	/location/country	
12	0	100	222	225	/other	
13	0	a year	55	61	/other	
14	0	0.4 %	82	87	/other	
15	0	The wholesale price index	151	176	/other	

nw/wsj/23/wsj_2370/000
0	0	a plunge in stock prices	37	61	/other	
0	1	the stock - market decline	188	214	/other	
1	0	Treasury Secretary Nicholas Brady	122	155	/person	/person/political_figure	
1	1	he	314	316	/person	/person/political_figure	
2	0	the economy	277	288	/other	
2	1	The economy	297	308	/other	
3	0	The underlying economy	481	503	/other	
3	1	the economy	548	559	/other	
4	0	a 60 - year history	66	85	/other	
5	0	Friday	113	119	/other	
6	0	that	598	602	/other	
7	0	calm	89	93	/other	
8	0	The fundamental business	660	684	/other	
9	0	all the indices	564	579	/other	
10	0	continued moderate growth	375	400	/other	
11	0	Ronald Reagan	436	449	/person	/person/political_figure	
12	0	the condition	260	273	/other	
13	0	any fundamental change in the condition of the economy	234	288	/other	
14	0	The official White House reaction to a plunge in stock prices	0	61	/other	
15	0	the condition of the economy	260	288	/other	
16	0	Friday	176	182	/other	
17	0	nothing wrong with the economy	529	559	/other	
18	0	Herbert Hoover	635	649	/person	/person/political_figure	
19	0	the outlook	356	367	/other	
20	0	a plunge	37	45	/other	
21	0	a sound and prosperous basis	710	738	/other	
22	0	There	520	525	/other	
23	0	the 1987 crash	461	475	/other	/other/event	
24	0	the 1929 crash	618	632	/other	/other/event	
25	0	nothing	529	536	/other	
26	0	a statement	164	175	/other	
27	0	stock prices	49	61	/other	
28	0	a 60 - year history of calm	66	93	/other	
29	0	any fundamental change	234	256	/other	
30	0	The official White House reaction	0	33	/other	
31	0	The fundamental business of the country	660	699	/other	
32	0	the country	688	699	/location	/location/country	/other	

nw/wsj/23/wsj_2362/000
0	0	British Aerospace PLC	0	21	/organization	/organization/company	
0	1	British Aerospace	907	924	/organization	/organization/company	
0	2	British Aerospace	1273	1290	/organization	/organization/company	
0	3	British Aerospace	1934	1951	/organization	/organization/company	
0	4	British Aerospace	3415	3432	/organization	/organization/company	
0	5	British Aerospace	4103	4120	/organization	/organization/company	
0	6	British Aerospace	4336	4353	/organization	/organization/company	
0	7	British Aerospace 's	4374	4394	/organization	/organization/company	
0	8	British Aerospace 's	4464	4484	/organization	/organization/company	
0	9	its	4516	4519	/organization	/organization/company	
0	10	British Aerospace 's	4626	4646	/organization	/organization/company	
1	0	British Aerospace PLC and France 's Thomson - CSF S.A.	0	54	/organization	/organization/company	
1	1	they	60	64	/organization	/organization/company	
1	2	their	99	104	/organization	/organization/company	
1	3	the two defense contractors	174	201	/organization	/organization/company	
1	4	the companies	481	494	/organization	/organization/company	
1	5	The companies	545	558	/organization	/organization/company	
1	6	the two companies	664	681	/organization	/organization/company	
1	7	them	698	702	/organization	/organization/company	
1	8	British Aerospace and French government - controlled Thomson - CSF	907	973	/organization	/organization/company	
1	9	they	1078	1082	/organization	/organization/company	
1	10	they	1093	1097	/organization	/organization/company	
1	11	British Aerospace and Thomson - CSF -- traditionally bitter competitors for Middle East and Third World weapons contracts --	1273	1397	/organization	/organization/company	
1	12	their	1530	1535	/organization	/organization/company	
1	13	their competitors	1755	1772	/organization	/organization/company	
1	14	British Aerospace and Thomson - CSF	1934	1969	/organization	/organization/company	
1	15	both Thomson and British Aerospace	3398	3432	/organization	/organization/company	
1	16	their	3447	3452	/organization	/organization/company	
2	0	France 's Thomson - CSF S.A.	26	54	/organization	/organization/company	
2	1	French government - controlled Thomson - CSF	929	973	/organization	/organization/company	
2	2	Thomson - CSF	1295	1308	/organization	/organization/company	
2	3	Thomson - CSF	1956	1969	/organization	/organization/company	
2	4	Thomson	3403	3410	/organization	/organization/company	
2	5	Thomson	3703	3710	/organization	/organization/company	
2	6	Thomson	3722	3729	/organization	/organization/company	
2	7	its	3750	3753	/organization	/organization/company	
2	8	Thomson	4068	4075	/organization	/organization/company	
2	9	its	4128	4131	/organization	/organization/company	
2	10	they	4219	4223	/organization	/organization/company	
2	11	Thomson	4299	4306	/organization	/organization/company	
3	0	France	1589	1595	/location	/location/country	
4	0	The 50 - 50 joint venture , which may be dubbed Eurodynamics ,	204	266	/organization	/organization/company	
4	1	the venture	439	450	/organization	/organization/company	
4	2	The venture	602	613	/organization	/organization/company	
4	3	The missile venture	3256	3275	/organization	/organization/company	
4	4	the planned venture	4277	4296	/organization	/organization/company	
5	0	Ferranti International Signal PLC , a smaller British defense contractor rocked by alleged accounting fraud at a U.S. unit	1126	1248	/organization	/organization/company	
5	1	Ferranti	2465	2473	/organization	/organization/company	
5	2	Ferranti	2563	2571	/organization	/organization/company	
5	3	its	2651	2654	/organization	/organization/company	
5	4	Ferranti	2840	2848	/organization	/organization/company	
5	5	Ferranti	2994	3002	/organization	/organization/company	
5	6	Ferranti	3137	3145	/organization	/organization/company	
6	0	a U.S. unit	1237	1248	/location	/location/structure	/organization	/organization/company	
6	1	a U.S. unit , International Signal & Control Group , with which Ferranti merged last year	2401	2490	/organization	/organization/company	
7	0	Matra S.A. in France	1575	1595	/organization	/organization/company	
7	1	Matra	1650	1655	/organization	/organization/company	
7	2	Matra	2055	2060	/organization	/organization/company	
7	3	At least one potential GEC partner , Matra ,	3060	3104	/organization	/organization/company	
7	4	it	3113	3115	/organization	/organization/company	
7	5	We	3151	3153	/organization	/organization/company	
7	6	us	3217	3219	/organization	/organization/company	
8	0	Matra S.A. in France and Britain 's General Electric Co. PLC	1575	1635	/organization	/organization/company	
8	1	neither Matra nor GEC -- unrelated to Stamford , Conn. - based General Electric Co. --	1642	1728	/organization	/organization/company	
8	2	their	1755	1760	/organization	/organization/company	
9	0	Britain 's General Electric Co. PLC	1600	1635	/organization	/organization/company	
9	1	GEC -- unrelated to Stamford , Conn. - based General Electric Co. --	1660	1728	/organization	/organization/company	
9	2	GEC	1817	1820	/organization	/organization/company	
9	3	his company	1836	1847	/organization	/organization/company	
9	4	GEC	1993	1996	/organization	/organization/company	
9	5	GEC	2186	2189	/organization	/organization/company	
9	6	its	2194	2197	/organization	/organization/company	
9	7	GEC	2264	2267	/organization	/organization/company	
9	8	GEC	2667	2670	/organization	/organization/company	
9	9	GEC	2986	2989	/organization	/organization/company	
9	10	GEC	3933	3936	/organization	/organization/company	
11	0	a source close to GEC	1799	1820	/person	
11	1	his	1836	1839	/person	
11	2	the source	2241	2251	/person	
12	0	West Germany 's	2092	2107	/location	/location/country	
12	1	West Germany 's	3890	3905	/location	/location/country	
13	0	West Germany 's Daimler - Benz AG	2092	2125	/organization	/organization/company	
13	1	Daimler - Benz	3983	3997	/organization	/organization/company	
14	0	A British Aerospace spokeswoman	2901	2932	/person	/person/business	
14	1	she	3049	3052	/person	/person/business	
14	2	the British Aerospace spokeswoman	3278	3311	/person	/person/business	
15	0	the once - balkanized world of European arms manufacture	838	894	/other	
16	0	part	1881	1885	/other	
17	0	Thomson missile products	4583	4607	/other	/other/product	/other/product/weapon	
18	0	# 215 million in fictitious contracts at a U.S. unit , International Signal & Control Group , with which Ferranti merged last year	2360	2490	/other	
19	0	at least # 1.4 billion	303	325	/other	/other/currency	
20	0	British Defense Ministry worries	2684	2716	/other	
21	0	Messerschmitt - Boelkow Blohm G.m.b . H	4012	4051	/organization	/organization/company	
22	0	concentration	2723	2736	/other	
23	0	last year	2481	2490	/other	
24	0	The venture 's importance	3673	3698	/other	
25	0	both companies '	3596	3612	/organization	/organization/company	
26	0	Stamford , Conn. - based General Electric Co.	1680	1725	/organization	/organization/company	
27	0	Annual revenue of British Aerospace 's missile business	4356	4411	/other	
28	0	British Defense Ministry	2684	2708	/organization	/organization/government	
29	0	GEC 's main competitor	2575	2597	/organization	/organization/company	
30	0	defense contracting	3372	3391	/other	
31	0	International Signal & Control Group	2415	2451	/organization	/organization/company	
32	0	two years of talks	408	426	/other	
33	0	French and British government clearance	503	542	/other	
34	0	closer British Aerospace - Thomson ties	1481	1520	/other	
35	0	a possible consortium	1889	1910	/organization	/other	
36	0	nothing to say about this affair , which does n't concern us	3159	3219	/other	
37	0	France 's	4145	4154	/location	/location/country	
38	0	combined annual sales	278	299	/other	
39	0	the prospect of a fight with GEC for Ferranti	2957	3002	/other	
40	0	France 's	2132	2141	/location	/location/country	
41	0	The European defense industry	3826	3855	/other	
42	0	its potential partners	2194	2216	/organization	/organization/company	
43	0	a possible joint Ferranti bid	2017	2046	/other	
44	0	West Germany 's Siemens AG	3890	3916	/organization	/organization/company	
45	0	earnings in their home markets	3435	3465	/other	
46	0	A consortium bid	2774	2790	/other	
47	0	a needed response to the `` new environment '' in defense contracting	3322	3391	/other	
48	0	a Matra official	3225	3241	/person	/person/business	
49	0	the world 's largest missile makers	364	399	/organization	/organization/company	
50	0	a partnership	4229	4242	/other	
51	0	The sudden romance	1251	1269	/other	
52	0	a source	1799	1807	/person	
53	0	the Ferranti fight	1857	1875	/other	
54	0	the country 's	2740	2754	/location	/location/country	
55	0	pressure	3482	3490	/other	
56	0	it	2163	2165	/other	
57	0	its purchase	2651	2663	/other	
58	0	the game	3035	3043	/other	
59	0	the future of its defense business	3736	3770	/other	
60	0	a traditional mainstay	3569	3591	/other	
61	0	Companies with which GEC has had talks about a possible joint Ferranti bid	1972	2046	/organization	/organization/company	
62	0	France 's Dassault group	2132	2156	/organization	/organization/company	
63	0	combined annual sales of at least # 1.4 billion ( $ 2.17 billion )	278	344	/other	
64	0	its home rival , France 's Aerospatiale S.A.	4128	4172	/organization	/organization/company	
65	0	GEC	1660	1663	/organization	/organization/company	
66	0	Middle East sales , a traditional mainstay for both companies ' exports ,	3549	3622	/other	
67	0	a string of cross-border mergers and joint ventures	772	823	/other	
68	0	nothing	3159	3166	/other	
69	0	Matra S.A.	1575	1585	/organization	/organization/company	
70	0	bitter competitors for Middle East and Third World weapons contracts	1326	1394	/organization	/organization/company	/other	
71	0	Middle East and Third World weapons contracts	1349	1394	/other	/other/legal	
72	0	the prospect	2957	2969	/other	
73	0	cooperation	3791	3802	/other	
74	0	GEC 's	2575	2581	/organization	/organization/company	
75	0	weak oil prices	3655	3670	/other	
76	0	their home markets	3447	3465	/other	
77	0	its 17 - year - old family	4516	4542	/other	/other/product	/other/product/weapon	
78	0	the world 's	364	376	/location	/other	
79	0	a smaller British defense contractor	1162	1198	/organization	/organization/company	
80	0	British antitrust regulators	2532	2560	/organization	/organization/government	/person	
81	0	concentration in the country 's defense industry	2723	2771	/other	
82	0	recent months	756	769	/other	
83	0	a joint bid to buy Ferranti International Signal PLC , a smaller British defense contractor rocked by alleged accounting fraud at a U.S. unit	1107	1248	/other	
84	0	alleged accounting fraud at a U.S. unit	1209	1248	/other	
85	0	a smaller British defense contractor rocked by alleged accounting fraud at a U.S. unit	1162	1248	/organization	/organization/company	
86	0	Britain 's	1600	1610	/location	/location/country	
87	0	increasingly tight - fisted defense ministries	3496	3542	/organization	/organization/government	/other	
88	0	British Aerospace and Thomson - CSF	1273	1308	/organization	/organization/company	
89	0	British Aerospace 's missile business	4374	4411	/organization	/organization/company	/other	
90	0	a takeover of Britain 's Plessey Co.	3940	3976	/other	
91	0	At least one potential GEC partner	3060	3094	/organization	/organization/company	
92	0	a U.S. unit , International Signal & Control Group	2401	2451	/organization	/organization/company	
93	0	the name of the game	3023	3043	/other	
94	0	joint ventures	809	823	/other	
95	0	a needed response	3322	3339	/other	
96	0	European arms manufacture	869	894	/other	
97	0	a final agreement	568	585	/other	
98	0	$ 2.17 billion	328	342	/other	/other/currency	
99	0	France 's	26	35	/location	/location/country	
100	0	the name	3023	3031	/other	
101	0	fictitious contracts	2377	2397	/other	/other/legal	
102	0	its home rival	4128	4142	/organization	/organization/company	
103	0	GEC 's	2818	2824	/organization	/organization/company	
104	0	GEC and its potential partners	2186	2216	/organization	/organization/company	
105	0	Sunday	3247	3253	/other	
106	0	cross-border mergers and joint ventures	784	823	/other	
107	0	any GEC bid	2500	2511	/other	
108	0	Matra	3097	3102	/organization	/organization/company	
109	0	two years	408	417	/other	
110	0	talks about a possible joint Ferranti bid	2005	2046	/other	
111	0	its purchase by GEC	2651	2670	/other	
112	0	a leading force in European defense contracting	703	750	/organization	/organization/company	/other	
113	0	several key defense - electronics contracts	2601	2644	/other	/other/legal	
114	0	forces	1778	1784	/other	
115	0	Rapier surface - to - air missiles	4546	4580	/other	/other/product	/other/product/weapon	
116	0	this affair , which does n't concern us	3180	3219	/other	
117	0	British Defense Ministry worries about concentration in the country 's defense industry	2684	2771	/other	
118	0	its 17 - year - old family of Rapier surface - to - air missiles	4516	4580	/other	/other/product	/other/product/weapon	
119	0	a takeover	3940	3950	/other	
120	0	earnings	3435	3443	/other	
121	0	Matra , Britain 's Dowty Group PLC , West Germany 's Daimler - Benz AG , and France 's Dassault group	2055	2156	/organization	/organization/company	
122	0	collaboration between the two defense contractors	152	201	/other	
123	0	auditors	2328	2336	/person	
124	0	Western Europe 's	1425	1442	/location	/location/geography	
125	0	other Europeans	3808	3823	/organization	/other	/person	
126	0	plans for the venture	429	450	/other	
127	0	Britain 's Dowty Group PLC	2063	2089	/organization	/organization/company	
128	0	a leading force	703	718	/organization	/organization/company	/other	
129	0	their respective national rivals , including Matra S.A. in France and Britain 's General Electric Co. PLC	1530	1635	/organization	/organization/company	
130	0	ministry officials	2880	2898	/person	/person/political_figure	
131	0	alleged accounting fraud	1209	1233	/other	
132	0	controversy	1410	1421	/other	
133	0	Britain 's	3954	3964	/location	/location/country	
134	0	Companies	1972	1981	/organization	/organization/company	
135	0	the `` new environment ''	3343	3368	/other	
136	0	Yesterday	1787	1796	/other	
137	0	Annual revenue	4356	4370	/other	
138	0	air	4568	4571	/other	/other/product	/other/product/weapon	
139	0	Middle East sales	3549	3566	/other	
140	0	Eurodynamics	252	264	/organization	/organization/company	
141	0	the Crotale surface - to - air missile family	4672	4717	/other	/other/product	/other/product/weapon	
142	0	The 50 - 50 joint venture	204	229	/organization	/organization/company	
143	0	fictitious contracts at a U.S. unit , International Signal & Control Group , with which Ferranti merged last year	2377	2490	/other	/other/legal	
144	0	the once - balkanized world	838	865	/other	
145	0	GEC 's main competitor on several key defense - electronics contracts	2575	2644	/organization	/organization/company	
146	0	Ferranti 's financial accounts	2289	2319	/other	
147	0	The venture 's importance for Thomson	3673	3710	/other	
148	0	plans	429	434	/other	
149	0	year - end	589	599	/other	
150	0	weeks	2173	2178	/other	
151	0	part of a possible consortium that would bid against British Aerospace and Thomson - CSF	1881	1969	/other	
152	0	50 - 50 ownership of the planned venture	4256	4296	/other	
153	0	cross-border mergers	784	804	/other	
154	0	Ferranti 's	2289	2300	/organization	/organization/company	
155	0	about half British Aerospace 's annual revenue	4615	4661	/other	
156	0	collaboration	152	165	/other	
157	0	Western Europe 's defense industry	1425	1459	/other	
158	0	Ferranti 's financial accounts , which auditors recently said included # 215 million in fictitious contracts at a U.S. unit , International Signal & Control Group , with which Ferranti merged last year	2289	2490	/other	
159	0	five years	3641	3651	/other	
160	0	an agreement to merge their guided - missile divisions	77	131	/other	
161	0	both companies ' exports	3596	3620	/other	
162	0	The sudden romance of British Aerospace and Thomson - CSF -- traditionally bitter competitors for Middle East and Third World weapons contracts --	1251	1397	/other	
163	0	its defense business	3750	3770	/other	
164	0	cooperation with other Europeans	3791	3823	/other	
165	0	Britain 's Plessey Co.	3954	3976	/organization	/organization/company	
166	0	European defense contracting	722	750	/other	
167	0	an air - traffic control radar system	1023	1060	/other	/other/product	
168	0	the rapidly growing ties between the two companies	631	681	/other	
169	0	the rapidly growing ties	631	655	/other	
170	0	air	4699	4702	/other	/other/product	/other/product/weapon	
171	0	talks	421	426	/other	/other/event	
172	0	talks	2005	2010	/other	/other/event	
173	0	a British missile contract	989	1015	/other	/other/legal	
174	0	France 's Aerospatiale S.A.	4145	4172	/organization	/organization/company	
175	0	GEC 's direct role in Ferranti	2818	2848	/other	
176	0	The venture 's	3673	3687	/organization	/organization/company	/other	
177	0	GEC 's direct role	2818	2836	/other	
178	0	their guided - missile divisions	99	131	/organization	/organization/company	/other	
179	0	50 - 50 ownership	4256	4273	/other	
180	0	missiles	4057	4065	/other	/other/product	/other/product/weapon	
181	0	the future	3736	3746	/other	
182	0	about # 950 million	4415	4434	/other	/other/currency	
183	0	Competition	3008	3019	/other	
184	0	Britain 's	2063	2073	/location	/location/country	
185	0	instance	3879	3887	/other	
186	0	a Thomson spokesman	4437	4456	/person	/person/business	
187	0	Just last week	1063	1077	/other	
188	0	a traditional mainstay for both companies ' exports	3569	3620	/other	
189	0	bitter competitors	1326	1344	/organization	/organization/company	/other	
190	0	a fight	2973	2980	/other	
191	0	Thomson officials	4195	4212	/person	/person/business	
192	0	five years of weak oil prices	3641	3670	/other	
193	0	Ferranti International Signal PLC	1126	1159	/organization	/organization/company	
194	0	their respective national rivals	1530	1562	/organization	/organization/company	
195	0	a final agreement by year - end	568	599	/other	
196	0	this affair	3180	3191	/other	
197	0	a string	772	780	/other	
198	0	# 215 million	2360	2373	/other	/other/currency	
199	0	a cash payment	4318	4332	/other	
200	0	a possible consortium that would bid against British Aerospace and Thomson - CSF	1889	1969	/organization	/other	
201	0	the country 's defense industry	2740	2771	/other	
202	0	pressure from increasingly tight - fisted defense ministries	3482	3542	/other	
203	0	a U.S. unit	2401	2412	/organization	/organization/company	
204	0	British Aerospace 's chief missile products	4464	4507	/other	/other/product	/other/product/weapon	
205	0	a fight with GEC for Ferranti	2973	3002	/other	
206	0	at least # 1.4 billion ( $ 2.17 billion )	303	344	/other	/other/currency	
207	0	the `` new environment '' in defense contracting	3343	3391	/other	

nw/wsj/23/wsj_2392/000
0	0	Ford Motor Co.	0	14	/organization	/organization/company	
0	1	it	20	22	/organization	/organization/company	
0	2	the company	190	201	/organization	/organization/company	
0	3	Ford	251	255	/organization	/organization/company	
0	4	The No. 2 auto maker	361	381	/organization	/organization/company	
0	5	it	408	410	/organization	/organization/company	
0	6	Ford	648	652	/organization	/organization/company	
1	0	the transactions	171	187	/other	
2	0	Jaguar PLC	53	63	/organization	/organization/company	
2	1	Jaguar	66	72	/organization	/organization/company	
2	2	the British luxury - car maker	443	473	/organization	/organization/company	
2	3	Jaguar	634	640	/organization	/organization/company	
2	4	Jaguar	708	714	/organization	/organization/company	
3	0	The U.S. Federal Trade Commission	209	242	/organization	/organization/government	
3	1	it	271	273	/organization	/organization/government	
4	0	General Motors Corp.	551	571	/organization	/organization/company	
4	1	it	577	579	/organization	/organization/company	
4	2	GM	675	677	/organization	/organization/company	
4	3	it	683	685	/organization	/organization/company	
5	0	5 % of the shares in Jaguar PLC	32	63	/other	
6	0	the London Stock Exchange	75	100	/organization	/organization/stock_exchange	
7	0	current United Kingdom government restrictions	502	548	/other	/other/legal	
8	0	as much as 15 % of the British luxury - car maker , the maximum allowed under current United Kingdom government restrictions	424	548	/other	
9	0	the maximum allowed under current United Kingdom government restrictions	476	548	/other	
10	0	last month	392	402	/other	
11	0	a minority interest	731	750	/other	
12	0	as much	326	333	/other	
13	0	last week	256	265	/other	
14	0	shares	666	672	/other	
15	0	the maximum	476	487	/other	
16	0	as much	424	431	/other	
17	0	15 %	435	439	/other	
18	0	15 %	337	341	/other	
19	0	as much as 15 % of the British luxury - car maker	424	473	/other	
20	0	the U.S. Securities and Exchange Commission	105	148	/organization	/organization/government	
21	0	as much as 15 % of Jaguar shares	326	358	/other	
22	0	as much as 15 %	326	341	/other	
23	0	5 %	32	35	/other	
24	0	Jaguar shares	345	358	/other	
25	0	the possibility	594	609	/other	
26	0	the shares in Jaguar PLC	39	63	/other	
27	0	a joint venture with Jaguar	613	640	/organization	/other	
28	0	the shares	39	49	/other	
29	0	any objection to the acquisition of as much as 15 % of Jaguar shares	290	358	/other	
30	0	a joint venture	613	628	/organization	/other	
31	0	the acquisition	307	322	/other	
32	0	the acquisition of as much as 15 % of Jaguar shares	307	358	/other	
33	0	as much as 15 %	424	439	/other	
34	0	the possibility of a joint venture with Jaguar	594	640	/other	
35	0	any objection	290	303	/other	
36	0	Jaguar , the London Stock Exchange and the U.S. Securities and Exchange Commission	66	148	/organization	/organization/company	

nw/wsj/23/wsj_2394/000
0	0	Avis Inc.	0	9	/organization	/organization/company	
0	1	it	55	57	/organization	/organization/company	
0	2	The Garden City , N.Y. , car - rental company	124	169	/organization	/organization/company	
0	3	it	175	177	/organization	/organization/company	
0	4	it	342	344	/organization	/organization/company	
0	5	Avis	559	563	/organization	/organization/company	
1	0	rival Hertz Corp. 's	22	42	/organization	/organization/company	
1	1	Hertz , of Park Ridge , N.J. ,	1411	1441	/organization	/organization/company	
1	2	it	1452	1454	/organization	/organization/company	
1	3	its	1466	1469	/organization	/organization/company	
1	4	Hertz	1736	1741	/organization	/organization/company	
1	5	its	1747	1750	/organization	/organization/company	
2	0	three airlines	107	121	/organization	/organization/company	
2	1	NWA Inc. 's Northwest Airlines unit , Pan Am Corp. 's Pan American World Airways unit and Midway Airlines	206	311	/organization	/organization/company	
2	2	the three airlines being dropped	601	633	/organization	/organization/company	
3	0	NWA Inc. 's Northwest Airlines unit	206	241	/organization	/organization/company	
4	0	Midway Airlines	296	311	/organization	/organization/company	
5	0	this year	326	335	/other	
5	1	This year	2206	2215	/other	
6	0	AMR Corp. 's American Airlines unit	379	414	/organization	/organization/company	
6	1	American Airlines	1616	1633	/organization	/organization/company	
7	0	Delta Air Lines	419	434	/organization	/organization/company	
7	1	Delta	1354	1359	/organization	/organization/company	
7	2	Delta	1508	1513	/organization	/organization/company	
8	0	between $ 8 million and $ 14 million	504	540	/other	/other/currency	
8	1	Avis 's level	2007	2020	/other	
9	0	`` far less than half '' of the total	646	683	/other	
9	1	far less	649	657	/other	
10	0	Budget Rent a Car Corp. , of Chicago , and National Car Rental Systems Inc. , of Minneapolis ,	686	780	/organization	/organization/company	
10	1	they	791	795	/organization	/organization/company	
11	0	Budget Rent a Car Corp. , of Chicago	686	722	/organization	/organization/company	
11	1	Budget	836	842	/organization	/organization/company	
11	2	it	853	855	/organization	/organization/company	
11	3	Budget	1218	1224	/organization	/organization/company	
11	4	Budget	1938	1944	/organization	/organization/company	
11	5	its	1950	1953	/organization	/organization/company	
12	0	National Car Rental Systems Inc. , of Minneapolis	729	778	/organization	/organization/company	
12	1	National	1242	1250	/organization	/organization/company	
13	0	I	1005	1006	/person	/person/business	
13	1	Bob Wilson , Budget 's vice president , marketing planning	1096	1154	/person	/person/business	
14	0	Hertz and Avis	1036	1050	/organization	/organization/company	
14	1	both Hertz and Avis	2239	2258	/organization	/organization/company	
14	2	They	2341	2345	/organization	/organization/company	
14	3	their	2370	2375	/organization	/organization/company	
15	0	USAir Group Inc. 's USAir unit	1364	1394	/organization	/organization/company	
15	1	USAir	1667	1672	/organization	/organization/company	
16	0	frequent - flier programs	2131	2156	/other	
16	1	their	2189	2194	/other	
17	0	Charles Finnie , car - rental industry analyst at Alex . Brown & Sons	2266	2335	/person	/person/business	
17	1	he	2437	2439	/person	/person/business	
18	0	Budget 's	1109	1118	/organization	/organization/company	
19	0	The proliferation and costs	2089	2116	/other	
20	0	frequent - flier programs with three airlines	76	121	/other	
21	0	their value	2189	2200	/other	
22	0	these programs	896	910	/other	
23	0	AMR Corp. 's American Airlines unit and Delta Air Lines	379	434	/organization	/organization/company	
24	0	their costs	2370	2381	/other	
25	0	two	1182	1185	/organization	/organization/company	
26	0	contracts	191	200	/other	/other/legal	
27	0	marketing planning	1136	1154	/other	
28	0	Avis 's annual cost of all five programs	460	500	/other	
29	0	this	2393	2397	/other	
30	0	Bob Wilson	1096	1106	/person	/person/business	
31	0	half '' of the total	663	683	/other	
32	0	Delta , America West and Texas Air Corp. 's Continental Airlines and Eastern Airlines	1508	1593	/organization	/organization/company	
33	0	the three airlines	601	619	/organization	/organization/company	
34	0	Pan Am Corp. 's	244	259	/organization	/organization/company	
35	0	these programs , in which renters earn frequent - flier miles and fliers can get car - rental discounts	896	999	/other	
36	0	the five airlines with which Budget has agreements	1189	1239	/organization	/organization/company	
37	0	Chicago	715	722	/location	/location/city	
38	0	two of the five airlines with which Budget has agreements	1182	1239	/organization	/organization/company	
39	0	Texas Air Corp. 's	1533	1551	/organization	/organization/company	
40	0	frequent - flier miles	935	957	/other	
41	0	its annual fees to those airlines	1747	1780	/other	
42	0	USAir Group Inc. 's	1364	1383	/organization	/organization/company	
43	0	Robert D. Cardillo , Avis vice president of marketing ,	2023	2078	/person	/person/business	
44	0	Avis 's	460	467	/organization	/organization/company	
45	0	programs with AMR Corp. 's American Airlines unit and Delta Air Lines	365	434	/other	
46	0	Budget 's	1067	1076	/organization	/organization/company	
47	0	contracts with NWA Inc. 's Northwest Airlines unit , Pan Am Corp. 's Pan American World Airways unit and Midway Airlines	191	311	/other	/other/legal	
48	0	Budget Rent a Car Corp.	686	709	/organization	/organization/company	
49	0	car - rental industry analyst at Alex . Brown & Sons	2283	2335	/person	/person/business	
50	0	Alex . Brown & Sons	2316	2335	/organization	/organization/company	
51	0	four other airlines , including Delta and USAir Group Inc. 's USAir unit	1322	1394	/organization	/organization/company	
52	0	Avis vice president of marketing	2044	2076	/person	/person/business	
53	0	its marketing agreements	1466	1490	/other	
54	0	The proliferation and costs attached to { frequent - flier programs }	2089	2158	/other	
55	0	Avis 's	2007	2014	/organization	/organization/company	
56	0	a fairly sensible way to do it	2401	2431	/other	
57	0	America West	1516	1528	/organization	/organization/company	
58	0	N.J.	1435	1439	/location	
59	0	UAL Inc 's United Airlines	1636	1662	/organization	/organization/company	
60	0	fliers	962	968	/person	
61	0	pacts with American Airlines , UAL Inc 's United Airlines and USAir	1605	1672	/other	
62	0	frequent - flier programs	76	101	/other	
63	0	Avis vice president	2044	2063	/person	/person/business	
64	0	Budget 's programs	1067	1085	/other	
65	0	all five programs	483	500	/other	
66	0	those airlines	1766	1780	/organization	/organization/company	
67	0	American Airlines , UAL Inc 's United Airlines and USAir	1616	1672	/organization	/organization/company	
68	0	this news by Hertz and Avis	1023	1050	/other	
69	0	programs	365	373	/other	
70	0	car - rental industry analyst	2283	2312	/person	/person/business	/person/title	
71	0	some benefit	860	872	/other	
72	0	the time	1725	1733	/other	
73	0	the costs	582	591	/other	
74	0	half	663	667	/other	
75	0	the value	1815	1824	/other	
76	0	UAL Inc 's	1636	1646	/organization	/organization/company	
77	0	suit	819	823	/other	
78	0	year end	1494	1502	/other	
79	0	the end	315	322	/other	
80	0	Budget 's vice president , marketing planning	1109	1154	/person	/person/business	
81	0	agreements	1229	1239	/other	
82	0	Northwest and Midway	1157	1177	/organization	/organization/company	
83	0	Charles Finnie	2266	2280	/person	/person/business	
84	0	the five airlines	1189	1206	/organization	/organization/company	
85	0	marketing	2067	2076	/other	
86	0	National Car Rental Systems Inc.	729	761	/organization	/organization/company	
87	0	the value of redeemed awards	1815	1843	/other	
88	0	four other airlines	1322	1341	/organization	/organization/company	
89	0	$ 15 million	1851	1863	/other	/other/currency	
90	0	some benefit to staying involved in these programs , in which renters earn frequent - flier miles and fliers can get car - rental discounts	860	999	/other	
91	0	A month	1397	1404	/other	
92	0	renters	922	929	/person	
93	0	a fairly sensible way	2401	2422	/other	
94	0	NWA Inc. 's	206	217	/organization	/organization/company	
95	0	Industry estimates	437	455	/other	
96	0	car - rental discounts	977	999	/other	
97	0	Hertz	1411	1416	/organization	/organization/company	
98	0	Robert D. Cardillo	2023	2041	/person	/person/business	
99	0	Park Ridge , N.J.	1422	1439	/location	/location/city	
100	0	A spokesman	543	554	/person	/person/business	
101	0	rival Hertz Corp. 's lead	22	47	/other	
102	0	the end of this year	315	335	/other	
103	0	redeemed awards	1828	1843	/other	
104	0	Analysts and competitors	1866	1890	/person	/person/business	
105	0	no plans to follow suit	800	823	/other	
106	0	A spokesman for Avis	543	563	/person	/person/business	
107	0	Pan Am Corp. 's Pan American World Airways unit	244	291	/organization	/organization/company	
108	0	Park Ridge	1422	1432	/location	/location/city	
109	0	Minneapolis	767	778	/location	/location/city	
110	0	its frequent - flier costs	1950	1976	/other	
111	0	pacts	1605	1610	/other	
112	0	Texas Air Corp. 's Continental Airlines and Eastern Airlines	1533	1593	/organization	/organization/company	
113	0	Avis 's annual cost	460	479	/other	
114	0	it	2429	2431	/other	
115	0	Dec. 31	1712	1719	/other	
116	0	this news	1023	1032	/other	
117	0	the Northwest frequent - flier program	1272	1310	/other	
118	0	the numbers	1909	1920	/other	
119	0	$ 20 million	1793	1805	/other	/other/currency	
120	0	fact	829	833	/other	
121	0	AMR Corp. 's	379	391	/organization	/organization/company	
122	0	Budget 's vice president	1109	1133	/person	/person/business	/person/title	
123	0	the total	674	683	/other	
124	0	its annual fees	1747	1762	/other	
125	0	Delta and USAir Group Inc. 's USAir unit	1354	1394	/organization	/organization/company	

nw/wsj/23/wsj_2371/000
0	0	James Robinson , 57 years old ,	0	31	/person	/person/business	
0	1	He	142	144	/person	/person/business	
1	0	this maker of magnetic recording heads for disk drives	85	139	/organization	/organization/company	
1	1	Amperex Electronics Corp. , a division of North American Philips Corp. , itself a subsidiary of N.V . Philips of the Netherlands	195	323	/organization	/organization/company	
2	0	North American Philips Corp. , itself a subsidiary of N.V . Philips of the Netherlands	237	323	/organization	/organization/company	
2	1	itself	268	274	/organization	/organization/company	
3	0	president and chief executive officer of this maker of magnetic recording heads for disk drives	44	139	/person	/person/business	
4	0	president	154	163	/person	/person/business	/person/title	
5	0	chief executive officer	58	81	/person	/person/business	/person/title	
6	0	Amperex Electronics Corp.	195	220	/organization	/organization/company	
7	0	Charles J. Lawson Jr. , 68	326	352	/person	/person/business	
8	0	N.V . Philips	291	304	/organization	/organization/company	
9	0	The former president and chief executive , Eric W. Markrud ,	435	495	/person	/person/business	
10	0	Charles J. Lawson Jr. , 68 , who had been acting chief executive since June 14	326	404	/person	/person/business	
11	0	June 14	397	404	/other	
12	0	North American Philips Corp.	237	265	/organization	/organization/company	
13	0	this maker	85	95	/organization	/organization/company	
14	0	a subsidiary of N.V . Philips of the Netherlands	275	323	/organization	/organization/company	
15	0	magnetic recording heads	99	123	/other	/other/product	
16	0	itself a subsidiary of N.V . Philips of the Netherlands	268	323	/organization	/organization/company	
17	0	a subsidiary	275	287	/organization	/organization/company	
18	0	president and chief executive officer	154	191	/person	/person/business	/person/title	
19	0	Charles J. Lawson Jr.	326	347	/person	/person/business	
20	0	president	44	53	/person	/person/business	/person/title	
21	0	chairman	424	432	/person	/person/business	/person/title	
22	0	the Netherlands	308	323	/location	/location/country	
23	0	acting chief executive	368	390	/person	/person/business	/person/title	
24	0	June	508	512	/other	
25	0	N.V . Philips of the Netherlands	291	323	/organization	/organization/company	
26	0	The former president and chief executive	435	475	/person	/person/business	
27	0	James Robinson	0	14	/person	/person/business	
28	0	magnetic recording heads for disk drives	99	139	/other	/other/product	
29	0	Eric W. Markrud	478	493	/person	/person/business	
30	0	president and chief executive officer	44	81	/person	/person/business	/person/title	
31	0	68	350	352	/other	/person	/person/business	
32	0	a division of North American Philips Corp. , itself a subsidiary of N.V . Philips of the Netherlands	223	323	/organization	/organization/company	
33	0	chief executive officer	168	191	/person	/person/business	/person/title	
34	0	disk drives	128	139	/other	/other/product	/other/product/computer	
35	0	a division	223	233	/organization	/organization/company	
36	0	president and chief executive officer of Amperex Electronics Corp. , a division of North American Philips Corp. , itself a subsidiary of N.V . Philips of the Netherlands	154	323	/person	/person/business	

nw/wsj/23/wsj_2349/000
0	0	PacifiCare Health Systems Inc.	498	528	/organization	/organization/company	
0	1	PacifiCare	623	633	/organization	/organization/company	
1	0	Drexel Burnham Lambert Inc.	890	917	/organization	/organization/company	
1	1	Drexel Burnham	1016	1030	/organization	/organization/company	
2	0	American Cyanamid Co.	87	108	/organization	/organization/company	
3	0	Dillon , Read & Co. Inc.	709	733	/organization	/organization/company	
4	0	Alex . Brown & Sons Inc.	376	400	/organization	/organization/company	
5	0	Dean Witter Reynolds Inc	762	786	/organization	/organization/company	
6	0	common stock	841	853	/other	
7	0	Trans World Airlines Inc.	943	968	/organization	/organization/company	
8	0	Dillon , Read & Co. Inc. , Goldman , Sachs & Co. and Dean Witter Reynolds Inc	709	786	/organization	/organization/company	
9	0	one million new shares	815	837	/other	
10	0	1.5 million common shares	552	577	/other	
11	0	Nuveen California Performance Plus Municipal Fund Inc.	266	320	/organization	/organization/company	
12	0	the Securities and Exchange Commission	46	84	/organization	/organization/government	
13	0	offering	971	979	/other	
14	0	offering	803	811	/other	
15	0	1.5 million common shares , of which 700,000 shares will be offered by PacifiCare and 800,000 shares by UniHealth America Inc . ( PacifiCare 's 71 % )	552	702	/other	
16	0	PacifiCare Health Systems Inc. , proposed offering of 1.5 million common shares , of which 700,000 shares will be offered by PacifiCare and 800,000 shares by UniHealth America Inc . ( PacifiCare 's 71 % ) , via Dillon , Read & Co. Inc. , Goldman , Sachs & Co. and Dean Witter Reynolds Inc .	498	788	/organization	/organization/company	
17	0	initial offering of five million common shares , via Alex . Brown & Sons Inc. , John Nuveen & Co. , Prudential - Bache Capital Funding , and Bateman Eichler , Hill Richards	323	495	/other	
18	0	UniHealth America Inc .	656	679	/organization	/organization/company	
19	0	1,250,000 common shares	123	146	/other	
20	0	Prudential - Bache Capital Funding	423	457	/organization	/organization/company	
21	0	Limited Inc.	185	197	/organization	/organization/company	
22	0	Pricor Inc.	789	800	/organization	/organization/company	
23	0	Pricor Inc. , offering of one million new shares of common stock and 300,000 shares by holders , via Drexel Burnham Lambert Inc. and J.C. Bradford & Co .	789	942	/organization	/organization/company	
24	0	Alex . Brown & Sons Inc. , John Nuveen & Co. , Prudential - Bache Capital Funding , and Bateman Eichler , Hill Richards	376	495	/organization	/organization/company	
25	0	The following issues	0	20	/other	
26	0	Merrill Lynch Capital Markets	153	182	/organization	/organization/company	
27	0	offering of 1,250,000 common shares , via Merrill Lynch Capital Markets	111	182	/other	
28	0	one million new shares of common stock	815	853	/other	
29	0	up to $ 300 million of debt securities and warrants	212	263	/other	
30	0	Nuveen California Performance Plus Municipal Fund Inc. , initial offering of five million common shares , via Alex . Brown & Sons Inc. , John Nuveen & Co. , Prudential - Bache Capital Funding , and Bateman Eichler , Hill Richards .	266	497	/organization	/organization/company	
31	0	warrants	255	263	/other	
32	0	$ 150 million	983	996	/other	/other/currency	
33	0	700,000 shares	589	603	/other	
34	0	offering	200	208	/other	
35	0	five million common shares	343	369	/other	
36	0	one million new shares of common stock and 300,000 shares by holders	815	883	/other	
37	0	offering of up to $ 300 million of debt securities and warrants	200	263	/other	
38	0	offering	111	119	/other	
39	0	holders	876	883	/organization	/organization/company	/other	/person	
40	0	( PacifiCare 's 71 % )	680	702	/other	
41	0	800,000 shares	638	652	/other	
42	0	300,000 shares	858	872	/other	
43	0	proposed offering of 1.5 million common shares , of which 700,000 shares will be offered by PacifiCare and 800,000 shares by UniHealth America Inc . ( PacifiCare 's 71 % ) , via Dillon , Read & Co. Inc. , Goldman , Sachs & Co. and Dean Witter Reynolds Inc	531	786	/other	
44	0	$ 150 million senior notes	983	1009	/other	
45	0	John Nuveen & Co.	403	420	/organization	/organization/company	
46	0	Trans World Airlines Inc. , offering of $ 150 million senior notes , via Drexel Burnham .	943	1032	/organization	/organization/company	
47	0	PacifiCare 's	682	695	/organization	/organization/company	
48	0	proposed offering	531	548	/other	
49	0	American Cyanamid Co. , offering of 1,250,000 common shares , via Merrill Lynch Capital Markets .	87	184	/organization	/organization/company	
50	0	offering of $ 150 million senior notes , via Drexel Burnham	971	1030	/other	
51	0	Bateman Eichler , Hill Richards	464	495	/organization	/organization/company	
52	0	debt securities and warrants	235	263	/other	
53	0	Goldman , Sachs & Co.	736	757	/organization	/organization/company	
54	0	debt securities	235	250	/other	
55	0	up to $ 300 million	212	231	/other	/other/currency	
56	0	initial offering	323	339	/other	
57	0	Drexel Burnham Lambert Inc. and J.C. Bradford & Co	890	940	/organization	/organization/company	
58	0	J.C. Bradford & Co	922	940	/organization	/organization/company	
59	0	300,000 shares by holders	858	883	/other	
60	0	senior notes	997	1009	/other	
61	0	offering of one million new shares of common stock and 300,000 shares by holders , via Drexel Burnham Lambert Inc. and J.C. Bradford & Co	803	940	/other	
62	0	Limited Inc. , offering of up to $ 300 million of debt securities and warrants .	185	265	/organization	/organization/company	

nw/xinhua/03/chtb_0319/000
0	0	today	97	102	/other	
0	1	August 31st	272	283	/other	
1	0	the " Sports Association Chairman Lahagewasu "	105	151	/other	/person	
2	0	Xinhua News Agency	251	269	/organization	/organization/company	/organization/company/news	
3	0	paragraph three	166	181	/other	/other/art	/other/art/writing	
4	0	the script " Mongolian handicapped athletes prepare for the Far South Sports Meet "	3	86	/other	/other/art	/other/art/writing	/person	
5	0	the script	3	13	/other	/other/art	/other/art/writing	
6	0	Mongolian handicapped athletes	16	46	/person	/person/athlete	
7	0	" Sports Association Chairman Lahagewasulen "	203	248	/other	/person	
8	0	the end of paragraph three	155	181	/other	
9	0	the Far South Sports Meet	59	84	/other	/other/event	/other/event/sports_event	
10	0	the " Sports Association Chairman Lahagewasu " at the end of paragraph three	105	181	/other	
11	0	the end	155	162	/other	
12	0	the script " Mongolian handicapped athletes prepare for the Far South Sports Meet " broadcast today	3	102	/other	/other/art	/other/art/writing	

nw/wsj/23/wsj_2358/000
0	0	September 's steep rise in producer prices	0	42	/other	
0	1	The overall 0.9 % increase	1494	1520	/other	
0	2	itself	1535	1541	/other	
0	3	the September jump	1896	1914	/other	
0	4	this	1932	1936	/other	
0	5	this	1955	1959	/other	
0	6	the 0.9 % climb	3112	3127	/other	
0	7	last month 's rise	3568	3586	/other	
0	8	the increase	3685	3697	/other	
0	9	the September increase	4005	4027	/other	
0	10	the increase	4539	4551	/other	
1	0	last month	302	312	/other	
1	1	September	1005	1014	/other	
1	2	last month	3034	3044	/other	
1	3	last month 's	3568	3581	/other	
1	4	September	3897	3906	/other	
1	5	September	4285	4294	/other	
1	6	September	4487	4496	/other	
1	7	September	4805	4814	/other	
1	8	September	5066	5075	/other	
2	0	the new price data	129	147	/other	
2	1	the report , which was released before the stock market opened ,	423	487	/other	
2	2	it	580	582	/other	
2	3	the price data , the grimmest inflation news in months ,	654	710	/other	
2	4	the new numbers	1473	1488	/other	
3	0	the stock market 's	163	182	/organization	/organization/stock_exchange	/other	
4	0	Friday	190	196	/other	
4	1	Friday	345	351	/other	
4	2	Friday	966	972	/other	
5	0	three consecutive months	217	241	/other	
5	1	three consecutive months	2421	2445	/other	
5	2	three consecutive months	4836	4860	/other	
6	0	the producer price index for finished goods	244	287	/other	
6	1	the producer price index	1603	1627	/other	
6	2	the producer price index , which measures changes in the prices producers receive for goods	2070	2161	/other	
6	3	the index	2287	2296	/other	
6	4	the index	2396	2405	/other	
6	5	the index	2458	2467	/other	
6	6	the producer price index	3081	3105	/other	
7	0	the Labor Department	315	335	/organization	/organization/government	
7	1	the Labor Department	2542	2562	/organization	/organization/government	
7	2	the Labor Department 's	5000	5023	/organization	/organization/government	
8	0	the summer	401	411	/other	
8	1	the summer	2375	2385	/other	
9	0	the Federal Reserve	728	747	/organization	/organization/government	
9	1	the Fed	904	911	/organization	/organization/government	
9	2	the Fed	1219	1226	/organization	/organization/government	
10	0	the economy	868	879	/other	
10	1	the economy	1145	1156	/other	
11	0	That rise	1039	1048	/other	
12	0	August	1080	1086	/other	
12	1	August	2843	2849	/other	
12	2	August	3933	3939	/other	
12	3	August	4406	4412	/other	
12	4	August	4677	4683	/other	
12	5	August	4954	4960	/other	
13	0	I	1162	1163	/person	/person/business	
13	1	Robert Dederick , chief economist at Northern Trust Co. in Chicago	1324	1390	/person	/person/business	
14	0	Sung Won Sohn , chief economist at Norwest Corp. in Minneapolis ,	1745	1810	/person	/person/business	
14	1	I	1920	1921	/person	/person/business	
14	2	he	1975	1977	/person	/person/business	
15	0	Inflation	2164	2173	/other	
15	1	its	2210	2213	/other	
16	0	a 5.1 % compound annual rate	2483	2511	/other	
16	1	that	2641	2645	/other	
17	0	the year	2531	2539	/other	
17	1	the year	2630	2638	/other	
18	0	I	3166	3167	/person	/person/business	
18	1	John Mueller , chief economist at Bell Mueller Cannon , a Washington economic forecasting firm	3254	3348	/person	/person/business	
18	2	He	3351	3353	/person	/person/business	
19	0	inflation	3194	3203	/other	
19	1	that inflation	3364	3378	/other	
20	0	Dirk Van Dongen , president of the National Association of Wholesaler - Distributors ,	3471	3557	/person	/person/business	
20	1	he	3845	3847	/person	/person/business	
21	0	dealers	4063	4070	/organization	/organization/company	
21	1	their	4082	4087	/organization	/organization/company	
22	0	a role	592	598	/other	
23	0	the report	423	433	/other	
24	0	1982	5049	5053	/other	
25	0	the stock market 's plunge Friday	163	196	/other	
26	0	the market 's decline	602	623	/other	
27	0	last winter , when a steep run - up in world oil prices sent the index surging at double - digit annual rates	2226	2335	/other	
28	0	the inflation threat	1440	1460	/other	
29	0	the climb in oil prices last month	3010	3044	/other	
30	0	the inflation threat signaled by the new numbers	1440	1488	/other	
31	0	the start of the year	2518	2539	/other	
32	0	an imminent easing	1276	1294	/other	
33	0	1.7 %	4646	4651	/other	
34	0	a one - time event	4032	4050	/other	
35	0	the Commerce Department	933	956	/organization	/organization/government	
36	0	a broad - based advance	3769	3792	/other	
37	0	rising energy prices and the annual autumn increase in car prices	1818	1883	/other	
38	0	Wholesaler - Distributors	3530	3555	/organization	/organization/company	
39	0	there	1103	1108	/other	
40	0	pressures in the economy	855	879	/other	
41	0	Gordon Richards	1663	1678	/person	/person/business	
42	0	last month , when energy prices zoomed up 6.5 % after plunging 7.3 % in August	2771	2849	/other	
43	0	July	4984	4988	/other	
44	0	energy and motor vehicle prices	3717	3748	/other	
45	0	Norwest Corp.	1780	1793	/organization	/organization/company	
46	0	$ 32.82 billion	4500	4515	/other	
47	0	you	3652	3655	/person	
48	0	the prices	2123	2133	/other	
49	0	intermediate goods	4772	4790	/other	/other/product	
50	0	7.3 %	2834	2839	/other	
51	0	goods	2156	2161	/other	/other/product	
52	0	Analysts	2983	2991	/person	/person/business	
53	0	0.6 %	4374	4379	/other	
54	0	its torrid pace last winter , when a steep run - up in world oil prices sent the index surging at double - digit annual rates	2210	2335	/other	
55	0	chief economist at Bell Mueller Cannon , a Washington economic forecasting firm	3269	3348	/person	/person/business	
56	0	the resurgence { in inflation }	3174	3205	/other	
57	0	September 's	0	12	/other	
58	0	oil prices	2873	2883	/other	
59	0	as bad an omen	3597	3611	/other	
60	0	inflation	54	63	/other	
61	0	Some analysts	2852	2865	/person	/person/business	
62	0	a substantial rise	3059	3077	/other	
63	0	the prices of consumer and industrial goods	3796	3839	/other	
64	0	chief economist	3269	3284	/person	/person/business	/person/title	
65	0	all of 1988	2698	2709	/other	
66	0	most	1888	1892	/other	
67	0	there	1254	1259	/other	
68	0	1.8 %	4725	4730	/other	
69	0	the months ahead	2915	2931	/other	
70	0	producers	2134	2143	/organization	/organization/company	/other	
71	0	the market 's	602	615	/organization	/other	
72	0	the resurgence	3174	3188	/other	
73	0	economists	1397	1407	/person	/person/business	
74	0	healthy consumer demand in the economy	1118	1156	/other	
75	0	the price data	654	668	/other	
76	0	the percentage changes from September , 1988	5111	5155	/other	
77	0	energy prices	357	370	/other	
78	0	the actions of the Fed	1204	1226	/other	
79	0	0.4 %	4796	4801	/other	
80	0	Robert Dederick	1324	1339	/person	/person/business	
81	0	Bell Mueller Cannon , a Washington economic forecasting firm	3288	3348	/organization	/organization/company	
82	0	a substantial rise in the producer price index	3059	3105	/other	
83	0	crude goods , an array of raw materials ,	4874	4915	/other	/other/product	
84	0	a few months	3231	3243	/other	
85	0	the customary autumn increase	4202	4231	/other	
86	0	the producer price index	244	268	/other	
87	0	next year	3393	3402	/other	
88	0	0.3 %	4397	4402	/other	
89	0	sales	4692	4697	/other	
90	0	consumer and industrial goods	3810	3839	/other	/other/product	
91	0	an array of raw materials	4888	4913	/other	
92	0	all the price data	4111	4129	/other	
93	0	line	2023	2027	/other	
94	0	Manufacturers	1725	1738	/organization	/organization/company	/person	
95	0	the Labor Department 's producer price indexes ( 1982 = 100 ) for September , before seasonal adjustment , and the percentage changes from September , 1988	5000	5155	/other	
96	0	Producer prices	4752	4767	/other	
97	0	the annual autumn increase	1843	1869	/other	
98	0	pressures	855	864	/other	
99	0	rising energy prices	1818	1838	/other	
100	0	a steeper rise	2655	2669	/other	
101	0	0.2 %	4975	4980	/other	
102	0	the Dow Jones Industrial Average	531	563	/other	
103	0	higher prices	4573	4586	/other	
104	0	retail sales	978	990	/other	
105	0	a steep run - up in world oil prices	2245	2281	/other	
106	0	the future pace	2942	2957	/other	
107	0	the National Association of Manufacturers	1697	1738	/organization	
108	0	the belief that pressures in the economy were sufficient to keep the Fed from easing credit	839	930	/other	
109	0	Minneapolis	1797	1808	/location	/location/city	
110	0	the pessimism	85	98	/other	
111	0	a broad - based advance in the prices of consumer and industrial goods	3769	3839	/other	
112	0	president of the National Association of Wholesaler - Distributors	3489	3555	/person	/person/business	
113	0	inflation	2961	2970	/other	
114	0	1.1 %	4923	4928	/other	
115	0	Northern Trust Co.	1361	1379	/organization	/organization/company	
116	0	an economist	1681	1693	/person	/person/business	
117	0	capital equipment	4245	4262	/other	/other/product	
118	0	the extent	1426	1436	/other	
119	0	energy prices	2789	2802	/other	
120	0	the pace	2601	2609	/other	
121	0	world oil prices	2265	2281	/other	
122	0	top of a 0.7 % gain in August	1057	1086	/other	
123	0	last month	2771	2781	/other	
124	0	the National Association	1697	1721	/organization	
125	0	the grimmest inflation news	671	698	/other	
126	0	chief economist	1761	1776	/person	/person/business	/person/title	
127	0	100	5056	5059	/other	
128	0	analysts	4589	4597	/person	/person/business	
129	0	0.9 %	296	301	/other	
130	0	the pessimism over interest rates caused by the new price data	85	147	/other	
131	0	the climb	3010	3019	/other	
132	0	an imminent easing of monetary policy	1276	1313	/other	
133	0	Gordon Richards , an economist at the National Association of Manufacturers	1663	1738	/person	/person/business	
134	0	chief economist at Norwest Corp. in Minneapolis	1761	1808	/person	/person/business	
135	0	its torrid pace	2210	2225	/other	
136	0	monetary policy	1298	1313	/other	
137	0	Prices for crude goods , an array of raw materials ,	4863	4915	/other	
138	0	crude goods	4874	4885	/other	/other/product	
139	0	president	3489	3498	/person	/person/business	/person/title	
140	0	changes in the prices producers receive for goods	2112	2161	/other	
141	0	interest rates	104	118	/other	
142	0	Analysts	626	634	/person	/person/business	
143	0	normal seasonal fluctuations	4148	4176	/other	
144	0	September , 1988	5139	5155	/other	
145	0	the 190.58 - point drop in the Dow Jones Industrial Average	504	563	/other	
146	0	their 1990 models	4082	4099	/other	/other/product	/other/product/car	
147	0	raw materials	4900	4913	/other	/other/product	
148	0	a steep run - up	2245	2261	/other	
149	0	a 0.7 % gain	1064	1076	/other	
150	0	as bad an omen '' as the 0.9 % figure suggests	3597	3643	/other	
151	0	evidence that the Federal Reserve was unlikely to allow interest rates to fall as many investors had hoped	714	820	/other	
152	0	6.5 %	2813	2818	/other	
153	0	this year 's good inflation news	2723	2755	/other	
154	0	producer prices	27	42	/other	
155	0	September 's steep rise	0	23	/other	
156	0	The core rate	1988	2001	/other	
157	0	Prices for capital equipment	4234	4262	/other	
158	0	interest rates	770	784	/other	
159	0	Sung Won Sohn	1745	1758	/person	/person/business	
160	0	the months	2915	2925	/other	
161	0	all	2698	2701	/other	
162	0	a steeper rise than the 4.0 % increase for all of 1988	2655	2709	/other	
163	0	prices	4303	4309	/other	
164	0	3.8 %	3888	3893	/other	
165	0	1.7 %	4744	4749	/other	
166	0	car prices	1873	1883	/other	
167	0	the annual autumn increase in car prices	1843	1883	/other	
168	0	Norwest Corp. in Minneapolis	1780	1808	/organization	/organization/company	
169	0	most of the September jump	1888	1914	/other	
170	0	the start	2518	2527	/other	
171	0	changes	2112	2119	/other	
172	0	this year 's	2723	2735	/other	
173	0	Producer prices for intermediate goods	4752	4790	/other	
174	0	energy prices	2044	2057	/other	
175	0	bad news	1944	1952	/other	
176	0	double - digit annual rates	2308	2335	/other	
177	0	at least part	4522	4535	/other	
178	0	an economist at the National Association of Manufacturers	1681	1738	/person	/person/business	
179	0	the producer price index	2070	2094	/other	
180	0	Chicago	1383	1390	/location	/location/city	
181	0	general merchandise stores	4614	4640	/location	/location/structure	
182	0	oil prices	3023	3033	/other	
183	0	seasonal adjustment	5085	5104	/other	
184	0	the grimmest inflation news in months	671	708	/other	
185	0	Sales at general merchandise stores	4605	4640	/other	
186	0	the data	3664	3672	/other	
187	0	the Labor Department 's producer price indexes ( 1982 = 100 ) for September , before seasonal adjustment	5000	5104	/other	
188	0	the National Association	3502	3526	/organization	
189	0	the prices producers receive for goods	2123	2161	/other	
190	0	the future pace of inflation	2942	2970	/other	
191	0	chief economist	1342	1357	/person	/person/business	/person/title	
192	0	an array	4888	4896	/other	
193	0	the Friday report , combined with the actions of the Fed ,	1170	1228	/other	
194	0	months	702	708	/other	
195	0	Dirk Van Dongen	3471	3486	/person	/person/business	
196	0	prices for home electronic equipment	4303	4339	/other	
197	0	a blip	1963	1969	/other	
198	0	All year	2033	2041	/other	
199	0	John Mueller	3254	3266	/person	/person/business	
200	0	0.5 %	996	1001	/other	
201	0	home electronic equipment	4314	4339	/other	/other/product	
202	0	the beginning of the year	2613	2638	/other	
203	0	Bell Mueller Cannon	3288	3307	/organization	/organization/company	
204	0	the retail sales report	4427	4450	/other	
205	0	Sales	4605	4610	/other	
206	0	the prices	3796	3806	/other	
207	0	many investors	796	810	/other	/person	/person/business	
208	0	energy and motor vehicle prices , rather than being a broad - based advance in the prices of consumer and industrial goods	3717	3839	/other	
209	0	finished goods	273	287	/other	
210	0	credit conditions	3417	3434	/other	
211	0	0.6 %	4668	4673	/other	
212	0	the extent of the inflation threat signaled by the new numbers	1426	1488	/other	
213	0	Prices	4863	4869	/other	
214	0	1988	2705	2709	/other	
215	0	food and energy	1585	1600	/other	
216	0	the Labor Department 's producer price indexes	5000	5046	/other	
217	0	the 4.0 % increase	2675	2693	/other	
218	0	a Washington economic forecasting firm	3310	3348	/organization	/organization/company	
219	0	sales of building materials	4692	4719	/other	
220	0	0.8 %	4478	4483	/other	
221	0	the 190.58 - point drop	504	527	/other	
222	0	credit	924	930	/other	
223	0	Food prices	4353	4364	/other	
224	0	the actions	1204	1215	/other	
225	0	Many analysts	3986	3999	/person	/person/business	
226	0	Energy prices	2338	2351	/other	
227	0	1.9 %	4945	4950	/other	
228	0	1.1 %	4345	4350	/other	
229	0	car sales	4463	4472	/other	
230	0	the belief that there was going to be an imminent easing of monetary policy	1238	1313	/other	
231	0	last winter	2226	2237	/other	
232	0	the percentage changes	5111	5133	/other	
233	0	Passenger car prices	3860	3880	/other	
234	0	the pace at the beginning of the year	2601	2638	/other	
235	0	the stock market	462	478	/organization	/organization/stock_exchange	/other	
236	0	the 4.0 % increase for all of 1988	2675	2709	/other	
237	0	0.5 %	3924	3929	/other	
238	0	healthy consumer demand	1118	1141	/other	
239	0	top	1057	1060	/other	
240	0	car prices	4179	4189	/other	
241	0	the beginning	2613	2626	/other	
242	0	chief economist at Northern Trust Co. in Chicago	1342	1390	/person	/person/business	
243	0	Prices	4234	4240	/other	
244	0	analysts	566	574	/person	/person/business	
245	0	the 0.9 % figure	3618	3634	/other	
246	0	at least part of the increase	4522	4551	/other	
247	0	the pessimism over interest rates	85	118	/other	
248	0	Northern Trust Co. in Chicago	1361	1390	/organization	/organization/company	
249	0	building materials	4701	4719	/other	/other/product	
250	0	a 0.7 % gain in August	1064	1086	/other	
251	0	the Friday report	1170	1187	/other	
252	0	$ 145.21 billion	1020	1036	/other	/other/currency	
253	0	a hefty 1.1 %	4268	4281	/other	
254	0	the late spring and summer	3957	3983	/other	
255	0	most	3144	3148	/other	/person	
256	0	0.7 %	1647	1652	/other	
257	0	the National Association of Wholesaler - Distributors	3502	3555	/organization	/organization/company	
258	0	the stock market 's plunge	163	189	/other	

nw/xinhua/02/chtb_0229/000
0	0	reporter Xiaoguang Han	57	79	/person	/person/artist	/person/artist/author	
0	1	this reporter	678	691	/person	/person/artist	/person/artist/author	
1	0	Guangdong Province	82	100	/location	
1	1	its	119	122	/location	
1	2	Guangdong Province 's	354	375	/location	
1	3	its	496	499	/location	
1	4	Guangdong 's	1379	1391	/location	
1	5	Guangdong	1451	1460	/location	
1	6	Guangdong 's	1840	1852	/location	
1	7	Guangdong	2065	2074	/location	
1	8	Guangdong Province	2323	2341	/location	
1	9	The entire province	2402	2421	/location	
1	10	it	2744	2746	/location	
1	11	its	2765	2768	/location	
2	0	foreign merchants sales channels	2709	2741	/other	
3	0	Improvement of the structure of the varieties	1759	1804	/other	
4	0	close proximity	158	173	/other	
5	0	vegetables	1277	1287	/other	/other/living_thing	
6	0	Last year	484	493	/other	
7	0	agriculture , industry , trade and technology	2598	2643	/other	
8	0	agriculture that earns foreign exchange	1047	1086	/other	
9	0	Guangdong 's Department of Agriculture statistics	1379	1428	/other	
10	0	grasses	1267	1274	/other	/other/living_thing	
11	0	wire	50	54	/other	
12	0	the mid-80s	1437	1448	/other	
13	0	vigorous Californian perch , whitish pomfret	846	890	/other	/other/food	/other/living_thing	/other/living_thing/animal	
14	0	care	919	923	/other	
15	0	exports	604	611	/other	
16	0	more than 30,000 sets of advanced processing equipment and technologies	1629	1700	/other	/other/product	
17	0	its foreign exchange income	496	523	/other	
18	0	investment funds	2304	2320	/other	
19	0	Lingnan	1356	1363	/location	/location/city	
20	0	fish	1290	1294	/other	/other/living_thing	/other/living_thing/animal	
21	0	extroverted agricultural " three capital " enterprises	2529	2583	/organization	/organization/company	
22	0	fish ponds	814	824	/location	/location/geography	/location/geography/body_of_water	/other	
23	0	local conditions	2092	2108	/other	
24	0	Guangdong 's agricultural products	1840	1874	/other	/other/living_thing	/other/product	
25	0	lovely western flowers	927	949	/other	/other/living_thing	
26	0	the forefront	454	467	/other	
27	0	more than 30,000 sets	1629	1650	/other	/other/product	
28	0	more than 1100 improved species of foreign animals and plants , among which more than 300 have been marketed to farmers	1475	1594	/other	/other/living_thing	
29	0	animals	1307	1314	/other	/other/living_thing	/other/living_thing/animal	
30	0	its geographical advantage	119	145	/other	
31	0	extroverted agriculture	263	286	/other	
32	0	the first half of this year	576	603	/other	
33	0	the export volume of Guangdong Province 's agricultural and secondary products and processed products	333	434	/other	
34	0	agriculture	1047	1058	/other	
35	0	Improvement	1759	1770	/other	
36	0	flowers	1240	1247	/other	/other/living_thing	
37	0	an abundance	726	738	/other	
38	0	an abundance	830	842	/other	
39	0	the requirements	1982	1998	/other	
40	0	expanded agricultural product processing capacity	1707	1756	/other	
41	0	the sweetness of agriculture that earns foreign exchange	1030	1086	/other	
42	0	new growth	622	632	/other	
43	0	every possible means to attract foreign capital	2352	2399	/other	
44	0	Various regions	1597	1612	/location	
45	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
46	0	the continuously expanding overseas markets	2002	2045	/other	
47	0	economic benefits	1909	1926	/other	
48	0	its geographical advantage of being in close proximity to Hong Kong and Macao and being located in the Asian tropics	119	235	/other	
49	0	Various improved domestic and foreign varieties	1189	1236	/other	/other/living_thing	
50	0	the competitiveness of Guangdong 's agricultural products in the international market	1817	1902	/other	
51	0	order to satisfy the requirements of the continuously expanding overseas markets	1965	2045	/other	
52	0	foreign capital	2384	2399	/other	
53	0	order to make up for deficiencies in investment funds	2267	2320	/other	
54	0	southern Guangdong	657	675	/location	
55	0	deficiencies	2288	2300	/other	
56	0	various areas of Guangdong	2048	2074	/location	/other	
57	0	more than 1100 improved species	1475	1506	/other	/other/living_thing	
58	0	the structure of the varieties	1774	1804	/other	
59	0	nearly 1 billion US dollars	2461	2488	/other	/other/currency	
60	0	the requirements of the continuously expanding overseas markets	1982	2045	/other	
61	0	more than 30,000 sets of advanced processing equipment and technologies , and expanded agricultural product processing capacity	1629	1756	/other	
62	0	poultry	1297	1304	/other	/other/living_thing	/other/living_thing/animal	
63	0	trees	1259	1264	/other	/other/living_thing	
64	0	statistics	302	312	/other	
65	0	Guangzhou	21	30	/location	/location/city	
66	0	( End )	2803	2810	/other	
67	0	the Asian tropics	218	235	/location	/location/geography	
68	0	green and lush western lettuce , western celery , western cauliflower	742	811	/other	/other/food	/other/living_thing	
69	0	Various improved domestic and foreign varieties of flowers , fruits , trees , grasses , vegetables , fish , poultry , animals , etc.	1189	1321	/other	/other/living_thing	
70	0	Macao	191	196	/location	/location/city	
71	0	a large number	2511	2525	/other	
72	0	various areas	2048	2061	/location	/other	
73	0	lovely western flowers such as Dutch tulips , Belgium azalea , etc	927	993	/other	/other/living_thing	
74	0	an abundance of green and lush western lettuce , western celery , western cauliflower	726	811	/other	/other/living_thing	
75	0	its export of agricultural products	2765	2800	/other	
76	0	the sweetness	1030	1043	/other	
77	0	actually utilized foreign funds of nearly 1 billion US dollars	2426	2488	/other	
78	0	Guangdong farmers who have tasted the sweetness of agriculture that earns foreign exchange	996	1086	/person	
79	0	September 1	33	44	/other	
80	0	foreign animals and plants	1510	1536	/other	/other/living_thing	
81	0	the nation	471	481	/location	/location/country	
82	0	Guangdong farmers	996	1013	/person	
83	0	an abundance of vigorous Californian perch , whitish pomfret	830	890	/other	/other/food	
84	0	famous , special and improved varieties	2122	2161	/other	/other/living_thing	
85	0	Belgium azalea	973	987	/other	/other/living_thing	
86	0	Dutch tulips , Belgium azalea , etc	958	993	/other	/other/living_thing	
87	0	excellent , rare , famous and precious varieties	1138	1186	/other	/other/living_thing	
88	0	manufacturing , supply and marketing	2658	2694	/other	
89	0	flower farmers	899	913	/person	
90	0	fruits	1250	1256	/other	/other/living_thing	
91	0	the varieties	1791	1804	/other	/other/living_thing	/other/product	
92	0	flowers , fruits , trees , grasses , vegetables , fish , poultry , animals , etc.	1240	1321	/other	/other/living_thing	
93	0	vegetable plots	705	720	/location	/other	
94	0	deficiencies in investment funds	2288	2320	/other	
95	0	more than 1100 improved species of foreign animals and plants	1475	1536	/other	/other/living_thing	
96	0	the export volume	333	350	/other	
97	0	its export	2765	2775	/other	
98	0	Agriculture	1406	1417	/other	
99	0	Dutch tulips	958	970	/other	/other/living_thing	
100	0	this year	594	603	/other	
101	0	the competitiveness	1817	1836	/other	
102	0	actually utilized foreign funds	2426	2457	/other	
103	0	the first half	576	590	/other	
104	0	farmers	1587	1594	/person	
105	0	the countryside	638	653	/location	
106	0	more than 2.1 billion US dollars	534	566	/other	/other/currency	
107	0	a large number of extroverted agricultural " three capital " enterprises which combine agriculture , industry , trade and technology and integrate manufacturing , supply and marketing	2511	2694	/other	
108	0	the structure	1774	1787	/other	
109	0	the countryside of southern Guangdong	638	675	/location	
110	0	foreign exchange	1070	1086	/other	
111	0	the international market	1878	1902	/other	
112	0	agricultural products	2779	2800	/other	/other/product	
113	0	Guangdong Province , fully utilizing its geographical advantage of being in close proximity to Hong Kong and Macao and being located in the Asian tropics	82	235	/location	/other	
114	0	extroverted agricultural " three capital " enterprises which combine agriculture , industry , trade and technology and integrate manufacturing , supply and marketing	2529	2694	/organization	/organization/company	
115	0	more than 300	1551	1564	/other	/other/living_thing	
116	0	recent years	318	330	/other	
117	0	Hong Kong	177	186	/location	/location/city	
118	0	more than 2,000 agricultural export merchandise production and processing bases	2182	2261	/location	/other	
119	0	Hong Kong and Macao	177	196	/location	/location/city	
120	0	advanced processing equipment and technologies	1654	1700	/other	/other/product	
121	0	close proximity to Hong Kong and Macao	158	196	/other	
122	0	Guangdong Province 's agricultural and secondary products and processed products	354	434	/other	/other/product	

nw/xinhua/01/chtb_0119/000
0	0	the National Foreign Exchange Bureau	114	150	/organization	/organization/government	
0	1	the National Foreign Exchange Management Bureau	319	366	/organization	/organization/government	
0	2	the National Foreign Exchange Management Bureau	1334	1381	/organization	/organization/government	
0	3	the National Foreign Exchange Management Bureau	1597	1644	/organization	/organization/government	
0	4	the Foreign Exchange Management Bureau	1763	1801	/organization	/organization/government	
0	5	The National Foreign Exchange Management Bureau	2010	2057	/organization	/organization/government	
0	6	the Foreign Exchange Management Bureau	2249	2287	/organization	/organization/government	
1	0	China 's	612	620	/location	/location/country	
2	0	the People 's Bank of China	1165	1192	/organization	/organization/government	
2	1	the People 's Bank of China	1291	1318	/organization	/organization/company	/organization/government	
3	0	International business loans	1647	1675	/other	
3	1	their	1723	1728	/organization	/other	
4	0	foreign debts	1839	1852	/other	
4	1	them	1921	1925	/organization	/other	
5	0	banks	1855	1860	/organization	/organization/company	
5	1	their	1988	1993	/organization	/organization/company	
6	0	domestic institutions	2102	2123	/organization	/organization/company	
7	0	commercial loans	1462	1478	/other	
8	0	total of foreign exchange loan and foreign exchange guarantee surplus not exceeding the amount of exchange created in the previous year	3224	3359	/other	
9	0	50 % of net asset 's equivalent foreign exchange worth	3157	3211	/other	
10	0	a total sum of international business loans borrowed and foreign guarantee surpluses not exceeding 50 % of net asset 's equivalent foreign exchange worth	3058	3211	/other	
11	0	international commercial loans	197	227	/other	
12	0	Juridical people of non-financial institutions who borrow international commercial loans directly	2442	2539	/organization	/person	/person/legal	
13	0	the People 's Bank	1291	1309	/organization	/organization/company	/organization/government	
14	0	project financing	964	981	/other	
15	0	banks	921	926	/organization	/organization/company	
16	0	ratios	2921	2927	/other	
17	0	a total sum of international business loans borrowed and foreign guarantee surpluses	3058	3142	/other	
18	0	foreign exchange loan and foreign exchange guarantee surplus	3233	3293	/other	
19	0	import and export business permission	2645	2682	/other	
20	0	30 %	2973	2977	/other	
21	0	foreign exchange repayment methods	775	809	/other	
22	0	loans raised and borrowed by domestic institutions from financial institutions , enterprises , individual or other economic organizations abroad , and from foreign - funded financial institutions within China 's border , whose contractual repayment obligations are in foreign currency	409	693	/other	
23	0	international business loans borrowed and foreign guarantee surpluses	3073	3142	/other	
24	0	total of foreign exchange loan and foreign exchange guarantee surplus	3224	3293	/other	
25	0	net assets to total assets	2931	2957	/other	
26	0	juridical people of non-financial corporations approved by the State Department 's Authorization Department	2332	2439	/person	/person/legal	
27	0	the registration	1819	1835	/other	
28	0	financing	984	993	/other	
29	0	50 %	3157	3161	/other	
30	0	other forms of foreign exchange loans	1032	1069	/other	
31	0	regulations	304	315	/other	/other/legal	
32	0	Juridical people of non-financial institutions	2442	2488	/person	/person/legal	
33	0	Export credits , international financing leaseholds , compensation trades with foreign exchange repayment methods , overseas institution 's and individual 's foreign exchange deposits ( excluding foreign exchange deposits in banks approved for offshore operations ) , project financing , financing under trade projects over 90 days and other forms of foreign exchange loans	696	1069	/other	
34	0	foreign exchange deposits in banks approved for offshore operations	892	959	/other	
35	0	the amount of exchange created in the previous year	3308	3359	/other	
36	0	the State Department 's Authorization Department	2391	2439	/organization	/organization/government	
37	0	international financing leaseholds	713	747	/other	
38	0	net assets to total assets	2798	2824	/other	
39	0	this year	279	288	/other	
40	0	juridical people of non trade - type non-financial corporations	2982	3045	/person	/person/legal	
41	0	foreign exchange loan business	2299	2329	/organization	/organization/company	/other	
42	0	Export credits	696	710	/other	
43	0	Juridical people	2442	2458	/person	/person/legal	
44	0	trade projects	1000	1014	/other	
45	0	( End )	3362	3369	/other	
46	0	the State Department 's	2391	2414	/organization	/organization/government	
47	0	a total sum	3058	3069	/other	
48	0	banks approved for offshore operations	921	959	/organization	/organization/company	
49	0	compensation trades	750	769	/other	
50	0	non-financial corporations	2352	2378	/organization	/organization/company	
51	0	domestic institutions	240	261	/organization	/organization/company	
52	0	regulations by the National Foreign Exchange Management Bureau	304	366	/other	/other/legal	
53	0	the previous year	3342	3359	/other	
54	0	a complete financial management system	2736	2774	/other	
55	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
56	0	China - capital financial institutions approved by the Foreign Exchange Management Bureau to operate foreign exchange loan business	2198	2329	/organization	/organization/company	
57	0	individual 's	840	853	/person	/person/business	
58	0	net assets	2931	2941	/other	
59	0	non-financial institutions	2462	2488	/organization	/organization/company	
60	0	loans	409	414	/other	
61	0	loan principals and interests	1928	1957	/other	
62	0	International business loans that have not been approved but were signed on their own authority	1647	1742	/other	
63	0	the management	63	77	/other	
64	0	net assets	2798	2808	/other	
65	0	China	1187	1192	/location	/location/country	
66	0	compensation trades with foreign exchange repayment methods	750	809	/other	
67	0	foreign - funded financial institutions	565	604	/organization	/organization/company	
68	0	overseas institution 's and individual 's foreign exchange deposits ( excluding foreign exchange deposits in banks approved for offshore operations )	812	961	/other	
69	0	international business loans borrowed	3073	3110	/other	
70	0	a national encouraged industry	2695	2725	/other	
71	0	the approval , supervision and management of commercial loans by domestic institutions	1417	1503	/other	
72	0	individual or other economic organizations	504	546	/organization	/organization/company	
73	0	total assets	2812	2824	/other	
74	0	foreign currency	677	693	/other	/other/currency	
75	0	a ratio	2787	2794	/other	
76	0	a ratio of net assets to total assets	2787	2824	/other	
77	0	exclusive foreign debt accounts	1885	1916	/other	
78	0	enterprises	490	501	/organization	/organization/company	
79	0	a new method of managing international commercial loans borrowed by domestic institutions from January 1st this year	172	288	/other	
80	0	Beijing	21	28	/location	/location/city	
81	0	juridical people	2982	2998	/person	/person/legal	
82	0	the approval , supervision and management	1417	1458	/other	
83	0	15 %	2840	2844	/other	
84	0	a new method	172	184	/other	
85	0	All international commercial loans	1506	1540	/other	
86	0	financing under trade projects over 90 days	984	1027	/other	
87	0	the last three years	2617	2637	/other	
88	0	ratios of net assets to total assets	2921	2957	/other	
89	0	overseas institution 's and individual 's	812	853	/other	
90	0	net asset 's equivalent foreign exchange worth	3165	3211	/other	
91	0	offshore operations	940	959	/other	
92	0	January 3rd	31	42	/other	
93	0	international commercial loans	1224	1254	/other	
94	0	foreign exchange deposits	892	917	/other	
95	0	net asset 's	3165	3177	/other	
96	0	domestic institutions	438	459	/organization	/organization/company	
97	0	international commercial loans borrowed by domestic institutions from January 1st this year	197	288	/other	
98	0	the People 's	1165	1178	/organization	/organization/government	/person	
99	0	foreign - funded financial institutions within China 's border , whose contractual repayment obligations are in foreign currency	565	693	/organization	/organization/company	/other	
100	0	juridical people	2849	2865	/person	/person/legal	
101	0	continual profits	2595	2612	/other	
102	0	total	3224	3229	/other	
103	0	China 's border	612	627	/location	/other	
104	0	foreign exchange loans	1047	1069	/other	
105	0	their own authority	1988	2007	/other	
106	0	international commercial loans	2134	2164	/other	
107	0	the approving authority	1196	1219	/organization	/organization/government	
108	0	ratios of net assets to total assets not lower than 30 %	2921	2977	/other	
109	0	non-financial corporations approved by the State Department 's Authorization Department	2352	2439	/organization	/organization/company	
110	0	that	2580	2584	/other	
111	0	the registration of foreign debts	1819	1852	/other	
112	0	financial institutions , enterprises , individual or other economic organizations abroad	465	553	/organization	/organization/company	
113	0	other forms	1032	1043	/other	
114	0	international commercial loans	369	399	/other	
115	0	the amount of exchange	3308	3330	/other	
116	0	the new method	2080	2094	/other	
117	0	China	1313	1318	/location	/location/country	
118	0	domestic institutions	1553	1574	/organization	/organization/company	
119	0	international commercial loans	2500	2530	/other	
120	0	All international commercial loans borrowed by domestic institutions	1506	1574	/other	
121	0	their own authority	1723	1742	/other	
122	0	international commercial loans borrowed by domestic institutions	1224	1288	/other	
123	0	the People 's Bank	1165	1183	/organization	/organization/company	/organization/government	
124	0	financial institutions , enterprises , individual or other economic organizations	465	546	/organization	/organization/company	
125	0	90 days	1020	1027	/other	
126	0	international commercial loans	1105	1135	/other	
127	0	China - capital financial institutions approved by the Foreign Exchange Management Bureau to operate foreign exchange loan business ; juridical people of non-financial corporations approved by the State Department 's Authorization Department	2198	2439	/organization	/other	
128	0	the People 's	1291	1304	/organization	/organization/government	/person	
129	0	China - capital financial institutions	2198	2236	/organization	/organization/company	
130	0	these several conditions	2553	2577	/other	
131	0	the amount	3308	3318	/other	
132	0	overseas institution 's and individual 's foreign exchange deposits	812	879	/other	
133	0	juridical people	2332	2348	/person	/person/legal	
134	0	foreign guarantee surpluses	3115	3142	/other	
135	0	domestic institutions borrowing international commercial loans externally	2102	2175	/organization	/organization/company	
136	0	trade - type non-financial corporations	2869	2908	/organization	/organization/company	
137	0	the management of international commercial loans	63	111	/other	
138	0	the approving authority for international commercial loans borrowed by domestic institutions	1196	1288	/organization	/organization/government	
139	0	a ratio of net assets to total assets not lower than 15 %	2787	2844	/other	
140	0	regulations	1151	1162	/other	/other/legal	
141	0	international business loans	3073	3101	/other	
142	0	January 1st	267	278	/other	
143	0	juridical people of trade - type non-financial corporations	2849	2908	/person	/person/legal	
144	0	exchange	3322	3330	/other	
145	0	financial institutions	465	487	/organization	/organization/company	
146	0	non trade - type non-financial corporations	3002	3045	/organization	/organization/company	
147	0	domestic institutions	1482	1503	/organization	/organization/company	
148	0	overseas institution 's	812	835	/organization	/organization/company	
149	0	foreign - funded financial institutions within China 's border	565	627	/organization	/organization/company	
150	0	domestic institutions	1267	1288	/organization	/organization/company	
151	0	total assets	2945	2957	/other	
152	0	international commercial loans	81	111	/other	

nw/xinhua/02/chtb_0219/000
0	0	reporter Baixin Zhang	48	69	/person	/person/artist	/person/artist/author	
0	1	this reporter	780	793	/person	/person/artist	/person/artist/author	
1	0	Laiwu City of Shandong Province	70	101	/location	/location/city	
1	1	Laiwu City	719	729	/location	/location/city	
1	2	Laiwu City	3068	3078	/location	/location/city	
2	0	Shandong Province	84	101	/location	
2	1	Shandong	604	612	/location	
2	2	Shandong Province	757	774	/location	
2	3	this province	799	812	/location	
2	4	Shandong Province	1508	1525	/location	
2	5	Shandong 's	2856	2867	/location	
3	0	the past two years	336	354	/other	
3	1	the past two years	2235	2253	/other	
4	0	ten agricultural new high level technology development and model zones	1319	1389	/location	/other	
4	1	the model zones	1490	1505	/location	/other	
4	2	The model zones	1644	1659	/location	/other	
4	3	the ten agricultural new high level technology development and model zones	2256	2330	/location	/other	
5	0	The Weihai agricultural new high level technology development and model zone	2520	2596	/location	/other	
5	1	They	2726	2730	/location	/other	/person	
6	0	New high level technology development and model zones	2790	2843	/location	/other	
6	1	the model zones	3020	3035	/location	/other	
7	0	the output	3253	3263	/other	
8	0	23 new high level technology projects entering the zone	2404	2459	/other	
9	0	a cell structure cultivation center inside the agricultural new high level technology development and model zones	118	231	/location	/location/structure	
10	0	180,000 mu of land	1406	1424	/location	/other	
11	0	potatoes	2694	2702	/other	/other/food	/other/living_thing	
12	0	that	711	715	/location	/other	
13	0	the output of shallot , ginger and garlic	3253	3294	/other	
14	0	180,000 mu	1406	1416	/other	
15	0	traditional products such as shallot , ginger and garlic	3167	3223	/other	/other/product	
16	0	capital of more than 62 million yuan	1547	1583	/other	/other/currency	
17	0	countries	481	490	/location	/location/country	
18	0	Laiwu City	70	80	/location	/location/city	
19	0	this year	2714	2723	/other	
20	0	improved agricultural varieties	1973	2004	/other	/other/living_thing	
21	0	quality varieties	2964	2981	/other	/other/living_thing	
22	0	the four conveniences of water , electricity , roads and telecommunications	1687	1762	/other	
23	0	50,000 kg of potatoes	2681	2702	/other	/other/living_thing	
24	0	more than 50 new breeds	357	380	/other	/other/living_thing	
25	0	a construction area	1591	1610	/location	/other	
26	0	construction	1474	1486	/other	
27	0	agricultural production and rural economy development	1170	1223	/other	
28	0	foreign countries	2212	2229	/location	/location/country	
29	0	agricultural new high level technologies	1042	1082	/other	
30	0	agricultural new high level technologies from home and abroad	1042	1103	/other	
31	0	Many peasants	2901	2914	/person	
32	0	The modeling and leading effects	2984	3016	/other	
33	0	US	499	501	/location	/location/country	
34	0	shallot , ginger and garlic	3267	3294	/other	/other/food	/other/living_thing	
35	0	construction of the model zones	1474	1505	/other	
36	0	order	1132	1137	/other	
37	0	218,000 square meters	1620	1641	/other	
38	0	the transformation	1235	1253	/other	
39	0	that of Laiwu City	711	729	/location	/other	
40	0	US and Japan , etc.	499	518	/location	/location/country	
41	0	countries such as US and Japan , etc.	481	518	/location	/location/country	
42	0	the zone	2451	2459	/location	/other	
43	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
44	0	Zibo City	1841	1850	/location	/location/city	
45	0	water , electricity , roads and telecommunications	1712	1762	/other	
46	0	a construction area reaching 218,000 square meters	1591	1641	/location	/other	
47	0	Japan	506	511	/location	/location/country	
48	0	improved breeds	256	271	/other	/other/living_thing	
49	0	techniques	2940	2950	/other	
50	0	fruit trees	423	434	/other	/other/living_thing	
51	0	Shandong 's agricultural " model gardens "	2856	2898	/location	
52	0	land	1420	1424	/location	/location/geography	
53	0	the transformation of agricultural new high level technology achievements	948	1021	/other	
54	0	flowers	411	418	/other	/other/living_thing	
55	0	more than 50 new breeds such as melons , vegetables , flowers and fruit trees , etc.	357	441	/other	/other/living_thing	
56	0	Jinan	21	26	/location	/location/city	
57	0	the agricultural new high level technology development and model zone of Zibo City in the Zhangdian District	1768	1876	/location	/other	
58	0	A government official	732	753	/person	/person/political_figure	
59	0	traditional agriculture	1257	1280	/other	
60	0	The modeling and leading effects of the model zones	2984	3035	/other	
61	0	shallot , ginger and garlic	3196	3223	/other	/other/food	/other/living_thing	
62	0	the central model zone	1435	1457	/location	/other	
63	0	50,000 kg	2681	2690	/other	
64	0	understanding	578	591	/other	
65	0	a breeding area	1953	1968	/location	
66	0	agricultural new high level technology development and model zones	825	891	/location	/other	
67	0	a breeding area for improved agricultural varieties	1953	2004	/location	
68	0	nurseries , flowers and vegetables	275	309	/other	/other/living_thing	
69	0	development	1117	1128	/other	
70	0	September 2nd	29	42	/other	
71	0	melons	389	395	/other	/other/living_thing	
72	0	capital	1547	1554	/other	/other/currency	
73	0	the transformation of traditional agriculture into modern agriculture	1235	1304	/other	
74	0	1992	905	909	/other	
75	0	vegetables	398	408	/other	/other/living_thing	
76	0	melons , vegetables , flowers and fruit trees , etc.	389	441	/other	/other/living_thing	
77	0	A government official of Shandong Province	732	774	/person	/person/political_figure	
78	0	a cell structure cultivation center	118	153	/location	/location/structure	
79	0	the most advanced domestic agricultural technologies	2113	2165	/other	
80	0	a agricultural scientific research training institute , a breeding area for improved agricultural varieties , an organic vegetable area , a quality orchard , the fine stock breeding farm , etc	1897	2089	/location	/other	
81	0	a detoxification production base	3095	3127	/location	/location/structure	/other	
82	0	new varieties introduced from foreign countries	2182	2229	/other	
83	0	3.5 million improved nurseries	532	562	/location	/location/structure	/other	
84	0	better economic benefits and social benefits	2473	2517	/other	
85	0	modern agriculture	1286	1304	/other	
86	0	detoxification	3236	3250	/other	
87	0	a agricultural scientific research training institute	1897	1950	/organization	/organization/education	
88	0	200,000 toxin - free fruit tree nurseries	2746	2787	/location	/other	
89	0	improved breeds of nurseries , flowers and vegetables from home and abroad	256	330	/other	/other/living_thing	
90	0	some of the most advanced domestic agricultural technologies	2105	2165	/other	
91	0	the Zhangdian District	1854	1876	/location	
92	0	ten agricultural new high level technology development and model zones	629	699	/location	/other	
93	0	the agricultural new high level technology development and model zone	1768	1837	/location	/other	
94	0	more than a hundred new agricultural varieties	2345	2391	/other	/other/living_thing	
95	0	society	2706	2713	/other	/person	
96	0	( End )	3329	3336	/other	
97	0	rural economy development	1198	1223	/other	
98	0	new varieties	2182	2195	/other	/other/living_thing	
99	0	a quality orchard	2035	2052	/location	
100	0	some	2105	2109	/other	
101	0	traditional products	3167	3187	/other	/other/product	
102	0	effective models	1149	1165	/other	
103	0	cultivation and breeding	2641	2665	/other	
104	0	nursery detoxification	3141	3163	/other	
105	0	23 new high level technology projects	2404	2441	/other	
106	0	the fine stock breeding farm	2055	2083	/location	/location/structure	
107	0	order to provide effective models for agricultural production and rural economy development to promote the transformation of traditional agriculture into modern agriculture	1132	1304	/other	
108	0	a new potato variety	2608	2628	/other	/other/living_thing	
109	0	agricultural new high level technology achievements	970	1021	/other	
110	0	more than 62 million yuan	1558	1583	/other	/other/currency	
111	0	an organic vegetable area	2007	2032	/location	
112	0	the four conveniences	1687	1708	/other	
113	0	the agricultural new high level technology development and model zones	161	231	/location	/other	
114	0	the transformation	948	966	/other	
115	0	agricultural production	1170	1193	/other	

nw/xinhua/01/chtb_0129/000
0	0	Xinhua 's	2027	2036	/location	/location/city	
1	0	Jinan	21	26	/location	/location/city	
1	1	Jinan 's	1977	1985	/location	/location/city	
2	0	Shandong Province 's	103	123	/location	
2	1	Shandong 's	207	218	/location	
2	2	Shandong Province	405	422	/location	
2	3	Shandong	981	989	/location	
2	4	Shandong	1124	1132	/location	
2	5	Shandong	1338	1346	/location	
2	6	Shandong	1438	1446	/location	
2	7	Shandong 's	1697	1708	/location	
2	8	Shandong 's	1929	1940	/location	
2	9	Shandong Province	2256	2273	/location	
2	10	Shandong 's	2561	2572	/location	
2	11	Shandong Province 's	2787	2807	/location	
2	12	Shandong 's	3174	3185	/location	
2	13	Shandong Province 's	3559	3579	/location	
2	14	Shandong 's	3890	3901	/location	/location/city	
2	15	Shandong 's	4031	4042	/location	
2	16	the entire province	4202	4221	/location	
2	17	Shandong 's	4711	4722	/location	
2	18	Shandong Province	4864	4881	/location	
3	0	1997	175	179	/other	
3	1	Last year	268	277	/other	
3	2	the whole year	748	762	/other	
3	3	last year	1382	1391	/other	
3	4	last year	1874	1883	/other	
3	5	last year	2223	2232	/other	
3	6	Last year	4019	4028	/other	
3	7	the year	4445	4453	/other	
3	8	Last year	4832	4841	/other	
4	0	over 4.2 billion US dollars	488	515	/other	/other/currency	
4	1	this amount	585	596	/other	
5	0	the previous year	562	579	/other	
5	1	the previous year	725	742	/other	
5	2	the previous year	4348	4365	/other	
5	3	the previous year	4527	4544	/other	
5	4	the previous year	4959	4976	/other	
5	5	the previous year	5087	5104	/other	
6	0	America 's	1171	1181	/location	/location/country	
6	1	the US	1865	1871	/location	/location/country	
6	2	the US 's	3355	3364	/location	/location/country	
7	0	Germany 's	1262	1272	/location	/location/country	
7	1	Germany 's	3372	3382	/location	/location/country	
8	0	the end of last year	1371	1391	/other	
8	1	the end of last year	2212	2232	/other	
9	0	multinational companies coming to invest in Shandong	1394	1446	/organization	/organization/company	
9	1	These multinational companies '	1525	1556	/organization	/organization/company	
10	0	These multinational companies ' investment projects	1525	1576	/other	
10	1	their	1633	1638	/organization	/organization/company	/other	
11	0	the integrated agricultural development project invested in by Australia 's Southern Australia -- Shandong Stock - holding Company , Ltd. in the Yellow River delta region	2869	3039	/other	
11	1	It	3158	3160	/other	
12	0	the investment projects of world famous multinational companies such as the US 's Eton , Germany 's Deutsch , the UK 's Imperial Chemicals , etc. all	3283	3432	/other	
12	1	These projects	3489	3503	/other	
13	0	the total output of Shandong Province	4844	4881	/other	
13	1	this	4985	4989	/other	
14	0	the nation	5138	5148	/location	/location/country	
14	1	China 's	5191	5199	/location	/location/country	
15	0	Siemens	1063	1070	/organization	/organization/company	
16	0	the top 100 in the world	1498	1522	/organization	/organization/company	/other	
17	0	exports	4992	4999	/other	
18	0	new high level technology projects	2500	2534	/other	
19	0	nearly 2.3 billion US dollars	2679	2708	/other	/other/currency	
20	0	( End )	5236	5243	/other	
21	0	Xinhua 's Pharmacy Group	2027	2051	/organization	/organization/company	
22	0	over 700 million US dollars of foreign capital	2343	2389	/other	/other/currency	
23	0	the same period the previous year	4332	4365	/other	
24	0	foundation industries	2474	2495	/other	
25	0	the integrated agricultural development project	2869	2916	/other	
26	0	Shandong Huaneng	1771	1787	/organization	/organization/company	
27	0	a hotspot	3964	3973	/location	/other	
28	0	new high level technology	3255	3280	/other	
29	0	expressway projects	3635	3654	/other	
30	0	the market	2099	2109	/other	
31	0	Shandong 's Chenmin Paper Manufacturing Group , Jinan 's Qingqi Group , Yantai 's Zhangyu Group , Xinhua 's Pharmacy Group and Lutai 's Textile Group , etc.	1929	2085	/organization	/organization/company	
32	0	all	3429	3432	/organization	/organization/company	/other	
33	0	The momentum	928	940	/other	
34	0	nearly 80 %	4501	4512	/other	
35	0	the district	4428	4440	/location	
36	0	B - shares	2308	2318	/other	
37	0	over 1480 projects	4109	4127	/other	
38	0	foreign capital	1730	1745	/other	
39	0	the accumulated total	872	893	/other	
40	0	multinational companies	944	967	/organization	/organization/company	
41	0	such multi-national companies as Dupont , HP , Siemens , Panasonic , Daewoo , etc.	1016	1098	/organization	/organization/company	
42	0	Shandong 's infrastructure	3890	3916	/other	
43	0	the quantity	309	321	/other	
44	0	the State 's approval	2620	2641	/other	
45	0	contracted foreign capital	2742	2768	/other	
46	0	New progress	2392	2404	/other	
47	0	Hong Kong and the US	1851	1871	/location	/location/country	
48	0	New breakthroughs	1662	1679	/other	
49	0	a number of municipal public infrastructure merchant - invitation projects	3704	3778	/other	
50	0	H - shares	2281	2291	/other	
51	0	more than 24 %	4171	4185	/other	
52	0	the areas of Shandong 's infrastructure	3877	3916	/other	
53	0	over 19.7 billion US dollars	4890	4918	/other	/other/currency	
54	0	Germany 's Deutsch	3372	3390	/organization	/organization/company	
55	0	foreign merchants '	599	618	/organization	/organization/company	/person	
56	0	Australia 's Southern Australia -- Shandong Stock - holding Company , Ltd.	2932	3006	/organization	/organization/company	
57	0	foreign capital	229	244	/other	
58	0	growth of Shandong 's open economy	4701	4735	/other	
59	0	Export values	5107	5120	/other	
60	0	recently approved projects	349	375	/other	
61	0	Over 900 million US dollars	4224	4251	/other	/other/currency	
62	0	over 1480 projects utilizing foreign capital	4109	4153	/other	
63	0	foreign capital	2374	2389	/other	
64	0	the previous year	4663	4680	/other	
65	0	H - shares and N - shares	1822	1847	/other	
66	0	world famous multinational companies such as the US 's Eton , Germany 's Deutsch , the UK 's Imperial Chemicals , etc.	3310	3428	/organization	/organization/company	
67	0	a number of expressway projects	3623	3654	/other	
68	0	vice director	86	99	/person	/person/political_figure	/person/title	
69	0	Yantai 's Zhangyu Group	2001	2024	/organization	/organization/company	
70	0	development vitality that grows stronger daily	4783	4829	/other	
71	0	agriculture	2855	2866	/other	
72	0	over 1 billion US dollars of contracted foreign capital	2713	2768	/other	/other/currency	
73	0	a total investment	3044	3062	/other	
74	0	optimization and improvement	3527	3555	/other	
75	0	foreign capital	2191	2206	/other	
76	0	Shandong Province 's Foreign Economy and Trade Committee	103	159	/organization	/organization/government	
77	0	vice director of Shandong Province 's Foreign Economy and Trade Committee	86	159	/person	/person/political_figure	
78	0	Shandong 's largest integrated agricultural development project	3174	3237	/other	
79	0	France 's	1201	1210	/location	/location/country	
80	0	the total output	4844	4860	/other	
81	0	foreign capital	3858	3873	/other	
82	0	foreign capital shares	2118	2140	/other	
83	0	ten multinational companies such as America 's Chevron and Eton , France 's Elf , Shenggeban and the French Electric Company , Germany 's Deutsch , UK 's Imperial Chemicals , etc.	1135	1314	/organization	/organization/company	
84	0	The total industrial output completed by enterprises within the district for the year	4368	4453	/other	
85	0	the area	2540	2548	/other	
86	0	a new point of growth of Shandong 's open economy	4686	4735	/other	
87	0	a drop	299	305	/other	
88	0	Lutai 's	2056	2064	/location	/location/city	
89	0	nearly 1.7 billion US dollars	4555	4584	/other	/other/currency	
90	0	foreign merchants	835	852	/organization	/organization/company	/person	
91	0	municipal public infrastructure merchant - invitation projects	3716	3778	/other	
92	0	a total project investment of nearly 2.3 billion US dollars	2649	2708	/other	
93	0	25 %	5052	5056	/other	
94	0	the enterprises that were newly approved and that were invested in by foreign merchants	765	852	/organization	/organization/company	
95	0	optimization and improvement of Shandong Province 's industrial structure	3527	3600	/other	
96	0	foreign capital	4255	4270	/other	
97	0	Shandong Province 's industrial structure	3559	3600	/other	
98	0	the UK 's	3393	3402	/location	/location/country	
99	0	the total of the entire province	4189	4221	/other	
100	0	foreign capital	386	401	/other	
101	0	foreign merchant investment	3989	4016	/other	
102	0	The economic development district	3919	3952	/location	/other	
103	0	multinational companies	1394	1417	/organization	/organization/company	
104	0	the end	2212	2219	/other	
105	0	H - shares	1822	1832	/other	
106	0	265 million US dollars of foreign capital	2165	2206	/other	/other/currency	
107	0	January 18th	29	41	/other	
108	0	Shandong 's various types of economic development districts	4031	4090	/location	/other	
109	0	seven enterprises	2235	2252	/organization	/organization/company	
110	0	the US 's Eton , Germany 's Deutsch , the UK 's Imperial Chemicals , etc.	3355	3428	/organization	/organization/company	
111	0	1,600	860	865	/other	
112	0	economic development districts	4060	4090	/location	/other	
113	0	the area of energy	2540	2558	/other	
114	0	the same period	4647	4662	/other	
115	0	infrastructure	3606	3620	/other	
116	0	foreign capital actually utilized	425	458	/other	
117	0	seven enterprises in Shandong Province	2235	2273	/organization	/organization/company	
118	0	5 more share - holding companies	1886	1918	/organization	/organization/company	
119	0	over 700 million US dollars	2343	2370	/other	/other/currency	
120	0	a number	3623	3631	/other	
121	0	America 's Chevron and Eton , France 's Elf , Shenggeban and the French Electric Company , Germany 's Deutsch , UK 's Imperial Chemicals , etc.	1171	1314	/organization	/organization/company	
122	0	the end	1371	1378	/other	
123	0	Over 900 million US dollars of foreign capital	4224	4270	/other	/other/currency	
124	0	The momentum of multinational companies investing in Shandong	928	989	/other	
125	0	The total industrial output	4368	4395	/other	
126	0	the contract amount	326	345	/other	
127	0	over 10 %	4935	4944	/other	
128	0	foreign export currency	4588	4611	/other	
129	0	infrastructure	2457	2471	/other	
130	0	technology	3476	3486	/other	
131	0	over one hundred , among which 26 were ranked the top 100 in the world	1452	1522	/organization	/organization/company	/other	
132	0	the outside	3686	3697	/other	
133	0	Shandong 's China Power Generation Company , Ltd.	2561	2610	/organization	/organization/company	
134	0	nearly 1.7 billion US dollars of foreign export currency	4555	4611	/other	/other/currency	
135	0	Hong Kong	1851	1860	/location	/location/city	/location/country	
136	0	ten multinational companies	1135	1162	/organization	/organization/company	
137	0	energy	2552	2558	/other	
138	0	a total investment of nearly 30 million US dollars	3044	3094	/other	
139	0	9 %	691	694	/other	
140	0	a total project investment of nearly 2.3 billion US dollars and over 1 billion US dollars of contracted foreign capital	2649	2768	/other	
141	0	growth	4701	4707	/other	
142	0	the same period	4332	4347	/other	
143	0	it	2771	2773	/other	
144	0	such multi-national companies	1016	1045	/organization	/organization/company	
145	0	the quantity and the contract amount of recently approved projects utilizing foreign capital	309	401	/other	
146	0	China Power Generation Company	2573	2603	/organization	/organization/company	
147	0	reporter Xueqing Dong	47	68	/person	/person/artist	/person/artist/author	
148	0	multinational companies investing in Shandong	944	989	/organization	/organization/company	
149	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
150	0	scale	1590	1595	/other	
151	0	26	1483	1485	/organization	/organization/company	/other	
152	0	the same period	5071	5086	/other	
153	0	foreign capital	2437	2452	/other	
154	0	the quality and level	182	203	/other	
155	0	Germany 's Deutsch	1262	1280	/organization	/organization/company	
156	0	world famous multinational companies	3310	3346	/organization	/organization/company	
157	0	the first time	1351	1365	/other	
158	0	foreign capital	2834	2849	/other	
159	0	UK 's	1283	1288	/location	/location/country	
160	0	their industrial promotion	1633	1659	/other	
161	0	over one hundred	1452	1468	/organization	/organization/company	/other	
162	0	infrastructure , foundation industries and new high level technology projects	2457	2534	/other	
163	0	Shandong 's Chenmin Paper Manufacturing Group	1929	1974	/organization	/organization/company	
164	0	France 's Elf , Shenggeban and the French Electric Company	1201	1259	/organization	/organization/company	
165	0	the complete start of utilizing foreign capital in the areas of Shandong 's infrastructure	3826	3916	/other	
166	0	China 's main coastal provinces and cities	5191	5233	/location	
167	0	foreign merchants ' investment actually realized	599	647	/other	
168	0	over 3 billion US dollars	652	677	/other	/other/currency	
169	0	Shandong 's various types	4031	4056	/other	
170	0	Lutai 's Textile Group	2056	2078	/organization	/organization/company	
171	0	over 10 million US dollars	3099	3125	/other	/other/currency	
172	0	the quality and level of Shandong 's utilizing foreign capital	182	244	/other	
173	0	the area of new high level technology	3243	3280	/other	
174	0	the economic development district	4738	4771	/other	
175	0	N - shares	1837	1847	/other	
176	0	H - shares , N - shares or B - shares	2281	2318	/other	
177	0	the same period	709	724	/other	
178	0	Mingquan Zhang	69	83	/person	/person/political_figure	
179	0	the areas	3877	3886	/other	
180	0	a drop in the quantity and the contract amount of recently approved projects utilizing foreign capital	299	401	/other	
181	0	Shandong Province 's largest project	2787	2823	/other	
182	0	enterprises	4409	4420	/organization	/organization/company	
183	0	over 20,000	914	925	/other	
184	0	the same period the previous year	709	742	/other	
185	0	the investment projects of world famous multinational companies such as the US 's Eton , Germany 's Deutsch , the UK 's Imperial Chemicals , etc.	3283	3428	/other	
186	0	Shandong 's methods	1697	1716	/other	
187	0	technology	1606	1616	/other	
188	0	Shandong 's China Power Generation Company	2561	2603	/organization	/organization/company	
189	0	a total investment of nearly 30 million US dollars and over 10 million US dollars of contracted foreign capital	3044	3155	/other	
190	0	nearly 30 million US dollars	3066	3094	/other	/other/currency	
191	0	first - class international levels	3438	3472	/other	
192	0	foreign capital	4138	4153	/other	
193	0	the UK 's Imperial Chemicals	3393	3421	/organization	/organization/company	
194	0	Yantai 's	2001	2010	/location	/location/city	
195	0	over 47 billion US dollars	4458	4484	/other	/other/currency	
196	0	more than 24 % of the total of the entire province	4171	4221	/other	
197	0	UK 's Imperial Chemicals	1283	1307	/organization	/organization/company	
198	0	the quantity and the contract amount	309	345	/other	
199	0	the world	1513	1522	/location	/location/geography	/other	
200	0	The total industrial output completed by enterprises within the district	4368	4440	/other	
201	0	5 more share - holding companies , such as Shandong 's Chenmin Paper Manufacturing Group , Jinan 's Qingqi Group , Yantai 's Zhangyu Group , Xinhua 's Pharmacy Group and Lutai 's Textile Group , etc.	1886	2085	/organization	/organization/company	
202	0	a new point	4686	4697	/other	
203	0	over 10 million US dollars of contracted foreign capital	3099	3155	/other	/other/currency	
204	0	America 's Chevron and Eton	1171	1198	/organization	/organization/company	
205	0	more than 17 %	533	547	/other	
206	0	13 billion US dollars	5014	5035	/other	/other/currency	
207	0	over 1 billion US dollars	2713	2738	/other	/other/currency	
208	0	Shandong Province 's largest project utilizing foreign capital	2787	2849	/other	
209	0	Qingdao Beer and Shandong Huaneng	1754	1787	/organization	/organization/company	
210	0	Qingdao Beer	1754	1766	/organization	/organization/company	
211	0	the total	4189	4198	/other	
212	0	development vitality	4783	4803	/other	
213	0	a number	3704	3712	/other	
214	0	the enterprises	765	780	/organization	/organization/company	
215	0	the complete start	3826	3844	/other	
216	0	Jinan 's Qingqi Group	1977	1998	/organization	/organization/company	
217	0	Daewoo	1085	1091	/organization	/organization/company	
218	0	the State 's	2620	2632	/location	/organization	/organization/government	
219	0	N - shares	2294	2304	/other	
220	0	the same period the previous year	5071	5104	/other	
221	0	the Yellow River delta region	3010	3039	/location	/location/geography	
222	0	the investment projects	3283	3306	/other	
223	0	Shandong 's methods of utilizing foreign capital	1697	1745	/other	
224	0	the US 's Eton	3355	3369	/organization	/organization/company	
225	0	enterprises within the district	4409	4440	/organization	/organization/company	
226	0	265 million US dollars	2165	2187	/other	/other/currency	
227	0	foreign merchants ' investment	599	629	/other	
228	0	HP	1058	1060	/organization	/organization/company	
229	0	the top 100	1498	1509	/organization	/organization/company	/other	
230	0	Dupont	1049	1055	/organization	/organization/company	
231	0	nearly 40 %	4306	4317	/other	
232	0	first - class international levels of technology	3438	3486	/other	
233	0	there	289	294	/other	
234	0	the area	3243	3251	/other	
235	0	Mingquan Zhang , vice director of Shandong Province 's Foreign Economy and Trade Committee ,	69	161	/person	/person/political_figure	
236	0	growth	470	476	/other	
237	0	the growth rate	5155	5170	/other	
238	0	contracted foreign capital	3129	3155	/other	
239	0	a total project investment	2649	2675	/other	
240	0	Australia 's	2932	2944	/location	/location/country	
241	0	Panasonic	1073	1082	/organization	/organization/company	
242	0	Shandong 's open economy	4711	4735	/other	
243	0	the same period the previous year	4647	4680	/other	
244	0	a hotspot for attracting foreign merchant investment	3964	4016	/location	/other	
245	0	foreign capital	425	440	/other	
246	0	Dupont , HP , Siemens , Panasonic , Daewoo , etc.	1049	1098	/organization	/organization/company	
247	0	31 %	4628	4632	/other	

nw/wsj/23/wsj_2340/000
0	0	Weatherford International Inc.	0	30	/organization	/organization/company	
0	1	it	36	38	/organization	/organization/company	
0	2	it	149	151	/organization	/organization/company	
0	3	The company	211	222	/organization	/organization/company	
0	4	it	228	230	/organization	/organization/company	
0	5	its	326	329	/organization	/organization/company	
0	6	Weatherford	403	414	/organization	/organization/company	
0	7	The energy - services concern	488	517	/organization	/organization/company	
0	8	it	558	560	/organization	/organization/company	
0	9	Weatherford	619	630	/organization	/organization/company	
0	10	its	641	644	/organization	/organization/company	
0	11	it	699	701	/organization	/organization/company	
0	12	the company	832	843	/organization	/organization/company	
0	13	it	849	851	/organization	/organization/company	
0	14	The company	1004	1015	/organization	/organization/company	
0	15	Weatherford	1291	1302	/organization	/organization/company	
1	0	the cancellation of the planned exchange	445	485	/other	
2	0	plans for a preferred - stock swap	48	82	/other	
2	1	the planned exchange	465	485	/other	
3	0	its preferred stock outstanding	326	357	/other	
3	1	the preferred stock	597	616	/other	
4	0	the proposed offering of 10 million shares of common stock , expected to be offered in November	906	1001	/other	
4	1	the offering	1110	1122	/other	
5	0	November	993	1001	/other	
6	0	Proceeds	1228	1236	/other	
7	0	a preferred - stock swap	58	82	/other	
8	0	an additional 1.5 million shares	1166	1198	/other	
9	0	some time in the future	791	814	/other	
10	0	approximately 11.1 million common shares outstanding	1317	1369	/other	
11	0	plans	48	53	/other	
12	0	market conditions	420	437	/other	
13	0	exchange for the 585,000 shares of its preferred stock outstanding	291	357	/other	
14	0	dividends	109	118	/other	
15	0	10 million shares of common stock	931	964	/other	
16	0	some time	791	800	/other	
17	0	about $ 6 million	756	773	/other	/other/currency	
18	0	the future	804	814	/other	
19	0	the Securities and Exchange Commission	863	901	/organization	/organization/government	
20	0	the cancellation	445	461	/other	
21	0	payment of dividends on the stock	98	131	/other	
22	0	October 1985	677	689	/other	
23	0	as much as an additional 1.5 million shares	1155	1198	/other	
24	0	common shares	274	287	/other	
25	0	January 1990	543	555	/other	
26	0	the 585,000 shares	304	322	/other	
27	0	Salomon Brothers Inc. and Howard , Weil , Labouisse , Friedrichs Inc.	1021	1090	/organization	/organization/company	
28	0	its preferred - dividend payment	641	673	/other	
29	0	dividends on the preferred stock	584	616	/other	
30	0	approximately 11.1 million common shares	1317	1357	/other	
31	0	dividends	735	744	/other	
32	0	The exchange ratio	360	378	/other	
33	0	Salomon Brothers Inc.	1021	1042	/organization	/organization/company	
34	0	dividends on the stock	109	131	/other	
35	0	payments	572	580	/other	
36	0	10 million shares	931	948	/other	
37	0	as much	1155	1162	/other	
38	0	the 585,000 shares of its preferred stock outstanding	304	357	/other	
39	0	the stock	122	131	/other	
40	0	10 million shares of common stock , expected to be offered in November	931	1001	/other	
41	0	dividends	584	593	/other	
42	0	arrears	748	755	/other	
43	0	an option to buy as much as an additional 1.5 million shares to cover over - allotments	1138	1225	/other	
44	0	underwriters	1093	1105	/organization	/organization/company	
45	0	bank debt	1279	1288	/other	
46	0	underwriters for the offering	1093	1122	/organization	/organization/company	
47	0	dividends in arrears about $ 6 million	735	773	/other	
48	0	Howard , Weil , Labouisse , Friedrichs Inc.	1047	1090	/organization	/organization/company	
49	0	an undetermined number	248	270	/other	
50	0	common stock	952	964	/other	
51	0	payments of dividends on the preferred stock	572	616	/other	
52	0	Salomon Brothers Inc. and Howard , Weil , Labouisse , Friedrichs Inc. , underwriters for the offering ,	1021	1124	/organization	/organization/company	
53	0	arrears about $ 6 million	748	773	/other	
54	0	about 10 million common shares	178	208	/other	
55	0	any plans to catch up on dividends in arrears about $ 6 million	710	773	/other	
56	0	over - allotments	1208	1225	/other	
57	0	exchange	291	299	/other	
58	0	its preferred stock	326	345	/other	
59	0	payment	98	105	/other	
60	0	the proposed offering	906	927	/other	
61	0	an undetermined number of common shares	248	287	/other	

nw/wsj/23/wsj_2331/000
0	0	Saatchi & Saatchi Co.	34	55	/organization	/organization/company	
0	1	the company	162	173	/organization	/organization/company	
0	2	the beleaguered British advertising and consulting giant , which last week named a new chief executive officer to replace Maurice Saatchi ,	342	481	/organization	/organization/company	
0	3	the company	883	894	/organization	/organization/company	
0	4	Saatchi & Saatchi	1014	1031	/organization	/organization/company	
0	5	Saatchi	1117	1124	/organization	/organization/company	
0	6	it	1150	1152	/organization	/organization/company	
0	7	it	1230	1232	/organization	/organization/company	
0	8	Saatchi	1658	1665	/organization	/organization/company	
0	9	Saatchi	1742	1749	/organization	/organization/company	
0	10	the company	1815	1826	/organization	/organization/company	
0	11	Saatchi	2031	2038	/organization	/organization/company	
0	12	its	2063	2066	/organization	/organization/company	
0	13	the company	2549	2560	/organization	/organization/company	
1	0	co-founders Charles and Maurice Saatchi	58	97	/person	/person/business	
1	1	the brothers	1847	1859	/person	/person/business	
1	2	the brothers	2421	2433	/person	/person/business	
2	0	Charles Saatchi	917	932	/person	/person/business	
2	1	Charles Saatchi	1449	1464	/person	/person/business	
3	0	Maurice Saatchi	464	479	/person	/person/business	
3	1	Maurice Saatchi	1381	1396	/person	/person/business	
4	0	an official close to the company	141	173	/person	/person/business	
4	1	The executive close to Saatchi & Saatchi	991	1031	/person	/person/business	
4	2	The executive	1294	1307	/person	/person/business	
4	3	The executive	1585	1598	/person	/person/business	
4	4	The executive	1704	1717	/person	/person/business	
4	5	the executive	2436	2449	/person	/person/business	
5	0	Friday	1912	1918	/other	
6	0	last week	407	416	/other	
6	1	Last week	547	556	/other	
7	0	a new chief executive officer to replace Maurice Saatchi	423	479	/person	/person/business	
7	1	the new chief executive officer	1766	1797	/person	/person/business	
7	2	the new chief executive , Robert Louis - Dreyfus , who joins Saatchi and becomes a member of its board on Jan. 1	1970	2082	/person	/person/business	
7	3	Mr. Louis - Dreyfus , formerly chief executive of the pharmaceutical research firm IMS International Inc. ,	2085	2192	/person	/person/business	
7	4	Mr. Louis - Dreyfus	2351	2370	/person	/person/business	
7	5	Dreyfus	2486	2493	/person	/person/business	
7	6	He	2516	2518	/person	/person/business	
8	0	Saatchi 's largest shareholder , Southeastern Asset Management ,	559	623	/organization	/organization/company	
8	1	it	629	631	/organization	/organization/company	
9	0	Carl Spielvogel , chief executive officer of Saatchi 's big Backer Spielvogel Bates advertising unit ,	726	828	/person	/person/business	
9	1	Mr. Spielvogel	935	949	/person	/person/business	
9	2	he	955	957	/person	/person/business	
9	3	Mr. Spielvogel	1467	1481	/person	/person/business	
9	4	Mr. Spielvogel	3394	3408	/person	/person/business	
9	5	him	3567	3570	/person	/person/business	
10	0	a ludicrously high offer , a crazy offer which Saatchi knew it could n't beat	1070	1147	/other	
10	1	it	1191	1193	/other	
11	0	the current board , whose chairman is Maurice Saatchi and whose strategic guiding force is believed to be Charles Saatchi	1343	1464	/organization	
11	1	the board	1497	1506	/organization	
11	2	its board	2063	2072	/organization	
12	0	speculation that Saatchi was bringing in the new chief executive officer only to clean up the company financially so that the brothers could lead a buy - back	1725	1883	/other	
12	1	That speculation	1886	1902	/other	
12	2	the speculation that Mr. Louis - Dreyfus has been hired to pave the way for a buy - out by the brothers	2330	2433	/other	
13	0	That	2463	2467	/other	
14	0	several Saatchi agency clients	2579	2609	/organization	/organization/company	/person	/person/business	
14	1	they	2615	2619	/organization	/organization/company	/person	/person/business	
14	2	them	2689	2693	/organization	/organization/company	/person	/person/business	
15	0	the company 's management shakeup	2628	2661	/other	
15	1	It	2699	2701	/other	
15	2	it	2750	2752	/other	
15	3	it	3031	3033	/other	
16	0	us	2728	2730	/organization	/organization/company	/person	/person/business	
16	1	we	2740	2742	/organization	/organization/company	/person	/person/business	
16	2	Miller Brewing Co. , a major client of Backer Spielvogel	2784	2840	/organization	/organization/company	
17	0	Backer Spielvogel	2823	2840	/organization	/organization/company	
17	1	Backer Spielvogel alone	3534	3557	/organization	/organization/company	/other	
17	2	Backer Spielvogel Bates	5006	5029	/organization	/organization/company	
18	0	PaineWebber Inc. , a Saatchi & Saatchi Advertising client	2883	2940	/organization	/organization/company	
18	1	We	2953	2955	/organization	/organization/company	
18	2	we	3004	3006	/organization	/organization/company	
18	3	We	3060	3062	/organization	/organization/company	
19	0	Executives at Backer Spielvogel client Avis Inc. , as well as at Saatchi client Philips Lighting Co. ,	3131	3233	/person	/person/business	
19	1	they	3244	3248	/person	/person/business	
20	0	Prudential - Bache Securities Inc. , a Backer Spielvogel client that is reviewing its account ,	3279	3374	/organization	/organization/company	
20	1	Prudential - Bache	3423	3441	/organization	/organization/company	
21	0	California 's Glendale Federal Bank	3602	3637	/organization	/organization/company	
21	1	its	3646	3649	/organization	/organization/company	
22	0	its $ 12 million to $ 15 million account	3646	3686	/other	
22	1	The account	3747	3758	/other	
24	0	Royal Crown Cola Co.	3870	3890	/organization	/organization/company	
24	1	its	3901	3904	/organization	/organization/company	
25	0	Young & Rubicam Inc. along with two senior executives and a former employee	4114	4189	/organization	/organization/company	
25	1	they	4324	4328	/organization	/organization/company	/organization/government	/person	/person/business	
26	0	The Samsung Group	4668	4685	/organization	/organization/company	
26	1	Samsung	4874	4881	/organization	/organization/company	
26	2	Samsung	4909	4916	/organization	/organization/company	
27	0	Bozell Inc.	4690	4701	/organization	/organization/company	
27	1	Bozell	4900	4906	/organization	/organization/company	
27	2	Bozell	4993	4999	/organization	/organization/company	
28	0	a joint venture advertising agency	4722	4756	/organization	/organization/company	
28	1	the new agency	4798	4812	/organization	/organization/company	
29	0	South Korea	4760	4771	/location	/location/country	
30	0	the subject of intense takeover speculation	491	534	/other	
31	0	Eric Anthony Abrahams , former Jamaican tourism minister , and Jamaican businessman Arnold Foote Jr	4550	4649	/person	/person/business	/person/political_figure	
32	0	any takeover attempt	195	215	/other	
33	0	Korea First Advertising Co.	4930	4957	/organization	/organization/company	
34	0	the case	4539	4547	/other	/other/legal	
35	0	Omnicom Group 's BBDO agency	3716	3744	/organization	/organization/company	
36	0	the pharmaceutical research firm	2135	2167	/organization	/organization/company	
37	0	The government	4292	4306	/organization	/organization/government	
38	0	it	1130	1132	/organization	/organization/company	/other	
39	0	its account	3361	3372	/other	
40	0	Jamaican businessman Arnold Foote Jr	4613	4649	/person	/person/business	
41	0	the other two defendants in the case , Eric Anthony Abrahams , former Jamaican tourism minister , and Jamaican businessman Arnold Foote Jr	4511	4649	/person	/person/business	
42	0	a reputation as a savvy financial manager	2197	2238	/other	
43	0	its relationship with the Boston office of Hill , Holliday , Connors , Cosmopulos	3901	3982	/other	
44	0	a member of its board	2051	2072	/person	/person/business	
45	0	Saatchi 's largest shareholder	559	589	/organization	/organization/company	
46	0	U.S. agencies	5050	5063	/organization	/organization/company	
47	0	Eric Anthony Abrahams , former Jamaican tourism minister	4550	4606	/person	/person/political_figure	
48	0	chief executive of the pharmaceutical research firm IMS International Inc.	2116	2190	/person	/person/business	
49	0	the way	2394	2401	/other	
50	0	Financing for any takeover attempt	181	215	/other	
51	0	securities analysts	1628	1647	/person	/person/business	
52	0	Saatchi 's big Backer Spielvogel Bates advertising unit	771	826	/organization	/organization/company	
53	0	Jamaican officials	4336	4354	/person	/person/political_figure	
54	0	one or more third parties interested in a possible restructuring	655	719	/organization	/organization/company	/other	
55	0	former Jamaican tourism minister	4574	4606	/person	/person/political_figure	
56	0	Friday 's	250	259	/other	
57	0	the subject	491	502	/other	
58	0	a Backer Spielvogel client	3316	3342	/organization	/organization/company	
59	0	ACCOUNT REVIEW :	3853	3869	/other	
60	0	a buy - out by the brothers	2406	2433	/other	
61	0	The account	3985	3996	/other	
62	0	Leading National Advertisers	4049	4077	/organization	
63	0	Executives	3265	3275	/person	/person/business	
64	0	PaineWebber Inc.	2883	2899	/organization	/organization/company	
65	0	Backer Spielvogel client Avis Inc.	3145	3179	/organization	/organization/company	
66	0	a major client of Backer Spielvogel	2805	2840	/organization	/organization/company	
67	0	IMS International Inc.	2168	2190	/organization	/organization/company	
68	0	a management buy - out attempt	108	138	/other	
69	0	one or more third parties	655	680	/organization	/organization/company	/other	
70	0	no problem	2961	2971	/other	
71	0	any	1517	1520	/person	/person/business	
72	0	U.S. agencies with interests in Korean agencies	5050	5097	/organization	/organization/company	
73	0	New Haven , Conn. ,	4231	4250	/location	/location/city	
74	0	A spokesman for the U.S. Attorney 's office	4409	4452	/person	/person/political_figure	
75	0	The Samsung Group and Bozell Inc.	4668	4701	/organization	/organization/company	
76	0	the other two defendants	4511	4535	/person	/person/business	
77	0	Friday 's stock - market sell - off in New York and turmoil in the junk - bond market	250	335	/other	
78	0	Ogilvy Group	5034	5046	/organization	/organization/company	
79	0	Southeastern Asset Management	592	621	/organization	/organization/company	
80	0	Eric Anthony Abrahams	4550	4571	/person	/person/political_figure	
81	0	NOT - GUILTY PLEA :	4080	4099	/other	
82	0	Financing	181	190	/other	
83	0	Saatchi 's	2284	2294	/organization	/organization/company	
84	0	a Backer Spielvogel client that is reviewing its account	3316	3372	/organization	/organization/company	
85	0	extradition proceedings	4458	4481	/other	/other/legal	
86	0	a buy - out	2406	2417	/other	
87	0	a bidder	1048	1056	/organization	/organization/company	/other	
88	0	intense takeover speculation	506	534	/other	
89	0	Hill , Holliday , Connors , Cosmopulos	3944	3982	/organization	/organization/company	
90	0	Jan. 1	2076	2082	/other	
91	0	A spokesman	4409	4420	/person	/person/political_figure	
92	0	the Jamaica Tourist Board ad account	4362	4398	/other	
93	0	the company 's	2628	2642	/organization	/organization/company	
94	0	Backer Spielvogel Bates and Ogilvy Group	5006	5046	/organization	/organization/company	
95	0	industry executives	1922	1941	/person	/person/business	
96	0	Davis , Ball & Colombatto Advertising Inc.	3785	3827	/organization	/organization/company	
97	0	a savvy financial manager	2213	2238	/person	/person/business	
98	0	Mr. Louis - Dreyfus	2085	2104	/person	/person/business	
99	0	any impact on us	2714	2730	/other	
100	0	the announcement	2977	2993	/other	
101	0	upward of $ 1.3 billion	1678	1701	/other	/other/currency	
102	0	a management buy - out	857	879	/other	
103	0	NEW ACCOUNT :	3588	3601	/other	
104	0	The executive	991	1004	/person	/person/business	
105	0	the new chief executive , Robert Louis - Dreyfus	1970	2018	/person	/person/business	
106	0	the appointment of the new chief executive , Robert Louis - Dreyfus , who joins Saatchi and becomes a member of its board on Jan. 1	1951	2082	/other	
107	0	Conn.	4243	4248	/location	
108	0	shareholders	1197	1209	/other	/person	
109	0	agencies	3087	3095	/organization	/organization/company	
110	0	chief executive officer	744	767	/person	/person/business	/person/title	
111	0	the beleaguered British advertising and consulting giant	342	398	/organization	/organization/company	
112	0	the wake of Friday 's stock - market sell - off in New York and turmoil in the junk - bond market	238	335	/other	
113	0	Omnicom Group 's	3716	3732	/organization	/organization/company	
114	0	an offer by management	1269	1291	/other	
115	0	Prudential - Bache Securities Inc.	3279	3313	/organization	/organization/company	
116	0	a new chief executive officer	423	452	/person	/person/business	
117	0	the U.S. Attorney 's office	4425	4452	/organization	/organization/government	
118	0	advertising	2868	2879	/other	
119	0	director of advertising at PaineWebber Inc. , a Saatchi & Saatchi Advertising client	2856	2940	/person	/person/business	
120	0	that country 's	4960	4975	/location	/location/country	
121	0	two senior executives and a former employee	4146	4189	/person	/person/business	
122	0	little affect	2672	2685	/other	
123	0	part of the board	1489	1506	/organization	/person	/person/business	
124	0	California 's	3602	3615	/location	
125	0	the other heads of Saatchi 's big U.S. - based ad agencies	1524	1582	/person	/person/business	
126	0	the other two defendants in the case	4511	4547	/person	/person/business	
127	0	a management buy - out and restructuring	3473	3513	/other	
128	0	a possible restructuring	695	719	/other	
129	0	Korea First Advertising Co. , that country 's largest agency	4930	4990	/organization	/organization/company	
130	0	two senior executives	4146	4167	/person	/person/business	
131	0	an offer	1269	1277	/other	
132	0	Carl Spielvogel	726	741	/person	/person/business	
133	0	70 %	4860	4864	/other	
134	0	a buy - out of Backer Spielvogel alone	3519	3557	/other	
135	0	a crazy offer	1097	1110	/other	
136	0	Saatchi 's	559	569	/organization	/organization/company	
137	0	a hostile bid	975	988	/other	
138	0	Bozell Cheil Corp. , as the new agency will be called	4774	4827	/organization	/organization/company	
139	0	the Boston office	3923	3940	/organization	/organization/company	
140	0	Korean agencies	5082	5097	/organization	/organization/company	
141	0	comment	3384	3391	/other	
142	0	its	3361	3364	/organization	/organization/company	
143	0	Saatchi 's	771	781	/organization	/organization/company	
144	0	London	3119	3125	/location	/location/city	
145	0	he	834	836	/person	/person/business	
146	0	chief executive officer of Saatchi 's big Backer Spielvogel Bates advertising unit	744	826	/person	/person/business	
147	0	the junk - bond market	313	335	/other	
148	0	New Haven	4231	4240	/location	/location/city	
149	0	its relationship	3901	3917	/other	
150	0	Friday 's stock - market sell - off	250	285	/other	
151	0	a spokeswoman	2766	2779	/person	/person/business	
152	0	any impact	2714	2724	/other	
153	0	the other heads	1524	1539	/person	/person/business	
154	0	Executives at Prudential - Bache Securities Inc. , a Backer Spielvogel client that is reviewing its account ,	3265	3374	/person	/person/business	
155	0	turmoil in the junk - bond market	302	335	/other	
156	0	Robert Louis - Dreyfus	1996	2018	/person	/person/business	
157	0	chief executive	2116	2131	/person	/person/business	/person/title	
158	0	a change in London	3107	3125	/other	
159	0	the U.S. Attorney 's	4425	4445	/organization	/organization/government	/person	/person/legal	
160	0	30 %	4886	4890	/other	
161	0	the reason	2475	2485	/other	
162	0	turmoil	302	309	/other	
163	0	John Lampe	2843	2853	/person	/person/business	
164	0	Saatchi 's	1543	1553	/organization	/organization/company	
165	0	Executives	3131	3141	/person	/person/business	
166	0	New York	289	297	/location	/location/city	
167	0	Young & Rubicam Inc.	4114	4134	/organization	/organization/company	
168	0	Backer Spielvogel	3534	3551	/organization	/organization/company	
169	0	the new chief executive	1970	1993	/person	/person/business	
170	0	a crazy offer which Saatchi knew it could n't beat	1097	1147	/other	
171	0	a reputation	2197	2209	/other	
172	0	Seoul	4847	4852	/location	/location/city	
173	0	Saatchi client Philips Lighting Co.	3196	3231	/organization	/organization/company	
174	0	a change	3107	3115	/other	
175	0	a former employee	4172	4189	/person	/person/business	
176	0	the reason Dreyfus has been brought in	2475	2513	/other	
177	0	a Saatchi & Saatchi Advertising client	2902	2940	/organization	/organization/company	
178	0	Ad Notes ... .	3573	3587	/other	
179	0	the Boston office of Hill , Holliday , Connors , Cosmopulos	3923	3982	/organization	/organization/company	
180	0	weeks	539	544	/other	
181	0	a buy - out	3519	3530	/other	
182	0	no effect	3253	3262	/other	
183	0	that country 's largest agency	4960	4990	/organization	/organization/company	
184	0	a hostile predator	3	21	/organization	/organization/company	/other	
185	0	Miller Brewing Co.	2784	2802	/organization	/organization/company	
186	0	a member	2051	2059	/person	/person/business	
187	0	1981	4402	4406	/other	
188	0	federal court	4214	4227	/organization	/organization/government	
189	0	no problem with the announcement	2961	2993	/other	
190	0	Saatchi 's big U.S. - based ad agencies	1543	1582	/organization	/organization/company	
191	0	management	1281	1291	/other	/person	/person/business	
192	0	the pharmaceutical research firm IMS International Inc.	2135	2190	/organization	/organization/company	
193	0	a buy - back	1871	1883	/other	
194	0	little affect on them	2672	2693	/other	
195	0	a buy - out of Backer Spielvogel alone , led by him	3519	3570	/other	
196	0	director	2856	2864	/person	/person/business	/person/title	
197	0	interests in Korean agencies	5069	5097	/other	
198	0	part	1489	1493	/other	/person	/person/business	
199	0	any buy - out	1313	1326	/other	
200	0	interests	5069	5078	/other	
201	0	Davis , Ball & Colombatto Advertising Inc. , a Los Angeles agency	3785	3850	/organization	/organization/company	
202	0	the Los Angeles office	3690	3712	/organization	/organization/company	
203	0	the wake	238	246	/other	
204	0	either a management buy - out and restructuring , or a buy - out of Backer Spielvogel alone , led by him	3466	3570	/other	
205	0	any of the other heads of Saatchi 's big U.S. - based ad agencies	1517	1582	/person	/person/business	
206	0	no choice but to recommend it to shareholders	1164	1209	/other	
207	0	the appointment	1951	1966	/other	
208	0	1988	4029	4033	/other	
209	0	a Los Angeles agency	3830	3850	/organization	/organization/company	
210	0	Friday 's stock - market sell - off in New York	250	297	/other	
211	0	a major client	2805	2819	/organization	/organization/company	
212	0	KOREAN AGENCY :	4652	4667	/organization	/organization/company	/other	
213	0	no choice	1164	1173	/other	
214	0	Saatchi 's poor financial state	2284	2315	/other	
215	0	Bozell Cheil Corp.	4774	4792	/organization	/organization/company	
216	0	a spokeswoman for Miller Brewing Co. , a major client of Backer Spielvogel	2766	2840	/person	/person/business	
217	0	a ludicrously high offer	1070	1094	/other	
218	0	a management buy - out of the company	857	894	/other	
219	0	the current board	1343	1360	/organization	
220	0	an official	141	152	/person	/person/business	
221	0	conspiracy and racketeering charges	4254	4289	/other	/other/legal	
222	0	any price	1612	1621	/other	
223	0	John Lampe , director of advertising at PaineWebber Inc. , a Saatchi & Saatchi Advertising client ,	2843	2942	/person	/person/business	
224	0	about $ 6 million	4008	4025	/other	/other/currency	
225	0	the Los Angeles office of Omnicom Group 's BBDO agency	3690	3744	/organization	/organization/company	

nw/xinhua/01/chtb_0159/000
0	0	April 7th	36	45	/other	
0	1	today	218	223	/other	
1	0	The handover ceremony for China mechanical products purchased by Argentina 's LaRioja Province using a loan provided by the Bank of China	69	206	/other	/other/event	
1	1	the handing - over and taking - over ceremony	457	502	/other	/other/event	
1	2	the ceremony	795	807	/other	/other/event	
2	0	China mechanical products purchased by Argentina 's LaRioja Province using a loan provided by the Bank of China	95	206	/other	/other/product	
2	1	this group of mechanical products whose total value is 5.5 million US dollars	512	589	/other	/other/product	
2	2	These products	637	651	/other	/other/product	
3	0	Argentina 's LaRioja Province	134	163	/location	
3	1	this province	245	258	/location	
3	2	LaRioja Province	618	634	/location	
3	3	LaRioja Province	1036	1052	/location	
4	0	Argentina 's	134	146	/location	/location/country	
4	1	Argentina	331	340	/location	/location/country	
4	2	Argentina	989	998	/location	/location/country	
5	0	a loan provided by the Bank of China	170	206	/other	
5	1	this loan	1073	1082	/other	
6	0	the Bank of China	189	206	/organization	/organization/government	
6	1	the Bank of China	962	979	/organization	/organization/company	/organization/government	
7	0	This	261	265	/other	
7	1	this	828	832	/other	/other/event	
8	0	China 's	289	297	/location	/location/country	
8	1	China 's	375	383	/location	/location/country	
8	2	China 's	1093	1101	/location	/location/country	
9	0	Minister of China 's Mechanical Industry Ministry , Xuding Bao , who came specially to attend the handing - over and taking - over ceremony	363	502	/person	/person/political_figure	
9	1	Minister Xuding Bao	725	744	/person	/person/political_figure	
10	0	Masa , the governor of LaRioja Province	595	634	/person	/person/political_figure	
10	1	Governor Masa	749	762	/person	/person/political_figure	
11	0	Minister Xuding Bao and Governor Masa	725	762	/person	/person/political_figure	
11	1	both	810	814	/person	/person/political_figure	
12	0	the two countries	868	885	/location	/location/country	
12	1	the two countries	931	948	/location	/location/country	
13	0	the first to use this loan to import China 's products	1056	1110	/other	
14	0	China	974	979	/location	/location/country	
15	0	trade between the two countries	854	885	/other	
16	0	20 million US dollars	1012	1033	/other	/other/currency	
17	0	reporter Hong Xue	51	68	/person	/person/artist	/person/artist/author	
18	0	a loan	170	176	/other	
19	0	Catamarca City of this province	227	258	/location	/location/city	
20	0	this group of mechanical products	512	545	/other	/other/product	
21	0	the Bank	962	970	/organization	
22	0	the first time that China 's mechanical products have entered Argentina in large quantities	269	360	/other	
23	0	loan of 20 million US dollars	1004	1033	/other	
24	0	5.5 million US dollars	567	589	/other	/other/currency	
25	0	ebullient speeches	773	791	/other	/other/event	
26	0	Minister	363	371	/person	/person/political_figure	/person/title	
27	0	mechanical products	526	545	/other	/other/product	
28	0	development	901	912	/other	
29	0	China mechanical products	95	120	/other	/other/product	
30	0	the governor	602	614	/person	/person/political_figure	/person/title	
31	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
32	0	tractors and road - building machinery	684	722	/other	/other/product	
33	0	Buenos Aires	21	33	/location	/location/city	
34	0	, Xuding Bao ,	413	427	/person	/person/political_figure	
35	0	Masa	595	599	/person	/person/political_figure	
36	0	Catamarca City	227	241	/location	/location/city	
37	0	Minister of China 's Mechanical Industry Ministry , Xuding Bao ,	363	427	/person	/person/political_figure	
38	0	other areas	916	927	/location	/other	
39	0	a start	836	843	/other	
40	0	tractors	684	692	/other	/other/product	
41	0	loan	1004	1008	/other	
42	0	other areas of the two countries	916	948	/location	/other	
43	0	the Bank	189	197	/organization	
44	0	large quantities	344	360	/other	
45	0	this group	512	522	/other	/other/product	
46	0	more than 1800 sets of tractors and road - building machinery	661	722	/other	/other/product	
47	0	the first	1056	1065	/other	
48	0	road - building machinery	697	722	/other	/other/product	
49	0	the governor of LaRioja Province	602	634	/person	/person/political_figure	
50	0	Minister of China 's Mechanical Industry Ministry	363	412	/person	/person/political_figure	
51	0	China 's products	1093	1110	/other	/other/product	
52	0	( End )	1113	1120	/other	
53	0	The handover ceremony	69	90	/other	/other/event	
54	0	trade	854	859	/other	
55	0	China	201	206	/location	/location/country	
56	0	more than 1800 sets	661	680	/other	/other/product	
57	0	China 's Mechanical Industry Ministry	375	412	/organization	/organization/government	
58	0	China 's mechanical products	289	317	/other	/other/product	

nw/xinhua/01/chtb_0139/000
0	0	1997	3	7	/other	
0	1	1997	672	676	/other	
0	2	last year	1867	1876	/other	
0	3	last year	1968	1977	/other	
0	4	the year	1992	2000	/other	
0	5	last year	2317	2326	/other	
0	6	last year	2447	2456	/other	
0	7	last year	3194	3203	/other	
1	0	Mexico 's	10	19	/location	/location/country	
1	1	Mexico 's	152	161	/location	/location/country	
1	2	Mexico 's	613	622	/location	/location/country	
1	3	Mexico 's	645	654	/location	/location/country	
1	4	Mexico 's	1098	1107	/location	/location/country	
1	5	Mexico 's	1254	1263	/location	/location/country	
1	6	Mexico 's	1291	1300	/location	/location/country	
1	7	Mexico 's	1371	1380	/location	/location/country	
1	8	Mexico 's	1698	1707	/location	/location/country	
2	0	Mexico 's foreign trade situation	152	185	/other	
2	1	it	234	236	/other	
3	0	this year	186	195	/other	
3	1	this year	508	517	/other	
3	2	1998	3295	3299	/other	
3	3	this year	3363	3372	/other	
3	4	this year	3707	3716	/other	
4	0	the total amount of imports and exports	705	744	/other	
4	1	that	841	845	/other	
5	0	the previous year	810	827	/other	
5	1	1996	984	988	/other	
5	2	1996	1828	1832	/other	
5	3	1996	2680	2684	/other	
6	0	1994	1284	1288	/other	
6	1	1994	2957	2961	/other	
7	0	1995	1520	1524	/other	
7	1	1995	1793	1797	/other	
8	0	July	1963	1967	/other	
8	1	July	2117	2121	/other	
9	0	people from economic circles , who even predicted that in 1998 , foreign trade deficit would revive	3237	3336	/other	/person	
9	1	They	3339	3343	/person	
10	0	one of the primary economic growth forces	1188	1229	/other	
11	0	its	1169	1172	/location	/location/country	/other	
12	0	an indispensable factor	2824	2847	/other	
13	0	Mexico 's currency	1291	1309	/other	/other/currency	
14	0	20 million US dollars in July	2092	2121	/other	
15	0	the overly high valuation	2778	2803	/other	
16	0	the amount	846	856	/other	
17	0	the fall of oil price	3562	3583	/other	
18	0	6.424 billion US dollars in 1996	1800	1832	/other	
19	0	a trade deficit of 4 to 5 billion US dollars	3719	3763	/other	
20	0	the third year	400	414	/other	
21	0	the amount of exports	846	867	/other	
22	0	the amount of trade surplus	453	480	/other	
23	0	trade surplus	467	480	/other	
24	0	people from economic circles	3237	3265	/person	
25	0	Mexico 's export competitiveness	1371	1403	/other	
26	0	The growth of imports of semi-finished products	2700	2747	/other	
27	0	that of the previous year	802	827	/other	
28	0	one	3109	3112	/other	
29	0	consumer products and capital goods	2604	2639	/other	/other/product	
30	0	the third year in a row	400	423	/other	
31	0	the internal reasons	3116	3136	/other	
32	0	6 %	2498	2501	/other	
33	0	imports of consumer products and capital goods	2593	2639	/other	
34	0	the trade situation last year	3174	3203	/other	
35	0	imports	2895	2902	/other	
36	0	successive foreign trade deficit	1544	1576	/other	
37	0	that	2672	2676	/other	
38	0	a substantial degradation	1737	1762	/other	
39	0	imports	915	922	/other	
40	0	the trade deficit in the second half of last year	2277	2326	/other	
41	0	instance	3481	3489	/other	
42	0	15 %	956	960	/other	
43	0	220.178 billion US dollars , 18.85 % higher than that of the previous year	753	827	/other	
44	0	the import growth momentum	3656	3682	/other	
45	0	the amounts of deficit	2038	2060	/other	
46	0	Mexico 's total amount	10	32	/other	
47	0	the trade situation	3174	3193	/other	
48	0	18.85 %	782	789	/other	
49	0	the average growth rate of imports	2459	2493	/other	
50	0	an overly high import growth rate , which is even higher than that of exports	2345	2422	/other	
51	0	the sorrow	434	444	/other	
52	0	( End )	3777	3784	/other	
53	0	the second half of last year	2298	2326	/other	
54	0	the outbreak	2971	2983	/other	
55	0	that of exports	2521	2536	/other	
56	0	the trade deficit	3010	3027	/other	
57	0	Mexico 's foreign trade surplus	1698	1729	/other	
58	0	deficit	2053	2060	/other	
59	0	7 %	2505	2508	/other	
60	0	the peso	2807	2815	/other	/other/currency	
61	0	The huge trade deficit	3082	3104	/other	
62	0	three years	1639	1650	/other	
63	0	the past three years	1675	1695	/other	
64	0	6 % to 7 %	2498	2508	/other	
65	0	the total amount	705	721	/other	
66	0	the first monthly deficit in July last year	1934	1977	/other	
67	0	the amount	453	463	/other	
68	0	18.8 %	2758	2764	/other	
69	0	a trivial number	2224	2240	/other	
70	0	economic circles	3249	3265	/other	
71	0	an overly high import growth rate	2345	2378	/other	
72	0	only 582 million US dollars	1839	1866	/other	/other/currency	
73	0	exports	2415	2422	/other	
74	0	imports	2593	2600	/other	
75	0	the fall	3562	3570	/other	
76	0	that of 1996	2672	2684	/other	
77	0	20 million US dollars	2092	2113	/other	/other/currency	
78	0	It	2928	2930	/other	
79	0	more than 18 billion US dollars	3048	3079	/other	/other/currency	
80	0	22.7 %	965	971	/other	
81	0	exports	2918	2925	/other	
82	0	15 % and 22.7 %	956	971	/other	
83	0	the total amount	286	302	/other	
84	0	the rest of the year	1980	2000	/other	
85	0	a new historical record	103	126	/other	
86	0	imports and exports	725	744	/other	
87	0	a relatively large deficit	520	546	/other	
88	0	the amounts of deficit almost doubling	2038	2076	/other	
89	0	7.889 billion US dollars	1765	1789	/other	/other/currency	
90	0	Mexico 's total amount of foreign trade	10	49	/other	
91	0	exports	860	867	/other	
92	0	consumer products	2604	2621	/other	/other/product	
93	0	38.2 %	2653	2659	/other	
94	0	the trade deficit	2277	2294	/other	
95	0	The joy	265	272	/other	
96	0	the first monthly deficit	1934	1959	/other	
97	0	the government	1434	1448	/organization	/organization/government	
98	0	only 582 million US dollars last year	1839	1876	/other	
99	0	a pivotal position	1076	1094	/other	
100	0	a strong growth momentum	336	360	/other	
101	0	three years in a row	1639	1659	/other	
102	0	220.178 billion US dollars	753	779	/other	/other/currency	
103	0	4 to 5 billion US dollars	3738	3763	/other	/other/currency	
104	0	people	3237	3243	/person	
105	0	extreme concern	3215	3230	/other	
106	0	exports	2529	2536	/other	
107	0	the second half of last year	2428	2456	/other	
108	0	582 million US dollars	1028	1050	/other	/other/currency	
109	0	present	1121	1128	/other	
110	0	the financial crisis	2987	3007	/other	/other/event	
111	0	trade surpluses	380	395	/other	
112	0	one of the internal reasons that triggered this crisis	3109	3163	/other	
113	0	imports	2486	2493	/other	
114	0	that	802	806	/other	
115	0	these circumstances	3631	3650	/other	
116	0	the overly high valuation of the peso	2778	2815	/other	
117	0	a trade deficit	3719	3734	/other	
118	0	official journals published recently by Mexico 's Treasury Department	573	642	/other	/other/art	/other/art/writing	
119	0	this crisis	3152	3163	/other	/other/event	
120	0	the average growth rate	2459	2482	/other	
121	0	The growth	2700	2710	/other	
122	0	joy and sorrow	248	262	/other	
123	0	110.380 billion US dollars	872	898	/other	/other/currency	
124	0	722 million US dollars in December	2125	2159	/other	
125	0	more than 30 %	1151	1165	/other	
126	0	import sectors	2545	2559	/other	
127	0	some new unfavorable factors	3446	3474	/other	
128	0	the second half	2428	2443	/other	
129	0	imports of consumer products and capital goods , 39.9 % and 38.2 % higher than that of 1996 respectively	2593	2697	/other	
130	0	export competitiveness	3533	3555	/other	
131	0	that	2407	2411	/other	
132	0	imports	2714	2721	/other	
133	0	the internal reasons that triggered this crisis	3116	3163	/other	
134	0	the peso	1312	1320	/other	/other/currency	
135	0	Mexico 's foreign trade in 1997	645	676	/other	
136	0	Mexico 's financial crisis in 1994	1254	1288	/other	
137	0	trade surpluses	1619	1634	/other	
138	0	the situation	1527	1540	/other	
139	0	Mexico 's financial crisis	1254	1280	/other	
140	0	oil price	3574	3583	/other	
141	0	more than 30 % of its GDP , which is one of the primary economic growth forces	1151	1229	/other	
142	0	220 billion US dollars	64	86	/other	/other/currency	
143	0	7.889 billion US dollars in 1995 , 6.424 billion US dollars in 1996 , and only 582 million US dollars last year	1765	1876	/other	
144	0	exports	3422	3429	/other	
145	0	semi-finished products	2725	2747	/other	/other/product	
146	0	its GDP , which is one of the primary economic growth forces	1169	1229	/other	
147	0	exports	1131	1138	/other	
148	0	a substantial degradation : 7.889 billion US dollars in 1995 , 6.424 billion US dollars in 1996 , and only 582 million US dollars last year	1737	1876	/other	
149	0	that of exports	2407	2422	/other	
150	0	the second half	2298	2313	/other	
151	0	Mexico 's Treasury Department	613	642	/organization	/organization/government	
152	0	7.889 billion US dollars in 1995	1765	1797	/other	
153	0	a row	418	423	/other	
154	0	December	2151	2159	/other	
155	0	39.9 %	2642	2648	/other	
156	0	the amounts	2038	2049	/other	
157	0	An overly high peso exchange rate	2850	2883	/other	
158	0	imports of semi-finished products	2714	2747	/other	
159	0	one	1188	1191	/other	
160	0	swift growth	2562	2574	/other	
161	0	the situation of successive foreign trade deficit	1527	1576	/other	
162	0	the outbreak of the financial crisis	2971	3007	/other	
163	0	a row	1654	1659	/other	
164	0	Foreign trade	1053	1066	/other	
165	0	722 million US dollars	2125	2147	/other	/other/currency	
166	0	Asian currency devaluation	3492	3518	/other	
167	0	Mexico 's currency , the peso	1291	1320	/other	/other/currency	
168	0	the total amount of foreign trade	286	319	/other	
169	0	exports	1494	1501	/other	
170	0	the amount of imports	901	922	/other	
171	0	official journals	573	590	/other	/other/art	/other/art/writing	
172	0	it	198	200	/other	
173	0	foreign trade	36	49	/other	
174	0	foreign trade deficit	3302	3323	/other	
175	0	39.9 % and 38.2 %	2642	2659	/other	
176	0	exports	1480	1487	/other	
177	0	oil revenues	3610	3622	/other	
178	0	the 1997 annual accumulative trade surplus amount	2171	2220	/other	
179	0	the outbreak of Mexico 's financial crisis in 1994	1238	1288	/other	
180	0	Mexico 's economy	1098	1115	/other	
181	0	The trade surplus	1006	1023	/other	
182	0	the outbreak	1238	1250	/other	
183	0	the rest	1980	1988	/other	
184	0	the amount	901	911	/other	
185	0	Mexico 's foreign trade	645	668	/other	
186	0	successive monthly deficits	2005	2032	/other	
187	0	the last several years	1409	1431	/other	
188	0	an overly high peso exchange rate	3386	3419	/other	
189	0	that	2521	2525	/other	
190	0	Local economic analysts	2243	2266	/person	/person/business	
191	0	the primary economic growth forces	1195	1229	/other	
192	0	6.424 billion US dollars	1800	1824	/other	/other/currency	
193	0	109.798 billion US dollars	927	953	/other	/other/currency	
194	0	capital goods	2626	2639	/other	/other/product	
195	0	its GDP	1169	1176	/other	
196	0	the amounts of deficit almost doubling , roaring from 20 million US dollars in July to 722 million US dollars in December , reducing the 1997 annual accumulative trade surplus amount to a trivial number	2038	2240	/other	
197	0	foreign trade	306	319	/other	

nw/wsj/23/wsj_2377/000
0	0	the Oct. 3 letter to the editor from Rep. Tom Lantos , chairman of the House Subcommittee on Employment and Housing , alleging	10	136	/other	/other/art	/other/art/writing	
0	1	his letter	2005	2015	/other	/other/art	/other/art/writing	
1	0	the editor	31	41	/person	/person/artist	/person/artist/author	
1	1	your	148	152	/person	/person/artist	/person/artist/author	
1	2	your	263	267	/person	/person/artist	/person/artist/author	
1	3	your	984	988	/person	/person/artist	/person/artist/author	
2	0	Rep. Tom Lantos , chairman of the House Subcommittee on Employment and Housing	47	125	/person	/person/political_figure	
2	1	Mr. Lantos	341	351	/person	/person/political_figure	
2	2	he	426	428	/person	/person/political_figure	
2	3	him	448	451	/person	/person/political_figure	
2	4	him	474	477	/person	/person/political_figure	
2	5	he	536	538	/person	/person/political_figure	
2	6	He	584	586	/person	/person/political_figure	
2	7	his	654	657	/person	/person/political_figure	
2	8	He	689	691	/person	/person/political_figure	
2	9	he	798	800	/person	/person/political_figure	
2	10	He	888	890	/person	/person/political_figure	
2	11	his	902	905	/person	/person/political_figure	
2	12	Mr. Lantos	1255	1265	/person	/person/political_figure	
2	13	his	1277	1280	/person	/person/political_figure	
2	14	My	1353	1355	/person	/person/political_figure	
2	15	I	1371	1372	/person	/person/political_figure	
2	16	Mr. Lantos	1478	1488	/person	/person/political_figure	
2	17	his	1493	1496	/person	/person/political_figure	
2	18	Mr. Lantos	1840	1850	/person	/person/political_figure	
2	19	his	1869	1872	/person	/person/political_figure	
2	20	Mr. Lantos	1986	1996	/person	/person/political_figure	
2	21	his	2005	2008	/person	/person/political_figure	
2	22	He	2036	2038	/person	/person/political_figure	
2	23	his	2054	2057	/person	/person/political_figure	
2	24	his	2164	2167	/person	/person/political_figure	
2	25	his	2211	2214	/person	/person/political_figure	
2	26	Mr. Lantos 's	2487	2500	/person	/person/political_figure	
2	27	Mr. Lantos , who after all is really a bit player on the stage	3059	3121	/person	/person/political_figure	
2	28	Mr. Lantos	3915	3925	/person	/person/political_figure	
3	0	the House Subcommittee on Employment and Housing	77	125	/organization	/organization/government	
3	1	his `` committee	1277	1293	/organization	/organization/government	
3	2	his subcommittee	1869	1885	/organization	/organization/government	
3	3	his subcommittee 's	2054	2073	/organization	/organization/government	
3	4	The subcommittee	6028	6044	/organization	/organization/government	
4	0	your Sept. 28 editorial `` Kangaroo Committees ''	148	197	/other	/other/art	/other/art/writing	
4	1	Kangaroo Committees	175	194	/other	/other/art	/other/art/writing	
4	2	your editorial	263	277	/other	/other/art	/other/art/writing	
4	3	your editorial	984	998	/other	/other/art	/other/art/writing	
5	0	I	253	254	/person	
5	1	I	438	439	/person	
5	2	I	466	467	/person	
5	3	my	781	783	/person	
5	4	I	1765	1766	/person	
5	5	my	2741	2743	/person	
5	6	I	3462	3463	/person	
5	7	I	3512	3513	/person	
5	8	I	3756	3757	/person	
5	9	Raymond Weber	3849	3862	/person	
6	0	the witnesses	376	389	/person	
6	1	the witnesses	847	860	/person	
7	0	the Fifth Amendment	398	417	/other	/other/legal	
7	1	the Fifth	876	885	/other	/other/legal	
7	2	the Fifth Amendment	1158	1177	/other	/other/legal	
7	3	The Fifth Amendment	4101	4120	/other	/other/legal	
7	4	the Fifth	4582	4591	/other	/other/legal	
7	5	the Fifth Amendment	4801	4820	/other	/other/legal	
7	6	the Fifth	5067	5076	/other	/other/legal	
7	7	the Fifth	5097	5106	/other	/other/legal	
7	8	the Fifth	5200	5209	/other	/other/legal	
7	9	the Fifth	5371	5380	/other	/other/legal	
7	10	the Fifth	5759	5768	/other	/other/legal	
8	0	those lovely words about the Bill of Rights , which he quotes from the transcript of the hearings	484	581	/other	
8	1	those nice platitudes	598	619	/other	
9	0	Samuel Pierce , former HUD secretary ,	1021	1059	/person	/person/political_figure	
9	1	Mr. Pierce 's	1079	1092	/person	/person/political_figure	
9	2	Mr. Pierce	2676	2686	/person	/person/political_figure	
9	3	Mr. Pierce	5739	5749	/person	/person/political_figure	
9	4	he	5900	5902	/person	/person/political_figure	
9	5	his	5949	5952	/person	/person/political_figure	
9	6	him	5985	5988	/person	/person/political_figure	
9	7	Mr. Pierce 's	6146	6159	/person	/person/political_figure	
9	8	his	6176	6179	/person	/person/political_figure	
9	9	him	6209	6212	/person	/person/political_figure	
10	0	HUD	1347	1350	/organization	/organization/government	
10	1	HUD	2704	2707	/organization	/organization/government	
10	2	HUD	3712	3715	/organization	/organization/government	
11	0	My colleagues	1353	1366	/person	/person/political_figure	
11	1	his colleagues	1493	1507	/person	/person/political_figure	
12	0	My colleagues and I	1353	1372	/person	/person/political_figure	
12	1	we	1387	1389	/person	/person/political_figure	
12	2	Mr. Lantos and his colleagues	1478	1507	/person	/person/political_figure	
12	3	their	1572	1577	/person	/person/political_figure	
12	4	they	1604	1608	/person	/person/political_figure	
13	0	standard American practice	1697	1723	/other	
13	1	that practice	1734	1747	/other	
14	0	Congress	2398	2406	/organization	/organization/government	
14	1	Congress	3143	3151	/organization	/organization/government	
14	2	itself	3163	3169	/organization	/organization/government	
14	3	Congress	6047	6055	/organization	/organization/government	
15	0	$ 400 toilet seats or whatever they supposedly cost	2428	2479	/other	/other/product	
15	1	they	2459	2463	/other	/other/product	
16	0	the Journal	2542	2553	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
16	1	the Journal	2751	2762	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
16	2	it	2879	2881	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
16	3	the Journal	2978	2989	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
17	0	Individuals	3346	3357	/person	
17	1	their	3374	3379	/person	
18	0	such slapping	3407	3420	/other	
19	0	`` Tail Gunner Joe '' McCarthy	3803	3833	/person	/person/political_figure	
19	1	his	3838	3841	/person	/person/political_figure	
20	0	I	3882	3883	/person	
20	1	Clark S. Spalsbury Jr .	6369	6392	/person	/person/artist	/person/artist/author	
21	0	their	4012	4017	/person	/person/political_figure	
22	0	This privilege against self - incrimination	4244	4287	/other	/other/legal	
22	1	The privilege	4597	4610	/other	/other/legal	
22	2	its	4659	4662	/other	/other/legal	
22	3	the privilege	4859	4872	/other	/other/legal	
22	4	the Fifth Amendment shield against self - incrimination	6311	6366	/other	/other/legal	
23	0	no person	4150	4159	/person	
23	1	himself	4231	4238	/person	
24	0	the defendant	4494	4507	/person	
24	1	him	4567	4570	/person	
24	2	the defendant	4689	4702	/person	
25	0	a defendant	4990	5001	/person	
25	1	he	5031	5033	/person	
25	2	his	5083	5086	/person	
25	3	him	5162	5165	/person	
25	4	He	5188	5190	/person	
25	5	he	5236	5238	/person	
25	6	his	5284	5287	/person	
25	7	him	5310	5313	/person	
26	0	his taking of the Fifth	5083	5106	/other	
27	0	the defendant	5349	5362	/person	
27	1	him	5488	5491	/person	
27	2	him	5601	5604	/person	
28	0	a civil matter	5384	5398	/other	/other/legal	
28	1	the civil matter	5495	5511	/other	/other/legal	
28	2	the civil matter	5543	5559	/other	/other/legal	
29	0	one 's testimony	5465	5481	/other	/other/legal	
29	1	the testimony in the civil matter	5526	5559	/other	/other/legal	
30	0	a subsequent criminal prosecution	5608	5641	/other	/other/legal	
30	1	such prosecution	5663	5679	/other	/other/legal	
31	0	his testimony	5949	5962	/other	
31	1	his testimony	6176	6189	/other	/other/legal	
32	0	some states	4752	4763	/location	/organization	/organization/government	
33	0	not the likes of Mr. Lantos , who after all is really a bit player on the stage , but the attempt by Congress to enhance itself into a quasi-parliamentary / judicial body	3042	3212	/other	
34	0	the Fifth Amendment shield	6311	6337	/other	/other/legal	
35	0	sleaze	2781	2787	/other	
36	0	we	3229	3231	/person	
37	0	a civil matter	5213	5227	/other	/other/legal	
38	0	information	2118	2129	/other	
39	0	a criminal case	4402	4417	/other	/other/legal	
40	0	a judiciary	3245	3256	/organization	/organization/government	
41	0	legal counsel	5861	5874	/person	/person/legal	
42	0	a bad way	1645	1654	/other	
43	0	Colo	6406	6410	/location	
44	0	relevant part	4131	4144	/other	
45	0	Estes Park	6393	6403	/location	/location/city	
46	0	criminality	3691	3702	/other	
47	0	a witness	5019	5028	/person	
48	0	congressional hearings	4076	4098	/other	/other/event	
49	0	the sleaze , fraud , waste , embezzlement , influence - peddling and abuse of the public	2565	2653	/other	
50	0	the Bill of Rights	509	527	/other	/other/legal	
51	0	a good - faith , justifiable belief that his testimony could be used against him in a subsequent criminal prosecution	5908	6025	/other	
52	0	his explanation	2164	2179	/other	
53	0	Rep. Tom Lantos	47	62	/person	/person/political_figure	
54	0	congressional investigation	3532	3559	/other	
55	0	the likes of Mr. Lantos , who after all is really a bit player on the stage	3046	3121	/other	
56	0	place	2664	2669	/other	
57	0	extensive advice from legal counsel	5839	5874	/other	
58	0	the drawing	4298	4309	/other	
59	0	his praise	902	912	/other	
60	0	motivation	2183	2193	/other	
61	0	secretary	2691	2700	/person	/person/political_figure	/person/title	
62	0	the risk	5651	5659	/other	
63	0	the adverse inference	6234	6255	/other	
64	0	questions designed to identify sources and causes of waste and inefficiency	2291	2366	/other	
65	0	former HUD officials	3980	4000	/person	/person/political_figure	
66	0	large loaves	944	956	/other	
67	0	their verdict	1572	1585	/other	/other/legal	
68	0	a bit player	3096	3108	/person	/person/political_figure	
69	0	Parsippany	3863	3873	/location	/location/city	
70	0	a constitutional right to refuse to testify where one 's testimony harms him in the civil matter	5415	5511	/other	/other/legal	
71	0	former HUD officials who assert their Fifth Amendment privilege against self - incrimination in congressional hearings	3980	4098	/person	/person/political_figure	
72	0	The problem	2958	2969	/other	
73	0	a witness against himself	4213	4238	/person	
74	0	prior HUD officials	2135	2154	/person	/person/political_figure	
75	0	the Constitution	670	686	/other	/other/legal	
76	0	Lance Wilson , Mr. Pierce 's former aide ,	1064	1106	/person	/person/political_figure	
77	0	the House Subcommittee	77	99	/organization	/organization/government	
78	0	something	1794	1803	/organization	/organization/government	/other	
79	0	something called a Star Chamber	1794	1825	/organization	/organization/government	/other	
80	0	a bad way to proceed	1645	1665	/other	
81	0	that	1945	1949	/other	
82	0	Employment and Housing	103	125	/other	
83	0	an indication of his support for the Constitution	637	686	/other	
84	0	the drawing of an adverse inference against him in the civil matter	5118	5185	/other	
85	0	a judiciary that seeks the same objective	3245	3286	/organization	/organization/government	
86	0	constitutional meat	916	935	/other	/other/legal	
87	0	any incompetency ( and , yes , maybe criminality )	3654	3704	/other	
88	0	bilious commentary	960	978	/other	
89	0	a criminal defendant	4342	4362	/person	
90	0	This privilege	4244	4258	/other	/other/legal	
91	0	articles	3028	3036	/other	/other/art	/other/art/writing	
92	0	That	1183	1187	/other	
93	0	the same objective	3268	3286	/other	
94	0	a number	3016	3024	/other	
95	0	the drawing	5118	5129	/other	
96	0	abuse of the public trust	2846	2871	/other	
97	0	425 U.S. 308	4941	4953	/other	/other/legal	
98	0	the transcript of the hearings	551	581	/other	/other/art	/other/art/writing	
99	0	an adverse inference against him	5133	5165	/other	
100	0	the inference	4839	4852	/other	
101	0	the Oct. 3 letter	10	27	/other	/other/art	/other/art/writing	
102	0	N.J .	3876	3881	/location	
103	0	large loaves of bilious commentary	944	978	/other	
104	0	the attempt by Congress to enhance itself into a quasi-parliamentary / judicial body	3128	3212	/other	
105	0	a civil case	4975	4987	/other	/other/legal	
106	0	my rough guess	781	795	/other	
107	0	a whole bunch of people	1513	1536	/person	
108	0	waste and inefficiency	2344	2366	/other	
109	0	his subcommittee 's responsibilities	2054	2090	/other	
110	0	the drawing of an adverse inference against a criminal defendant who chooses not to testify	4298	4389	/other	
111	0	accordance with its plain language	4643	4677	/other	
112	0	the statement	3898	3911	/other	
113	0	Absolute rubbish	1419	1435	/other	
114	0	Baxter v. Palmingiano	4917	4938	/other	/other/legal	/person	
115	0	the witnesses ' constitutional rights	722	759	/other	/other/legal	
116	0	the Bill	509	517	/other	/other/legal	
117	0	appropriate constitutional safeguards	2891	2928	/other	/other/legal	
118	0	one	3931	3934	/person	
119	0	the witnesses '	722	737	/person	
120	0	the civil matter	5169	5185	/other	/other/legal	
121	0	a witness	4213	4222	/person	
122	0	liberty and freedom	3629	3648	/other	
123	0	secretary of HUD	2691	2707	/person	/person/political_figure	
124	0	the Oct. 3 letter to the editor from Rep. Tom Lantos , chairman of the House Subcommittee on Employment and Housing	10	125	/other	/other/art	/other/art/writing	
125	0	the public trust	2855	2871	/other	
126	0	Mr. Pierce 's own belief that his testimony could help convict him of a crime	6146	6223	/other	
127	0	a bit player on the stage	3096	3121	/person	/person/political_figure	
128	0	C - Span	455	463	/organization	/organization/company	/organization/company/broadcast	
129	0	any incompetency	3654	3670	/other	
130	0	the supposed `` distorted reading '' indicated by Mr. Lantos	1205	1265	/other	
131	0	the American public	6060	6079	/other	/other/heritage	/person	
132	0	a court	5682	5689	/organization	/organization/government	
133	0	the public	2643	2653	/other	/person	
134	0	sources and causes	2322	2340	/other	
135	0	1976	4956	4960	/other	
136	0	The last time I saw a similar congressional hearing	3742	3793	/other	
137	0	Everything that Mr. Lantos says in his letter	1970	2015	/other	
138	0	accordance	4643	4653	/other	
139	0	a noncriminal congressional hearing	6259	6294	/other	/other/event	
140	0	chairman of the House Subcommittee on Employment and Housing	65	125	/person	/person/political_figure	
141	0	a number of articles	3016	3036	/other	/other/art	/other/art/writing	
142	0	one	5877	5880	/person	
143	0	self - incrimination	4267	4287	/other	
144	0	the risk of such prosecution	5651	5679	/other	
145	0	evidence	1622	1630	/other	
146	0	the stage	3112	3121	/other	
147	0	the sleaze , fraud , waste , embezzlement , influence - peddling and abuse	2565	2639	/other	
148	0	the rights	362	372	/other	/other/legal	
149	0	a defendant 's failure to testify	4452	4485	/other	
150	0	his testimony	5284	5297	/other	/other/legal	
151	0	a far greater danger to American notions of liberty and freedom than any incompetency ( and , yes , maybe criminality ) within HUD could possibly generate	3585	3739	/other	
152	0	a far greater danger to American notions of liberty and freedom	3585	3648	/other	
153	0	an adverse inference	3951	3971	/other	
154	0	the sleaze , fraud , waste , embezzlement , influence - peddling and abuse of the public that took place while Mr. Pierce was secretary of HUD	2565	2707	/other	
155	0	those lovely words about the Bill of Rights	484	527	/other	
156	0	a similar congressional hearing	3762	3793	/other	/other/event	
157	0	his subcommittee 's responsibilities when it comes to obtaining information from prior HUD officials	2054	2154	/other	
158	0	the transcript	551	565	/other	/other/art	/other/art/writing	
159	0	an indication	637	650	/other	
160	0	a prosecutor	4420	4432	/person	/person/legal	
161	0	their Fifth Amendment privilege against self - incrimination	4012	4072	/other	/other/legal	
162	0	legislative change	1915	1933	/other	
163	0	fraud	2790	2795	/other	
164	0	several times	620	633	/other	
165	0	Mr. Pierce 's former aide	1079	1104	/person	/person/political_figure	
166	0	about 56 words	697	711	/other	
167	0	his praise of constitutional meat	902	935	/other	
168	0	the kind of congressional investigation that has been pursued	3520	3581	/other	
169	0	any possible criminal activity	1313	1343	/other	
170	0	the likes	3046	3055	/other	
171	0	a witness	4542	4551	/person	
172	0	his support	654	665	/other	
173	0	the attempt	3128	3139	/other	
174	0	scorn	1141	1146	/other	
175	0	an adverse inference	5133	5153	/other	
176	0	any `` reasonable man '' criterion	1441	1475	/other	
177	0	better than 5,000 words	806	829	/other	
178	0	The problem , which the Journal so rightly pointed out in a number of articles ,	2958	3038	/other	
179	0	the adverse inference	6105	6126	/other	
180	0	the statement by Mr. Lantos that one should not draw an adverse inference against former HUD officials who assert their Fifth Amendment privilege against self - incrimination in congressional hearings	3898	4098	/other	
181	0	the stand	4529	4538	/other	
182	0	The subcommittee , Congress and the American public	6028	6079	/other	
183	0	any criminal case	4187	4204	/other	/other/legal	
184	0	former HUD secretary	1037	1057	/person	/person/political_figure	
185	0	abuse	2846	2851	/other	
186	0	a quasi-parliamentary / judicial body	3175	3212	/organization	/organization/government	
187	0	a crime	6216	6223	/other	/other/legal	
188	0	Lance Wilson	1064	1076	/person	/person/political_figure	
189	0	the hearings	569	581	/other	/other/event	
190	0	information	1899	1910	/other	
191	0	HUD management	3491	3505	/other	/person	
192	0	the problem	3305	3316	/other	
193	0	questions	2291	2300	/other	
194	0	a noncriminal proceeding	5772	5796	/other	/other/legal	
195	0	school	1774	1780	/organization	/organization/education	
196	0	Estes Park , Colo .	6393	6412	/location	/location/city	
197	0	sources and causes of waste and inefficiency	2322	2366	/other	
198	0	etc.	2713	2717	/other	
199	0	it	2096	2098	/other	
200	0	his support for the Constitution	654	686	/other	
201	0	his work	3838	3846	/other	
202	0	his explanation of motivation	2164	2193	/other	
203	0	the rights of the witnesses to take the Fifth Amendment	362	417	/other	/other/legal	
204	0	a party	4887	4894	/other	/person	
205	0	a criminal defendant who chooses not to testify	4342	4389	/person	
206	0	self - incrimination	4052	4072	/other	
207	0	an individual member	3323	3343	/person	
208	0	embezzlement	2806	2818	/other	
209	0	scorn	838	843	/other	
210	0	my mind	2741	2748	/other	
211	0	the kind of congressional investigation	3520	3559	/other	
212	0	Everything	1970	1980	/other	
213	0	chairman	65	73	/person	/person/political_figure	
214	0	a defendant 's	4452	4466	/person	/person/legal	
215	0	Mr. Lantos 's complaints	2487	2511	/other	
216	0	the supposed `` distorted reading ''	1205	1241	/other	
217	0	a good faith and justifiable belief that his testimony may subject him to criminal prosecution	5243	5337	/other	
218	0	The Supreme Court	4730	4747	/organization	/organization/government	
219	0	any means	3474	3483	/other	
220	0	his taking	5083	5093	/other	
221	0	No doubt that 's partially true	1936	1967	/other	
222	0	That	1633	1637	/other	
223	0	Samuel Pierce , former HUD secretary , and Lance Wilson , Mr. Pierce 's former aide ,	1021	1106	/person	/person/political_figure	
224	0	a whole bunch	1513	1526	/other	/person	
225	0	Palmingiano	4927	4938	/person	
226	0	those lovely words	484	502	/other	
227	0	your Sept. 28 editorial	148	171	/other	/other/art	/other/art/writing	
228	0	extensive advice	5839	5855	/other	
229	0	Parsippany , N.J .	3863	3881	/location	/location/city	
230	0	Samuel Pierce	1021	1034	/person	/person/political_figure	
231	0	we	3441	3443	/person	
232	0	a court	1398	1405	/organization	/organization/government	
233	0	people	1530	1536	/person	
234	0	any possible criminal activity at HUD	1313	1350	/other	
235	0	appropriate constitutional safeguards and practical common sense	2891	2955	/other	
236	0	Baxter v. Palmingiano , 425 U.S. 308 ( 1976 ) .	4917	4964	/other	/other/legal	
237	0	The last time	3742	3755	/other	
238	0	Rights	521	527	/other	/other/legal	
239	0	a Star Chamber	1811	1825	/organization	/organization/government	/other	
240	0	a subsequent criminal prosecution	5992	6025	/other	/other/legal	
241	0	practical common sense	2933	2955	/other	
242	0	Baxter	4917	4923	/person	
243	0	their Fifth Amendment privilege	4012	4043	/other	/other/legal	
244	0	the defendant	5700	5713	/person	
245	0	their hands	3374	3385	/other	/other/body_part	
246	0	criminal activity	2256	2273	/other	
247	0	one 's	5465	5471	/person	
248	0	The system	3291	3301	/organization	/organization/government	/other	
249	0	the kind	3520	3528	/other	
250	0	his investigation	2211	2228	/other	
251	0	It	3396	3398	/other	
252	0	criminal matters only	4706	4727	/other	/other/legal	
253	0	trouble	3452	3459	/other	
254	0	a civil cause	4898	4911	/other	/other/legal	
255	0	its plain language	4659	4677	/other	
256	0	every right to draw the adverse inference and to concur with Mr. Pierce 's own belief that his testimony could help convict him of a crime	6085	6223	/other	
257	0	self - incrimination	6346	6366	/other	
258	0	a far greater danger	3585	3605	/other	
259	0	American notions	3609	3625	/other	
260	0	Mr. Lantos	3059	3069	/person	/person/political_figure	
261	0	criminal prosecution	5317	5337	/other	/other/legal	
262	0	any incompetency ( and , yes , maybe criminality ) within HUD	3654	3715	/other	
263	0	waste	2798	2803	/other	
264	0	American notions of liberty and freedom	3609	3648	/other	
265	0	The Supreme Court and some states	4730	4763	/location	/organization	/organization/government	
266	0	a party to a civil cause	4887	4911	/other	/person	
267	0	sleaze , fraud , waste , embezzlement , influence - peddling and abuse of the public trust	2781	2871	/other	
268	0	the testimony	5526	5539	/other	/other/legal	
269	0	an adverse inference	4313	4333	/other	
270	0	influence - peddling	2821	2841	/other	

nw/xinhua/02/chtb_0279/000
0	0	Beijing	21	28	/location	/location/city	
0	1	Beijing	1404	1411	/location	/location/city	
1	0	vice premier of the State Council and Foreign Affairs Minister Qichen Qian	60	134	/person	/person/political_figure	
1	1	Qichen Qian	293	304	/person	/person/political_figure	
1	2	He	624	626	/person	/person/political_figure	
1	3	his	1524	1527	/person	/person/political_figure	
1	4	Qichen Qian	1564	1575	/person	/person/political_figure	
1	5	He	1695	1697	/person	/person/political_figure	
1	6	He	2132	2134	/person	/person/political_figure	
1	7	Qichen Qian	2276	2287	/person	/person/political_figure	
1	8	his	2298	2301	/person	/person/political_figure	
1	9	He	2493	2495	/person	/person/political_figure	
1	10	He	2789	2791	/person	/person/political_figure	
2	0	former French Prime Minister Raymond Barre	162	204	/person	/person/political_figure	
2	1	the French guest	310	326	/person	/person/political_figure	
2	2	Barre	1041	1046	/person	/person/political_figure	
2	3	Barre	1369	1374	/person	/person/political_figure	
2	4	his	1379	1382	/person	/person/political_figure	
3	0	vice Foreign Affairs Minister of Paraguay East Coast Republic Hershy Maria Carmel	209	290	/person	/person/political_figure	
3	1	vice Foreign Affairs Minister Kamyao	1612	1648	/person	/person/political_figure	
3	2	Kamyao	2980	2986	/person	/person/political_figure	
3	3	He	3140	3142	/person	/person/political_figure	
3	4	Kamyao	3678	3684	/person	/person/political_figure	
3	5	Kamyao	3983	3989	/person	/person/political_figure	
3	6	Kamyao	4215	4221	/person	/person/political_figure	
3	7	his	4226	4229	/person	/person/political_figure	
4	0	Paraguay East Coast Republic	242	270	/location	/location/country	/organization	/organization/government	
4	1	the Paraguay government	3697	3720	/organization	/organization/government	
5	0	France	332	338	/location	/location/country	
5	1	France	797	803	/location	/location/country	
5	2	France	1163	1169	/location	/location/country	
5	3	its	1178	1181	/location	/location/country	
6	0	China	411	416	/location	/location/country	
6	1	China	787	792	/location	/location/country	
6	2	China	1273	1278	/location	/location/country	
6	3	China	2005	2010	/location	/location/country	
6	4	China	2085	2090	/location	/location/country	
6	5	China	2353	2358	/location	/location/country	
6	6	China	2763	2768	/location	/location/country	
6	7	China	2799	2804	/location	/location/country	
6	8	China	3058	3063	/location	/location/country	
6	9	China	3168	3173	/location	/location/country	
6	10	China	3314	3319	/location	/location/country	
6	11	China 's	3521	3529	/location	/location/country	
6	12	it	3588	3590	/location	/location/country	
6	13	China 's	3735	3743	/location	/location/country	
6	14	China	4294	4299	/location	/location/country	
7	0	China and France	507	523	/location	/location/country	
7	1	the two countries , namely China and France	760	803	/location	/location/country	
7	2	Both sides	888	898	/location	/location/country	
8	0	Barre and his entourage	1369	1392	/person	/person/political_figure	
8	1	They	1477	1481	/other	/person	/person/political_figure	
9	0	China and Uruguay	1792	1809	/location	/location/country	
9	1	the two countries	1856	1873	/location	/location/country	
9	2	both countries '	2159	2175	/location	/location/country	
9	3	the two countries '	4372	4391	/location	/location/country	
10	0	Uruguay	1913	1920	/location	/location/country	
10	1	Uruguay	2332	2339	/location	/location/country	/organization	/organization/government	
10	2	Uruguay government 's	2418	2439	/location	/location/country	/organization	/organization/government	
10	3	their	2466	2471	/location	/location/country	/organization	/organization/government	
10	4	Uruguay	2933	2940	/location	/location/country	
10	5	Uruguay	2999	3006	/location	/location/country	/organization	/organization/government	
10	6	Uruguay	3289	3296	/location	/location/country	/organization	/organization/government	
10	7	Uruguay	3477	3484	/location	/location/country	/organization	/organization/government	
11	0	the friendly co-operative relations between the two countries	1812	1873	/other	
11	1	its	1888	1891	/other	
12	0	Latin America	2503	2516	/location	/location/geography	
12	1	Latin America	2773	2786	/location	/location/geography	
13	0	this	3225	3229	/other	
14	0	the United Nations	3200	3218	/organization	/organization/government	
14	1	United Nations	3272	3286	/organization	/organization/government	
15	0	the 29th	3998	4006	/other	
15	1	August 29th	4315	4326	/other	
16	0	Both parties	4009	4021	/person	/person/political_figure	
16	1	they	4178	4182	/person	/person/political_figure	
17	0	Kamyao and his entourage	4215	4239	/person	/person/political_figure	
17	1	They	4420	4424	/person	/person/political_figure	
18	0	widespread agreement	4192	4212	/other	
19	0	further developing bilateral relations and also international and regional problems that were of common concern	4060	4171	/other	
20	0	welcome	1586	1593	/other	
21	0	This morning	3663	3675	/other	
22	0	the development of bilateral relations	526	564	/other	
23	0	the Foreign Ministry	4258	4278	/organization	/organization/government	
24	0	scientific research	3804	3823	/other	/other/scientific	
25	0	bilateral relations	545	564	/other	
26	0	the purpose	3789	3800	/other	
27	0	a continent	2521	2532	/location	/location/geography	
28	0	China and Latin America	2763	2786	/location	/location/country	
29	0	great importance	2810	2826	/other	
30	0	talks	3972	3977	/other	/other/event	
31	0	the security situation and economic development in Asia , the unification of Europe , etc	949	1038	/other	
32	0	friendly relations	733	751	/other	
33	0	the earliest countries	1931	1953	/location	/location/country	
34	0	trade with China	1994	2010	/other	
35	0	the political consultations in progress	1653	1692	/other	
36	0	relevant Chinese departments , scientific research organizations and other high level institutes	3827	3923	/organization	
37	0	his meeting with the Uruguayan guests	1524	1561	/other	/other/event	
38	0	the economic build - up of China	1246	1278	/other	
39	0	great importance	3012	3028	/other	
40	0	a visit	4454	4461	/other	/other/event	
41	0	depth	4044	4049	/other	
42	0	Hangzhou	4441	4449	/location	/location/city	
43	0	the political consultations	1653	1680	/other	
44	0	diplomatic relations	385	405	/other	
45	0	international and regional problems	4108	4143	/other	
46	0	friendly co-operative relations	2844	2875	/other	
47	0	his meeting	1524	1535	/other	/other/event	
48	0	the affairs	3257	3268	/other	
49	0	Vice Foreign Affairs Minister Huaqiu Liu	3926	3966	/person	/person/political_figure	
50	0	relevant problems such as the security situation and economic development in Asia , the unification of Europe , etc	923	1038	/other	
51	0	Franco - Chinese relations	1058	1084	/other	
52	0	the two countries ' foreign affair ministries	4372	4417	/organization	/organization/government	
53	0	the affairs of United Nations	3257	3286	/other	
54	0	17 tons of wool for the purpose of scientific research by relevant Chinese departments , scientific research organizations and other high level institutes	3769	3923	/other	/other/product	
55	0	the active role	3400	3415	/other	
56	0	its dominant position	1178	1199	/other	
57	0	the invitation	1427	1441	/other	
58	0	the first big western country to establish diplomatic relations with China	342	416	/location	/location/country	
59	0	relations	3043	3052	/other	
60	0	the active role taken	3400	3421	/other	
61	0	the Latin American economy	2614	2640	/other	
62	0	President of the Foreign Affairs Institute Shuqin Liu	1281	1334	/person	/person/political_figure	
63	0	former French Prime Minister Raymond Barre and vice Foreign Affairs Minister of Paraguay East Coast Republic Hershy Maria Carmel	162	290	/person	/person/political_figure	
64	0	the future World Trade Organization	3625	3660	/organization	/organization/government	
65	0	a continent filled with hopes	2521	2550	/location	/location/geography	
66	0	the southern common market	2894	2920	/other	
67	0	the development	526	541	/other	
68	0	the invitation of the Foreign Affairs Institute	1427	1474	/other	
69	0	some complications	603	621	/other	
70	0	the world	876	885	/location	/other	
71	0	Uruguayan wool	2115	2129	/other	/other/product	
72	0	international and regional problems that were of common concern	4108	4171	/other	
73	0	the establishment	1742	1759	/other	
74	0	a new political and economic world order	3434	3474	/other	
75	0	a visit	1511	1518	/other	/other/event	
76	0	his gratitude	2298	2311	/other	
77	0	Europe	1026	1032	/location	
78	0	a major development in the affairs of United Nations	3234	3286	/other	
79	0	one	1924	1927	/location	/location/country	
80	0	views on relevant problems such as the security situation and economic development in Asia , the unification of Europe , etc	914	1038	/other	
81	0	the southern common market , including Uruguay , and other Latin American countries	2894	2977	/other	
82	0	wool	3780	3784	/other	/other/product	
83	0	the Foreign Affairs Institute	1445	1474	/organization	/organization/government	
84	0	other high level institutes	3896	3923	/organization	
85	0	international affairs	3365	3386	/other	
86	0	the establishment of diplomatic relations between China and France	457	523	/other	
87	0	the recovery	3505	3517	/other	
88	0	friendly relations between the two countries , namely China and France	733	803	/other	
89	0	( End )	4464	4471	/other	
90	0	areas such as economics , trade , science , technology , culture , etc	3067	3137	/other	
91	0	Foreign Affairs Minister	98	122	/person	/person/political_figure	
92	0	political consultations	4340	4363	/other	
93	0	the active role taken in building a new political and economic world order	3400	3474	/other	
94	0	a visit to China	4283	4299	/other	/other/event	
95	0	diplomatic relations between China and France	478	523	/other	
96	0	Shanghai	1498	1506	/location	/location/city	
97	0	international affairs	2362	2383	/other	
98	0	China 's status	3521	3536	/other	
99	0	huge development potential	2567	2593	/other	
100	0	the purpose of scientific research by relevant Chinese departments , scientific research organizations and other high level institutes	3789	3923	/other	
101	0	the economic build - up	1246	1269	/other	
102	0	relevant problems	923	940	/other	
103	0	August 31st	31	42	/other	
104	0	17 tons	3769	3776	/other	/other/product	
105	0	relevant Chinese departments , scientific research organizations	3827	3891	/organization	
106	0	Uruguay government 's position of persisting in their one - China stance	2418	2490	/other	
107	0	trade	3093	3098	/other	
108	0	his gratitude towards the support Uruguay has given to China in international affairs	2298	2383	/other	
109	0	the visit	1599	1608	/other	/other/event	
110	0	active contributions	3601	3621	/other	
111	0	a signatory country	3540	3559	/location	/location/country	
112	0	the earliest countries in the Latin American region to develop trade with China	1931	2010	/location	/location/country	
113	0	the recovery of China 's status as a signatory country of GATT	3505	3567	/other	
114	0	opinions	4032	4040	/other	
115	0	recent years	2599	2611	/other	
116	0	the early 70's	3153	3167	/other	
117	0	Asia	1000	1004	/location	
118	0	bilateral trade development	2017	2044	/other	
119	0	China 's status as a signatory country of GATT	3521	3567	/other	
120	0	one of the earliest countries in the Latin American region to develop trade with China	1924	2010	/location	/location/country	
121	0	views	914	919	/other	
122	0	an increasingly important role	3331	3361	/other	
123	0	the earliest countries in the Latin American region	1931	1982	/location	/location/country	
124	0	science	3101	3108	/other	/other/scientific	
125	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
126	0	the past 30 years since the establishment of diplomatic relations between China and France	433	523	/other	
127	0	economic and trade co-operation between China and Latin America	2723	2786	/other	
128	0	the visit by vice Foreign Affairs Minister Kamyao and the political consultations in progress	1599	1692	/other	/other/event	
129	0	the establishment	457	474	/other	
130	0	Qichen Qian	123	134	/person	/person/political_figure	
131	0	friendly co-operative relations with countries of the southern common market , including Uruguay , and other Latin American countries	2844	2977	/other	
132	0	Uruguay , and other Latin American countries	2933	2977	/location	/location/country	
133	0	scientific research by relevant Chinese departments , scientific research organizations and other high level institutes	3804	3923	/other	/other/scientific	
134	0	good conditions	2681	2696	/other	
135	0	diplomatic relations	478	498	/other	
136	0	culture	3124	3131	/other	
137	0	common concern	4157	4171	/other	
138	0	the more than six years	1712	1735	/other	
139	0	the unification of Europe	1007	1032	/other	
140	0	a legal seat in the United Nations	3184	3218	/other	
141	0	hopes	2545	2550	/other	
142	0	namely China and France	780	803	/location	/location/country	
143	0	the establishment of diplomatic relations between China and Uruguay	1742	1809	/other	
144	0	GATT	3563	3567	/other	/other/legal	
145	0	trade	1994	1999	/other	
146	0	areas	3067	3072	/other	
147	0	the past 30 years	433	450	/other	
148	0	a major development	3234	3253	/other	
149	0	bilateral relations	4079	4098	/other	
150	0	whatever major changes	658	680	/other	
151	0	economics	3081	3090	/other	
152	0	the support	2320	2331	/other	
153	0	the Uruguayan guests	1541	1561	/person	/person/political_figure	
154	0	diplomatic relations between China and Uruguay	1763	1809	/other	
155	0	vice premier	60	72	/person	/person/political_figure	
156	0	vice premier of the State Council and Foreign Affairs Minister	60	122	/person	/person/political_figure	
157	0	17 tons of wool	3769	3784	/other	/other/product	
158	0	its steady development	1888	1910	/other	
159	0	China 's Weaving Association	3735	3763	/organization	
160	0	their one - China stance	2466	2490	/other	
161	0	the largest buyer of Uruguayan wool	2094	2129	/location	/location/country	
162	0	economics , trade and technology	2208	2240	/other	
163	0	commendation	2400	2412	/other	
164	0	the support Uruguay has given to China in international affairs	2320	2383	/other	
165	0	his entourage	1379	1392	/other	/person	/person/political_figure	
166	0	both countries ' co-operation and interaction	2159	2204	/other	
167	0	technology	3111	3121	/other	/other/scientific	
168	0	the security situation and economic development in Asia	949	1004	/other	
169	0	economics , trade , science , technology , culture , etc	3081	3137	/other	
170	0	vice premier of the State Council	60	93	/person	/person/political_figure	
171	0	the international situation	691	718	/other	
172	0	the peace , stability and development	835	872	/other	
173	0	the unification	1007	1022	/other	
174	0	the Foreign Affairs Institute	1294	1323	/organization	/organization/government	
175	0	countries	2881	2890	/location	/location/country	
176	0	the largest buyer	2094	2111	/location	/location/country	
177	0	the friendly co-operative relations	1812	1847	/other	
178	0	a visit	4283	4290	/other	/other/event	
179	0	Uruguay government 's position	2418	2448	/other	
180	0	the more than six years since the establishment of diplomatic relations between China and Uruguay	1712	1809	/other	
181	0	the meeting	1355	1366	/other	/other/event	
182	0	This afternoon	43	57	/other	
183	0	the two countries	760	777	/location	/location/country	
184	0	the first big western country	342	371	/location	/location/country	
185	0	countries of the southern common market , including Uruguay , and other Latin American countries	2881	2977	/location	/location/country	
186	0	other Latin American countries	2947	2977	/location	/location/country	
187	0	the State Council	76	93	/organization	/organization/government	
188	0	a legal seat	3184	3196	/other	
189	0	the 30th	1415	1423	/other	
190	0	the visit by vice Foreign Affairs Minister Kamyao	1599	1648	/other	/other/event	
191	0	his entourage	4226	4239	/person	/person/political_figure	
192	0	a signatory country of GATT	3540	3567	/location	/location/country	
193	0	economic and trade co-operation	2723	2754	/other	
194	0	progress	1684	1692	/other	
195	0	the peace , stability and development of the world	835	885	/other	
196	0	diplomatic relations	1763	1783	/other	
197	0	further development and strengthening	1099	1136	/other	
198	0	the Latin American region	1957	1982	/location	
199	0	both countries ' co-operation and interaction in economics , trade and technology	2159	2240	/other	

nw/wsj/23/wsj_2328/000
0	0	Financial Corp. of Santa Barbara	0	32	/organization	/organization/company	
0	1	the thrift	149	159	/organization	/organization/company	
0	2	it	209	211	/organization	/organization/company	
0	3	the S&L	320	327	/organization	/organization/company	
0	4	it	386	388	/organization	/organization/company	
0	5	Financial Corp.	427	442	/organization	/organization/company	
0	6	the thrift	584	594	/organization	/organization/company	
0	7	Financial Corp.	1073	1088	/organization	/organization/company	
0	8	it	1094	1096	/organization	/organization/company	
0	9	it	1176	1178	/organization	/organization/company	
0	10	Financial Corp.	1205	1220	/organization	/organization/company	
0	11	its	1235	1238	/organization	/organization/company	
0	12	the company	1450	1461	/organization	/organization/company	
0	13	Financial Corp.	1516	1531	/organization	/organization/company	
0	14	the company	1659	1670	/organization	/organization/company	
1	0	suit	39	43	/other	/other/legal	
1	1	a suit	279	285	/other	/other/legal	
1	2	the suit	465	473	/other	/other/legal	
1	3	the suit	777	785	/other	/other/legal	
1	4	the suit	866	874	/other	/other/legal	
1	5	the suit	931	939	/other	/other/legal	
2	0	former stock speculator Ivan F. Boesky	52	90	/person	/person/business	
2	1	Mr. Boesky	490	500	/person	/person/business	
2	2	Mr. Boesky , who currently is serving a prison term for securities violations	654	731	/person	/person/business	
2	3	Mr. Boesky	1312	1322	/person	/person/business	
3	0	former stock speculator Ivan F. Boesky and Drexel Burnham Lambert Inc.	52	122	/other	/person	/person/business	
3	1	they	134	138	/other	/person	/person/business	
3	2	their relationship	174	192	/other	/person	/person/business	
3	3	Mr. Boesky and Drexel	490	511	/other	/person	/person/business	
4	0	Drexel Burnham Lambert Inc.	95	122	/organization	/organization/company	
4	1	Drexel	747	753	/organization	/organization/company	
5	0	the bonds it purchased in 1984	376	406	/other	
5	1	the bonds	453	462	/other	
5	2	the bonds	1111	1120	/other	
5	3	the bonds	1273	1282	/other	
5	4	the bonds	1542	1551	/other	
5	5	them	1652	1656	/other	
6	0	1984	402	406	/other	
6	1	1984	1593	1597	/other	
7	0	Vagabond Hotels	540	555	/organization	/organization/company	
7	1	Vagabond Hotels	620	635	/organization	/organization/company	
7	2	Vagabonds Hotels	1011	1027	/organization	/organization/company	
8	0	a 51 % stake in the thrift	568	594	/other	
8	1	the 51 % stake in the company	1432	1461	/other	
9	0	Officials at Drexel	734	753	/person	/person/business	
9	1	they	759	763	/person	/person/business	
10	0	Ivan F. Boesky Corp.	943	963	/organization	/organization/company	
10	1	Ivan F. Boesky Corp.	1147	1167	/organization	/organization/company	
11	0	the visit	1300	1309	/other	/other/event	
12	0	November 1983	1182	1195	/other	
13	0	the 51 % stake	1432	1446	/other	
14	0	a letter of intent to acquire the 51 % stake in the company	1402	1461	/other	
15	0	$ 284 million	219	232	/other	/other/currency	
16	0	June 1984	1504	1513	/other	
17	0	$ 11 million in losses	1626	1648	/other	
18	0	Northview Corp.	968	983	/organization	/organization/company	
19	0	Northview Corp. , the successor company to Vagabonds Hotels	968	1027	/organization	/organization/company	
20	0	a 51 % stake	568	580	/other	
21	0	a letter	1402	1410	/other	
22	0	high - yield , high - risk junk bonds	236	273	/other	
23	0	$ 100 million in punitive damages	881	914	/other	
24	0	Drexel representives	1327	1347	/person	/person/business	
25	0	intent to acquire the 51 % stake in the company	1414	1461	/other	
26	0	Financial Corp. officials	1361	1386	/person	/person/business	
27	0	Drexel	505	511	/organization	/organization/company	
28	0	Ivan F. Boesky Corp. and Northview Corp. , the successor company to Vagabonds Hotels	943	1027	/organization	/organization/company	
29	0	a suit filed in federal court Thursday	279	317	/other	/other/legal	
30	0	Thursday	309	317	/other	
31	0	addition	818	826	/other	
32	0	an agreement for Vagabond Hotels to purchase a 51 % stake in the thrift for about $ 34 million	523	617	/other	
33	0	a `` disproportionate number '' of the bonds it purchased in 1984	341	406	/other	
34	0	Santa Barbara	19	32	/location	/location/city	
35	0	Mr. Boesky and Drexel representives	1312	1347	/other	/person	/person/business	
36	0	value	419	424	/other	
37	0	a prison term	692	705	/other	
38	0	securities violations	710	731	/other	
39	0	the bonds	376	385	/other	
40	0	the successor company	986	1007	/organization	/organization/company	
41	0	the successor company to Vagabonds Hotels	986	1027	/organization	/organization/company	
42	0	a representative of Ivan F. Boesky Corp.	1127	1167	/person	/person/business	
43	0	Financial Corp.	0	15	/organization	/organization/company	
44	0	a representative	1127	1143	/person	/person/business	
45	0	Northview officials	1030	1049	/person	/person/business	
46	0	$ 33 million compensatory damages	830	863	/other	
47	0	punitive damages	898	914	/other	
48	0	Officials	734	743	/person	/person/business	
49	0	a `` disproportionate number ''	341	372	/other	
50	0	addition to $ 33 million compensatory damages	818	863	/other	
51	0	Mr. Boesky	654	664	/person	/person/business	
52	0	their	174	179	/organization	/organization/company	/other	
53	0	the agreement	1474	1487	/other	
54	0	losses	1642	1648	/other	
55	0	$ 11 million	1626	1638	/other	/other/currency	
56	0	at least 70 different transactions	1555	1589	/other	
57	0	federal court	295	308	/organization	/organization/government	
58	0	$ 100 million	881	894	/other	/other/currency	
59	0	$ 284 million in high - yield , high - risk junk bonds	219	273	/other	
60	0	its financial condition	1235	1258	/other	
61	0	about $ 34 million	599	617	/other	/other/currency	

nw/xinhua/01/chtb_0189/000
0	0	Beijing	21	28	/location	/location/city	
0	1	Beijing 's	144	154	/location	/location/city	
1	0	The Wangma Computer Company , a high science and technology enterprise in Beijing 's Zhongguan village ,	70	174	/organization	/organization/company	
1	1	The Wangma Computer Company	637	664	/organization	/organization/company	
1	2	the Wangma Computer Company	1270	1297	/organization	/organization/company	
1	3	the Wangma Computer Company	1552	1579	/organization	/organization/company	
2	0	a press conference	180	198	/other	/other/event	
2	1	the conference	1491	1505	/other	/other/event	
3	0	Wangma Software	432	447	/organization	/organization/company	/other	/other/product	/other/product/software	
4	0	the Wubi font , the coding method of Chinese characters invented by the famous computer expert - Yongmin Wang	679	788	/other	/other/product	/other/product/software	
4	1	This simple , convenient and efficient input method	791	842	/other	/other/product	/other/product/software	
4	2	Wubi 's	1154	1161	/other	/other/product	/other/product/software	
5	0	users	1407	1412	/person	
5	1	them	1424	1428	/person	
5	2	themselves	1440	1450	/person	
6	0	all Party departments , the government and the army	310	361	/organization	/organization/government	
7	0	the computer business	1046	1067	/other	
8	0	top - quality products	406	428	/other	/other/product	/other/product/software	
9	0	the coding method of Chinese characters	695	734	/other	
10	0	big money	1357	1366	/other	
11	0	Leaders , experts and users attending the conference	1453	1505	/person	
12	0	an opportunity that would have earned big money	1319	1366	/other	
13	0	society	1260	1267	/organization	/other	
14	0	the Great Hall	202	216	/location	/location/structure	/location/structure/government	
15	0	the famous computer expert	747	773	/person	
16	0	technical fees	565	579	/other	
17	0	The Wangma Computer Company	70	97	/organization	/organization/company	
18	0	the government	334	348	/organization	/organization/government	
19	0	order to benefit society	1243	1267	/other	
20	0	the way	517	524	/other	
21	0	Beijing 's Zhongguan village	144	172	/location	
22	0	Chinese characters	716	734	/other	
23	0	a very high appraisal	1511	1532	/other	
24	0	the way to non-encoded floppy disks	517	552	/other	
25	0	January 4th	234	245	/other	
26	0	more and more computer users	1070	1098	/person	
27	0	the home	499	507	/other	
28	0	the rapid development of the computer business	1021	1067	/other	
29	0	the Wubi font	679	692	/other	/other/product	/other/product/software	
30	0	the famous computer expert - Yongmin Wang	747	788	/person	
31	0	urgent demands for office automation of all Party departments , the government and the army	270	361	/other	
32	0	users	1475	1480	/person	
33	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
34	0	a whole set of top - quality products of Wangma Software , which can profit more than one million yuan	391	493	/other	/other/product	/other/product/software	
35	0	a very high appraisal of the decision of the Wangma Computer Company to selflessly contribute	1511	1604	/other	
36	0	an opportunity	1319	1333	/other	
37	0	the People	220	230	/organization	/person	
38	0	all Party departments	310	331	/organization	/organization/government	
39	0	it	364	366	/other	
40	0	the army	353	361	/organization	/organization/military	
41	0	a whole set of top - quality products of Wangma Software	391	447	/other	/other/product	/other/product/software	
42	0	( End )	1607	1614	/other	
43	0	more than 85 % of the nation 's computer users	850	896	/other	/person	
44	0	the nation 's computer users	868	896	/person	
45	0	the Great Hall Of the People	202	230	/location	/location/structure	/location/structure/government	
46	0	the Wangma Chinese characters	1208	1237	/other	
47	0	the leading position	973	993	/other	
48	0	office automation of all Party departments , the government and the army	289	361	/other	
49	0	January 5th	31	42	/other	
50	0	a high science and technology enterprise	100	140	/organization	/organization/company	
51	0	urgent demands	270	284	/other	
52	0	the input technology of Chinese characters	914	956	/other	
53	0	, a high science and technology enterprise in Beijing 's Zhongguan village ,	98	174	/organization	/organization/company	
54	0	Yongmin Wang	776	788	/person	
55	0	a whole set	391	402	/other	/other/product	/other/product/software	
56	0	Wubi 's latest edition	1154	1176	/other	/other/product	/other/product/software	
57	0	unencoded floppy disks	1381	1403	/other	/other/product	
58	0	all domestic computer users	590	617	/person	
59	0	reporter Huangbiao He	48	69	/person	/person/artist	/person/artist/author	
60	0	Leaders , experts and users	1453	1480	/person	
61	0	non-encoded floppy disks	528	552	/other	/other/product	
62	0	the coding method of Chinese characters invented by the famous computer expert - Yongmin Wang	695	788	/other	
63	0	Chinese characters	938	956	/other	
64	0	the nation 's	868	881	/location	/location/country	
65	0	more than one million yuan	467	493	/other	/other/currency	
66	0	the operating system	1181	1201	/other	/other/product	/other/product/software	
67	0	the rapid development	1021	1042	/other	
68	0	experts	1463	1470	/person	
69	0	the decision	1536	1548	/other	
70	0	our nation	997	1007	/location	/location/country	
71	0	Wubi 's latest edition and the operating system using the Wangma Chinese characters	1154	1237	/other	/other/product	/other/product/software	
72	0	the coding method	695	712	/other	
73	0	top - quality products of Wangma Software	406	447	/other	/other/product	/other/product/software	
74	0	the decision of the Wangma Computer Company to selflessly contribute	1536	1604	/other	
75	0	office automation	289	306	/other	
76	0	more than 85 %	850	864	/other	
77	0	the input technology	914	934	/other	
78	0	the operating system using the Wangma Chinese characters	1181	1237	/other	/other/product	/other/product/software	
79	0	our	997	1000	/person	
80	0	the input technology of Chinese characters which dominates the leading position in our nation	914	1007	/other	
81	0	Leaders	1453	1460	/person	

nw/wsj/23/wsj_2348/000
0	0	The government	0	14	/organization	/organization/government	
0	1	its	80	83	/organization	/organization/government	
0	2	the government	799	813	/organization	/organization/government	
1	0	four savings - and - loan institutions	36	74	/organization	/organization/company	
1	1	The four S&Ls	173	186	/organization	/organization/company	
1	2	the four big thrifts	388	408	/organization	/organization/company	
1	3	these four	838	848	/organization	/organization/company	
1	4	the former thrifts	1231	1249	/organization	/organization/company	
2	0	the Resolution Trust Corp.	285	311	/organization	/organization/company	
2	1	it	318	320	/organization	/organization/company	
3	0	NCNB Corp. , Charlotte , N.C. , which has aggressively expanded its markets , particularly in Texas and Florida	422	533	/organization	/organization/company	
3	1	its	486	489	/organization	/organization/company	
3	2	NCNB	1323	1327	/organization	/organization/company	
3	3	NCNB	1992	1996	/organization	/organization/company	
3	4	its	2007	2010	/organization	/organization/company	
3	5	NCNB	2054	2058	/organization	/organization/company	
3	6	NCNB	2370	2374	/organization	/organization/company	
3	7	NCNB	2413	2417	/organization	/organization/company	
3	8	NCNB	2526	2530	/organization	/organization/company	
3	9	NCNB	2608	2612	/organization	/organization/company	
5	0	Florida	1413	1420	/location	
5	1	Fla.	2477	2481	/location	
6	0	the RTC	647	654	/organization	/organization/company	
6	1	the RTC	866	873	/organization	/organization/company	
6	2	The RTC	1482	1489	/organization	/organization/company	
6	3	the agency	1648	1658	/organization	/organization/company	/organization/government	
6	4	the RTC	1890	1897	/organization	/organization/company	
6	5	the RTC	2193	2200	/organization	/organization/company	
6	6	the RTC	2336	2343	/organization	/organization/company	
6	7	the RTC	2540	2547	/organization	/organization/company	
6	8	the RTC , which will require $ 875 million in assistance	2671	2727	/organization	/organization/company	
6	9	the RTC	3256	3263	/organization	/organization/company	
6	10	the RTC	3408	3415	/organization	/organization/company	
7	0	just two weeks	1115	1129	/other	
7	1	that	1181	1185	/other	
8	0	five thrifts	1514	1526	/organization	/organization/company	
8	1	These thrifts	1664	1677	/organization	/organization/company	
9	0	People 's Heritage Savings , Salina , Kan. , with $ 1.7 billion in assets ,	1803	1878	/organization	/organization/company	
9	1	the thrift	1922	1932	/organization	/organization/company	
10	0	Freedom Savings & Loan Association , Tampa , Fla. , which had total assets of $ 900 million	2432	2523	/organization	/organization/company	
11	0	Meridian Bancorp Inc. , Reading , Pa. ,	2730	2769	/organization	/organization/company	
11	1	Meridian	2873	2881	/organization	/organization/company	
11	2	It	2955	2957	/organization	/organization/company	
12	0	Pa.	2764	2767	/location	
12	1	Pa.	2831	2834	/location	
13	0	Hill Financial Savings Association , Red Hill , Pa. , which had $ 2.3 billion in assets	2783	2870	/organization	/organization/company	
14	0	Royal Trustco Ltd. , Toronto ,	3108	3138	/organization	/organization/company	
14	1	Royal Trustco	3233	3246	/organization	/organization/company	
14	2	It	3315	3317	/organization	/organization/company	
15	0	Acquirers	919	928	/organization	/organization/company	
16	0	a premium of $ 40.4 million	2548	2575	/other	
17	0	the rates	1213	1222	/other	
18	0	a foreign bank	610	624	/organization	/organization/company	
19	0	certain budgetary deadlines	1569	1596	/other	
20	0	most of the 28 previous transactions initiated by the Resolution Trust Corp. since it was created in the S&L bailout legislation two months ago	235	378	/other	
21	0	a measure of the depths to which the Texas real estate market has sunk	2263	2333	/other	
22	0	The buyers	1061	1071	/organization	/organization/company	/person	/person/business	
23	0	the depths	2276	2286	/other	
24	0	$ 989 million	3287	3300	/other	/other/currency	
25	0	the 28 previous transactions	243	271	/other	
26	0	the first RTC transaction	3059	3084	/other	
27	0	Pacific Savings Bank , Costa Mesa , Calif. ,	3152	3196	/organization	/organization/company	
28	0	$ 1.9 billion in RTC assistance	3022	3053	/other	
29	0	Red Hill	2820	2828	/location	/location/city	
30	0	cash	1561	1565	/other	/other/currency	
31	0	Costa Mesa	3175	3185	/location	/location/city	
32	0	deposits	3304	3312	/other	
33	0	assets	2864	2870	/other	
34	0	low bids	132	140	/other	
35	0	instance	855	863	/other	
36	0	Texas and Florida	516	533	/location	
37	0	$ 3.5 billion	2232	2245	/other	/other/currency	
38	0	Pacific Savings Bank	3152	3172	/organization	/organization/company	
39	0	Hill Financial Savings Association , Red Hill , Pa.	2783	2834	/organization	/organization/company	
40	0	bad assets	2400	2410	/other	
41	0	$ 2 billion	2929	2940	/other	/other/currency	
42	0	assistance	2717	2727	/other	
43	0	retirement communities	1457	1479	/organization	/organization/company	/other	
44	0	$ 473 million	3337	3350	/other	/other/currency	
45	0	the bulk of bad assets , mostly real estate ,	748	793	/other	
46	0	one	1353	1356	/organization	/organization/company	
47	0	People 's Heritage Savings	1803	1829	/organization	/organization/company	
48	0	Two	381	384	/organization	/organization/company	/other	
49	0	$ 1.1 billion	2580	2593	/other	/other/currency	
50	0	University Federal Savings Association , Houston , which had assets of $ 2.8 billion	2072	2156	/organization	/organization/company	
51	0	Red Hill , Pa.	2820	2834	/location	/location/city	
52	0	its first wave	80	94	/other	
53	0	the depths to which the Texas real estate market has sunk	2276	2333	/other	
54	0	assets	3224	3230	/other	
55	0	the buyers	1188	1198	/organization	/organization/company	/person	
56	0	Toronto	3129	3136	/location	/location/city	
57	0	its markets	486	497	/other	
58	0	assets of $ 2.8 billion	2133	2156	/other	
59	0	the RTC	2671	2678	/organization	/organization/company	
60	0	RTC assistance	3039	3053	/other	
61	0	$ 1.7 billion	1853	1866	/other	/other/currency	
62	0	$ 1.9 billion	3022	3035	/other	/other/currency	
63	0	a whole institution	1970	1989	/organization	/organization/company	
64	0	$ 25 million	3264	3276	/other	/other/currency	
65	0	assistance	3392	3402	/other	
66	0	NCNB Corp. , Charlotte , N.C.	422	451	/organization	/organization/company	
67	0	the deposits	20	32	/other	
68	0	its foray into the Florida and Texas markets	2007	2051	/other	
69	0	$ 949 million in assets	3207	3230	/other	
70	0	$ 875 million in assistance	2700	2727	/other	
71	0	just the deposits and the healthy assets	661	701	/other	
72	0	the highest rate payers	1360	1383	/organization	/organization/company	
73	0	NCNB Texas National Bank	2159	2183	/organization	/organization/company	
74	0	a premium	2548	2557	/other	
75	0	NCNB Corp.	422	432	/organization	/organization/company	
76	0	$ 2.8 billion	2143	2156	/other	/other/currency	
77	0	a premium	2891	2900	/other	
78	0	analysts	1035	1043	/person	/person/business	
79	0	Two of the four big thrifts	381	408	/organization	/organization/company	
80	0	an industry consultant based in Alexandria , Va	1718	1765	/person	/person/business	
81	0	$ 900 million	2510	2523	/other	/other/currency	
82	0	its foray	2007	2016	/other	
83	0	premiums	934	942	/other	
84	0	$ 30.5 million	2904	2918	/other	/other/currency	
85	0	its first wave of sales of big , sick thrifts	80	125	/other	
86	0	$ 1.7 billion in assets	1853	1876	/other	
87	0	$ 4.51 billion	888	902	/other	/other/currency	
88	0	big , sick thrifts	107	125	/organization	/organization/company	
89	0	the bulk	748	756	/other	
90	0	the healthy assets	683	701	/other	
91	0	the sale of a fifth	151	170	/other	
92	0	Tampa , Fla.	2469	2481	/location	/location/city	
93	0	the delays	1603	1613	/other	
94	0	Hill Financial Savings Association	2783	2817	/organization	/organization/company	
95	0	it	1256	1258	/other	
96	0	the deposits of four savings - and - loan institutions	20	74	/other	
97	0	$ 949 million	3207	3220	/other	/other/currency	
98	0	total assets	2494	2506	/other	
99	0	sales	98	103	/other	
100	0	the delay	1782	1791	/other	
101	0	the tough chore	1625	1640	/other	
102	0	$ 266 million of Freedom 's assets	2631	2665	/other	
103	0	beached whales	1682	1696	/organization	/organization/company	/other	/other/living_thing	/other/living_thing/animal	
104	0	a premium of $ 129 million	2201	2227	/other	
105	0	a premium	2201	2210	/other	
106	0	Royal Trustco Ltd.	3108	3126	/organization	/organization/company	
107	0	$ 266 million	2631	2644	/other	/other/currency	
108	0	1.5 %	956	961	/other	
109	0	$ 4.51 billion in bad assets	888	916	/other	/other/currency	
110	0	example	1772	1779	/other	
111	0	premiums ranging from 1.5 % to 3.7 %	934	970	/other	
112	0	the Florida and Texas markets	2022	2051	/other	
113	0	$ 750 million of bad assets	2383	2410	/other	
114	0	$ 989 million in deposits	3287	3312	/other	
115	0	$ 845 million	2977	2990	/other	/other/currency	
116	0	sales of big , sick thrifts	98	125	/other	
117	0	Reading , Pa.	2754	2767	/location	/location/city	
118	0	the deposits	666	678	/other	
119	0	Freedom 's assets	2648	2665	/other	
120	0	Reading	2754	2761	/location	/location/city	
121	0	the rates paid by the former thrifts	1213	1249	/other	
122	0	$ 473 million in assets	3337	3360	/other	
123	0	a premium of $ 30.5 million	2891	2918	/other	
124	0	these deals	633	644	/other	
125	0	N.C.	447	451	/location	
126	0	$ 750 million	2383	2396	/other	/other/currency	
127	0	the first RTC transaction with a foreign bank	579	624	/other	
128	0	Freedom Savings & Loan Association , Tampa , Fla.	2432	2481	/organization	/organization/company	
129	0	two months	364	374	/other	
130	0	Tampa	2469	2474	/location	/location/city	
131	0	Va	1763	1765	/location	
132	0	deposit rates	1097	1110	/other	
133	0	the deposits and branch systems	975	1006	/other	
134	0	assets	2133	2139	/other	
135	0	University Federal Savings Association , Houston	2072	2120	/organization	/organization/company	
136	0	$ 40.4 million	2561	2575	/other	/other/currency	
137	0	These `` clean - bank '' transactions	704	741	/other	
138	0	one of the highest rate payers in the Texas market	1353	1403	/organization	/organization/company	
139	0	branch	1933	1939	/organization	/organization/company	/other	
140	0	Alexandria	1750	1760	/location	/location/city	
141	0	Charlotte	435	444	/location	/location/city	
142	0	a foreign buyer	3090	3105	/organization	/organization/company	
143	0	a fifth	163	170	/organization	/organization/company	/other	
144	0	Pacific Savings Bank , Costa Mesa , Calif. , which had $ 949 million in assets	3152	3230	/organization	/organization/company	
145	0	3.7 %	965	970	/other	
146	0	the first RTC transaction	579	604	/other	
147	0	Salina	1832	1838	/location	/location/city	
148	0	example	1334	1341	/other	
149	0	total assets of $ 900 million	2494	2523	/other	
150	0	most	235	239	/other	
151	0	A Canadian bank	536	551	/organization	/organization/company	
152	0	Meridian Bancorp Inc.	2730	2751	/organization	/organization/company	
153	0	Salina , Kan.	1832	1845	/location	/location/city	
154	0	People 's	1803	1812	/organization	/person	
155	0	Costa Mesa , Calif. ,	3175	3196	/location	/location/city	
156	0	line	1020	1024	/other	
157	0	the 28 previous transactions initiated by the Resolution Trust Corp. since it was created in the S&L bailout legislation two months ago	243	378	/other	
158	0	mostly real estate	773	791	/other	
159	0	rates	1423	1428	/other	
160	0	$ 550 million in assistance	3375	3402	/other	
161	0	assets	1870	1876	/other	
162	0	$ 550 million	3375	3388	/other	/other/currency	
163	0	Charlotte , N.C.	435	451	/location	/location/city	
164	0	the case	1144	1152	/other	
165	0	bad assets	906	916	/other	
166	0	Bert Ely , an industry consultant based in Alexandria , Va	1707	1765	/person	/person/business	
167	0	deposits	2597	2605	/other	
168	0	Freedom Savings & Loan Association	2432	2466	/organization	/organization/company	
169	0	the thrift 's assets	2994	3014	/other	
170	0	$ 2 billion in deposits	2929	2952	/other	
171	0	those steps	1309	1320	/other	
172	0	Bert Ely	1707	1715	/person	/person/business	
173	0	the S&L bailout legislation	336	363	/other	/other/legal	
174	0	an industry consultant	1718	1740	/person	/person/business	
175	0	the Texas market	1387	1403	/other	
176	0	the bulk of bad assets	748	770	/other	
177	0	the case	221	229	/other	/other/currency	
178	0	the delay in selling People 's Heritage Savings , Salina , Kan. , with $ 1.7 billion in assets ,	1782	1878	/other	
179	0	Freedom 's	2648	2658	/organization	/organization/company	
180	0	Alexandria , Va	1750	1765	/location	/location/city	
181	0	bad assets	760	770	/other	
182	0	$ 1.1 billion in deposits	2580	2605	/other	
183	0	a measure	2263	2272	/other	
184	0	branch	1947	1953	/organization	/organization/company	/other	
185	0	another thrift	559	573	/organization	/organization/company	
186	0	$ 845 million of the thrift 's assets	2977	3014	/other	
187	0	large banks	200	211	/organization	/organization/company	
188	0	the thrift 's	2994	3007	/organization	/organization/company	
189	0	$ 129 million	2214	2227	/other	/other/currency	
190	0	previous deals	1158	1172	/other	
191	0	Houston	2113	2120	/location	/location/city	
192	0	deposits	2249	2257	/other	
193	0	Calif.	3188	3194	/location	
194	0	$ 875 million	2700	2713	/other	/other/currency	
195	0	$ 2.3 billion	2847	2860	/other	/other/currency	
196	0	Kan.	1841	1845	/location	
197	0	$ 2.3 billion in assets	2847	2870	/other	
198	0	deposits	2944	2952	/other	
199	0	University Federal Savings Association	2072	2110	/organization	/organization/company	
200	0	line with what analysts were expecting	1020	1058	/other	
201	0	the Texas real estate market	2296	2324	/other	
202	0	$ 3.8 billion	2353	2366	/other	/other/currency	
203	0	the first RTC transaction with a foreign buyer	3059	3105	/other	
204	0	the highest rate payers in the Texas market	1360	1403	/organization	/organization/company	
205	0	these institutions	1280	1298	/organization	/organization/company	
206	0	assets	3354	3360	/other	
207	0	the sale	151	159	/other	
208	0	$ 3.5 billion in deposits	2232	2257	/other	
209	0	quick sales	1531	1542	/other	
210	0	the tough chore facing the agency	1625	1658	/other	

nw/xinhua/02/chtb_0209/000
0	0	Guangzhou	21	30	/location	/location/city	
0	1	Guangzhou 's	86	98	/location	/location/city	
0	2	Guangzhou	380	389	/location	/location/city	
0	3	Guangzhou 's	663	675	/location	/location/city	
0	4	the whole city	1160	1174	/location	/location/city	
0	5	the whole city	1395	1409	/location	/location/city	
0	6	Guangzhou 's	1679	1691	/location	/location/city	
0	7	Guangzhou 's	1794	1806	/location	/location/city	
0	8	Guangzhou	2052	2061	/location	/location/city	
0	9	Guangzhou 's	2284	2296	/location	/location/city	
1	0	this year	320	329	/other	
1	1	this year	632	641	/other	
1	2	this year	1310	1319	/other	
1	3	this year	1641	1650	/other	
1	4	this year	1977	1986	/other	
1	5	this year	2272	2281	/other	
2	0	registered capital of private enterprises	448	489	/other	
2	1	that	561	565	/other	
3	0	the previous year	588	605	/other	
3	1	last year	1010	1019	/other	
3	2	the previous year	1466	1483	/other	
3	3	last year	1782	1791	/other	
3	4	the previous year	2127	2144	/other	
3	5	the previous year	2488	2505	/other	
4	0	the first quarter of this year	611	641	/other	
4	1	The first quarter this year	1292	1319	/other	
4	2	the first quarter of this year	1620	1650	/other	
4	3	the first quarter of this year	1956	1986	/other	
4	4	the first quarter of this year	2251	2281	/other	
5	0	registered and recently started privately owned enterprises of the whole city	1332	1409	/organization	/organization/company	
5	1	that	1439	1443	/other	
6	0	the registered capital of Guangzhou 's privately owned enterprises	1653	1719	/other	
6	1	that	1763	1767	/other	
7	0	the number of science and technology consulting enterprises in Guangzhou	1989	2061	/organization	/organization/company	/other	
7	1	that	2100	2104	/other	
8	0	life	753	757	/other	
9	0	7646	402	406	/organization	/organization/company	/other	
10	0	534	2074	2077	/other	
11	0	76.33 % and 78.32 %	1191	1210	/other	
12	0	private industries and private commerce	1054	1093	/organization	/organization/company	/other	
13	0	industry and commerce	810	831	/other	
14	0	the end of last year	999	1019	/other	
15	0	The proportion of the number of private industries and private commerce in the total number of private enterprises and employed people of the whole city	1022	1174	/other	
16	0	the area	1853	1861	/other	
17	0	the end	1609	1616	/other	
18	0	the total number of private enterprises	1097	1136	/organization	/organization/company	
19	0	privately owned enterprises	1536	1563	/organization	/organization/company	
20	0	Privately owned industry and commercial enterprises	848	899	/organization	/organization/company	
21	0	the same period of the previous year	569	605	/other	
22	0	Guangzhou 's private enterprises	1794	1826	/organization	/organization/company	
23	0	the number of private industries and private commerce in the total number of private enterprises and employed people of the whole city	1040	1174	/other	
24	0	Guangzhou 's privately owned enterprises	663	703	/organization	/organization/company	
25	0	the rate of development	1906	1929	/other	
26	0	the rate	1906	1914	/other	
27	0	The first quarter	1292	1309	/other	
28	0	the economic benefits	2195	2216	/other	
29	0	the first quarter	1620	1637	/other	
30	0	76,724 employed people	923	945	/person	
31	0	97,963 employed people	419	441	/person	
32	0	a trend of substantial growth	1574	1603	/other	
33	0	24.97 %	1743	1750	/other	
34	0	the first quarter	611	628	/other	
35	0	recently opened private enterprises	1227	1262	/organization	/organization/company	
36	0	the area	221	229	/other	
37	0	substantial growth	1585	1603	/other	
38	0	a total output value	2398	2418	/other	
39	0	the same period	2108	2123	/other	
40	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
41	0	11.22 %	986	993	/other	
42	0	registered capital	448	466	/other	
43	0	the registered capital	1653	1675	/other	
44	0	9.33 %	975	981	/other	
45	0	registered private enterprises	346	376	/organization	/organization/company	
46	0	the number of private industries and private commerce in the total number of private enterprises	1040	1136	/organization	/organization/company	/other	
47	0	the end	1771	1778	/other	
48	0	that of the end of last year	1763	1791	/other	
49	0	private industries	1054	1072	/organization	/organization/company	/other	
50	0	that of the same period of the previous year	2100	2144	/other	
51	0	( End )	2508	2515	/other	
52	0	22.62 %	2441	2448	/other	
53	0	that	2461	2465	/other	
54	0	employed people of the whole city	1141	1174	/person	
55	0	registered capital	1514	1532	/other	
56	0	the area of high and new technology industries	1853	1899	/other	
57	0	76.33 %	1191	1198	/other	
58	0	the area of high and new technology industries	221	267	/other	
59	0	the development	791	806	/other	
60	0	9.33 % and 11.22 %	975	993	/other	
61	0	many characteristics	717	737	/other	
62	0	the development	644	659	/other	
63	0	the development of Guangzhou 's privately owned enterprises	644	703	/other	
64	0	the number	1040	1050	/organization	/organization/company	/other	
65	0	enterprise scale	146	162	/other	
66	0	the development of industry and commerce	791	831	/other	
67	0	registered private enterprises in Guangzhou	346	389	/organization	/organization/company	
68	0	April 23rd	33	43	/other	
69	0	the number of registered private enterprises in Guangzhou	332	389	/organization	/organization/company	/other	
70	0	the input of registered capital of privately owned enterprises	1501	1563	/other	
71	0	all walks of life	740	757	/other	
72	0	the number	1213	1223	/organization	/organization/company	/other	
73	0	the same period of the previous year	2469	2505	/other	
74	0	3.08 billion yuan	1723	1740	/other	/other/currency	
75	0	statistics	283	293	/other	
76	0	the first quarter of this year	299	329	/other	
77	0	reporter correspondent Shengmin Zhao	49	85	/person	/person/artist	/person/artist/author	
78	0	private industries and private commerce in the total number of private enterprises	1054	1136	/organization	/organization/company	/other	
79	0	The proportion	1022	1036	/other	
80	0	the same period	2469	2484	/other	
81	0	private enterprises	470	489	/organization	/organization/company	
82	0	high and new technology industries	233	267	/other	
83	0	more than double of that of the same period of the previous year	2080	2144	/other	
84	0	the first quarter	2251	2268	/other	
85	0	that of the same period of the previous year	1439	1483	/other	
86	0	851	1414	1417	/other	
87	0	registered and recently started privately owned enterprises	1332	1391	/organization	/organization/company	
88	0	Guangzhou 's privately owned enterprises	1679	1719	/organization	/organization/company	
89	0	Guangzhou 's private sector economy	86	121	/other	
90	0	that of the same period of the previous year	2461	2505	/other	
91	0	the end	999	1006	/other	
92	0	that of the same period of the previous year	561	605	/other	
93	0	science and technology consulting enterprises in Guangzhou	2003	2061	/organization	/organization/company	
94	0	the number	1989	1999	/organization	/organization/company	/other	
95	0	high and new technology industries	1865	1899	/other	
96	0	5.98 %	1420	1426	/other	
97	0	the same period of the previous year	2108	2144	/other	
98	0	all walks	740	749	/other	
99	0	5836	906	910	/organization	/organization/company	/other	
100	0	development	1918	1929	/other	
101	0	the end of last year	1771	1791	/other	
102	0	412 million yuan	2422	2438	/other	/other/currency	
103	0	foot	1845	1849	/other	
104	0	private enterprises	1117	1136	/organization	/organization/company	
105	0	private commerce	1077	1093	/organization	/organization/company	/other	
106	0	the first quarter	1956	1973	/other	
107	0	registered capital of privately owned enterprises	1514	1563	/other	
108	0	There	409	414	/other	
109	0	the number	332	342	/organization	/organization/company	/other	
110	0	the number of recently opened private enterprises	1213	1262	/organization	/organization/company	/other	
111	0	a total output value of 412 million yuan	2398	2438	/other	
112	0	the total number	1097	1113	/organization	/organization/company	/other	
113	0	science and technology consulting enterprises	2003	2048	/organization	/organization/company	
114	0	the end of the first quarter of this year	1609	1650	/other	
115	0	more than 3.08 billion yuan	493	520	/other	/other/currency	
116	0	the same period of the previous year	1447	1483	/other	
117	0	the same period	569	584	/other	
118	0	the operation scale	2152	2171	/other	
119	0	a trend	1574	1581	/other	
120	0	There	913	918	/other	
121	0	Guangzhou 's private industries , construction industries and traffic and transportation industries	2284	2383	/other	
122	0	78.32 %	1203	1210	/other	
123	0	the same period	1447	1462	/other	
124	0	employed people	1141	1156	/person	
125	0	the input	1501	1510	/other	
126	0	the first quarter	299	316	/other	
127	0	more than double	2080	2096	/other	

nw/xinhua/01/chtb_0149/000
0	0	last year	111	120	/other	
0	1	last year	272	281	/other	
0	2	last year	640	649	/other	
0	3	Last year	1182	1191	/other	
0	4	Last year	1469	1478	/other	
1	0	China 's	123	131	/location	/location/country	
1	1	China 's	312	320	/location	/location/country	
1	2	China 's	575	583	/location	/location/country	
1	3	China	699	704	/location	/location/country	
1	4	China 's	718	726	/location	/location/country	
1	5	China 's	805	813	/location	/location/country	
1	6	China 's	1605	1613	/location	/location/country	
1	7	China 's	1710	1718	/location	/location/country	
2	0	Japan	143	148	/location	/location/country	
2	1	Japan	473	478	/location	/location/country	
2	2	Japan	508	513	/location	/location/country	
2	3	Japan	958	963	/location	/location/country	
2	4	Japan	1225	1230	/location	/location/country	
2	5	Japan	1343	1348	/location	/location/country	
2	6	Japan	1443	1448	/location	/location/country	
2	7	Japan	1530	1535	/location	/location/country	
2	8	Japan	1625	1630	/location	/location/country	
2	9	Japan	1743	1748	/location	/location/country	
3	0	the growth of primary product trade	1122	1157	/other	
4	0	60.06 billion US dollars , 4.5 % higher than that of last year	219	281	/other	
5	0	the General Administration	61	87	/organization	/organization/government	
6	0	primary products	1321	1337	/other	/other/product	
7	0	imports and exports	191	210	/other	
8	0	The statistics	41	55	/other	
9	0	that of last year	264	281	/other	
10	0	China 's exports to Japan	1605	1630	/other	
11	0	14.9 billion US dollars	1541	1564	/other	/other/currency	
12	0	China 's exported products	805	831	/other	/other/product	
13	0	The trade surplus against Japan	447	478	/other	
14	0	exports of primary products to Japan	1194	1230	/other	
15	0	presentations	771	784	/other	
16	0	that	264	268	/other	
17	0	the General Administration of Customs	61	98	/organization	/organization/government	
18	0	20.7 % of China 's gross value of foreign trade	302	349	/other	
19	0	67 %	1702	1706	/other	
20	0	19.5 billion US dollars	1646	1669	/other	/other/currency	
21	0	8 billion US dollars	1236	1256	/other	/other/currency	
22	0	the development	993	1008	/other	
23	0	China 's trade with Japan	123	148	/other	
24	0	the development of various trade methods	993	1033	/other	
25	0	four years	524	534	/other	
26	0	Customs	91	98	/organization	/organization/government	/other	
27	0	1 billion US dollars	1354	1374	/other	/other/currency	
28	0	a 4.4 % growth	1377	1391	/other	
29	0	China 's total import value from Japan	1710	1748	/other	
30	0	The statistics from the General Administration of Customs	41	98	/other	
31	0	that of China and the US , China 's second largest trade partner	691	755	/other	
32	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
33	0	30.88 billion US dollars	376	400	/other	/other/currency	
34	0	imported products	908	925	/other	/other/product	
35	0	the proportion	890	904	/other	
36	0	The trade	1394	1403	/other	
37	0	imports	1310	1317	/other	
38	0	foreign trade	336	349	/other	
39	0	29.18 billion US dollars	420	444	/other	/other/currency	
40	0	foreign - invested enterprises	1407	1437	/organization	/organization/company	/other	
41	0	foreign - invested enterprises	1496	1526	/organization	/organization/company	/other	
42	0	primary products	1205	1221	/other	/other/product	
43	0	35.4 %	1570	1576	/other	
44	0	first place	557	568	/other	
45	0	1.7 billion US dollars	483	505	/other	/other/currency	
46	0	20.7 %	302	308	/other	
47	0	China 's total import value	1710	1737	/other	
48	0	( End )	1751	1758	/other	
49	0	exports	1194	1201	/other	
50	0	the US , China 's second largest trade partner	709	755	/location	/location/country	
51	0	China and the US , China 's second largest trade partner	699	755	/location	/location/country	/other	
52	0	Beijing	21	28	/location	/location/city	
53	0	China 's gross value of foreign trade	312	349	/other	
54	0	67 % of China 's total import value from Japan	1702	1748	/other	
55	0	imports	407	414	/other	
56	0	The trade of foreign - invested enterprises with Japan	1394	1448	/other	
57	0	the Japanese market	835	854	/other	
58	0	March 9th	31	40	/other	
59	0	various trade methods	1012	1033	/other	
60	0	the proportion of imported products in the total import volume from Japan	890	963	/other	
61	0	primary product trade	1136	1157	/other	
62	0	the total import volume	929	952	/other	
63	0	10.9 %	1259	1265	/other	
64	0	17.22 billion US dollars	654	678	/other	/other/currency	
65	0	exports	363	370	/other	
66	0	48 %	1597	1601	/other	
67	0	that of the previous year	1278	1303	/other	
68	0	China 's gross value	312	332	/other	
69	0	that	1278	1282	/other	
70	0	general trade	1053	1066	/other	
71	0	the dependency	787	801	/other	
72	0	imports	1633	1640	/other	
73	0	the growth	1122	1132	/other	
74	0	China 's second largest trade partner	718	755	/location	/location/country	
75	0	that	691	695	/other	
76	0	60.06 billion US dollars	219	243	/other	/other/currency	
77	0	48 % of China 's exports to Japan	1597	1630	/other	
78	0	the exports of foreign - invested enterprises to Japan	1481	1535	/other	
79	0	the total import volume from Japan	929	963	/other	
80	0	China 's trade	123	137	/other	
81	0	the bilateral trade volume	613	639	/other	
82	0	China 's foreign trade partners	575	606	/location	/location/country	/other	
83	0	the gross value	172	187	/other	
84	0	the gross value of imports and exports	172	210	/other	
85	0	the dependency of China 's exported products on the Japanese market	787	854	/other	
86	0	the exports	1481	1492	/other	
87	0	the previous year	1286	1303	/other	
88	0	China 's exports	1605	1621	/other	
89	0	imports of primary products from Japan	1310	1348	/other	
90	0	the US	709	715	/location	/location/country	
91	0	14.7 %	1675	1681	/other	
92	0	processing trade	1083	1099	/other	
93	0	The trade surplus	447	464	/other	
94	0	4.5 %	246	251	/other	

nw/xinhua/00/chtb_0039/000
0	0	Washington , DC	21	36	/location	/location/city	
0	1	Washington	247	257	/location	/location/city	
0	2	Washington	496	506	/location	/location/city	
0	3	Washington	1173	1183	/location	/location/city	
1	0	this reporter	1660	1673	/person	/person/artist	/person/artist/author	
2	0	the American Chamber of Commerce	103	135	/organization	
2	1	the American Chamber of Commerce	1546	1578	/organization	
2	2	the American Chamber of Commerce	1976	2008	/organization	
3	0	a delegation made up of twenty - five people	156	200	/organization	/other	
3	1	The Chamber of Commerce delegates participating in this lobbying campaign	391	464	/person	/person/business	
3	2	They	675	679	/organization	/person	/person/business	
3	3	their	813	818	/person	/person/business	
3	4	the lobbying team	1632	1649	/organization	/other	
4	0	a month - long lobbying campaign in Washington directed at congress and the White House , asking them to continue to extend granting China most - favored - nation trading status	211	388	/other	/other/event	/other/event/protest	
4	1	this lobbying campaign	442	464	/other	/other/event	/other/event/protest	
4	2	a lobbying campaign directed at them	1384	1420	/other	/other/event	/other/event/protest	
4	3	this lobbying effort	1708	1728	/other	/other/event	/other/event/protest	
4	4	this round of lobbying	2204	2226	/other	/other/event	/other/event/protest	
5	0	congress and the White House	270	298	/organization	/organization/government	
5	1	them	308	312	/organization	/organization/government	
5	2	the American administration and congress	1014	1054	/organization	/organization/government	
5	3	them	1416	1420	/organization	/organization/government	/organization/political_party	
6	0	congress	270	278	/organization	/organization/government	
6	1	congress	747	755	/organization	/organization/government	
6	2	congress	2248	2256	/organization	/organization/government	
7	0	the White House	283	298	/organization	/organization/government	
7	1	the Clinton administration	2044	2070	/organization	/organization/government	
7	2	it	2101	2103	/organization	/organization/government	
8	0	China	344	349	/location	/location/country	/organization	/organization/government	
8	1	China	874	879	/location	/location/country	
8	2	China	925	930	/location	/location/country	
8	3	China 's	1082	1090	/location	/location/country	
8	4	China 's	1890	1898	/location	/location/country	
8	5	China 's	2121	2129	/location	/location/country	
9	0	the Xian Ni Lei De Group	642	666	/organization	/organization/company	
9	1	the Xian Ni Lei De Group	1583	1607	/organization	/organization/company	
9	2	the company	1803	1814	/organization	/organization/company	
10	0	the question of China 's most - favored - nation trading status	1066	1129	/other	
10	1	this question	1300	1313	/other	
11	0	China 's most - favored - nation trading status	1082	1129	/other	
11	1	China 's most - favored - nation trading status	1890	1937	/other	
11	2	China 's most - favored - nation trading status	2121	2168	/other	
12	0	Zhen Wang , a businessman of Chinese descent who is representing the Guangzhou chapter of the American Chamber of Commerce and the Xian Ni Lei De Group and is participating in the lobbying team	1456	1649	/person	/person/business	
12	1	he	1731	1733	/person	/person/business	
13	0	tens of thousands of distributors who belong to the company	1755	1814	/other	/person	/person/business	
13	1	their	1827	1832	/person	/person/business	
14	0	this	2184	2188	/other	
15	0	the necessity	891	904	/other	
16	0	those members of congress who are more conservative	2231	2282	/person	/person/political_figure	
17	0	Commerce	127	135	/organization	/organization/government	/other	
18	0	the organization	1344	1360	/organization	/other	
19	0	the organization of groups to carry out a lobbying campaign directed at them that is organized and is planned	1344	1453	/organization	/other	
20	0	April 20	39	47	/other	
21	0	five groups	691	702	/organization	/other	
22	0	The head	1940	1948	/person	/person/business	/person/legal	
23	0	DC	34	36	/location	
24	0	enterprises	859	870	/organization	/organization/company	
25	0	a month - long lobbying campaign	211	243	/other	/other/event	/other/event/protest	
26	0	Dow Jones , AT&T , IBM , Boeing , McDonald Douglas , General Electric , Westinghouse , Ford , and the Xian Ni Lei De Group , etc	544	672	/organization	/organization/company	
27	0	those members of congress	2231	2256	/person	/person/political_figure	
28	0	the organization of groups to carry out a lobbying campaign directed at them	1344	1420	/organization	/other	
29	0	their experience	813	829	/other	
30	0	distributors who belong to the company	1776	1814	/person	/person/business	
31	0	a businessman of Chinese descent	1468	1500	/person	/person/business	
32	0	the necessity of extending giving China most - favored - nation trading status	891	969	/other	
33	0	The head of the Guangdong branch of the American Chamber of Commerce , the attorney Yonghua Kang	1940	2036	/person	/person/legal	
34	0	Chinese descent	1485	1500	/other	/other/heritage	
35	0	the American Chamber	1976	1996	/organization	
36	0	American businesses	1150	1169	/organization	/organization/company	
37	0	Qian Ying	69	78	/person	/person/artist	/person/artist/author	
38	0	this big election year	1266	1288	/other	
39	0	the focus of this round of lobbying	2191	2226	/other	
40	0	the Guangzhou chapter of the American Chamber of Commerce and the Xian Ni Lei De Group	1521	1607	/organization	
41	0	Commerce	1570	1578	/organization	/organization/government	/other	
42	0	a businessman	1468	1481	/person	/person/business	
43	0	the attorney Yonghua Kang	2011	2036	/person	/person/legal	
44	0	the disputes	1215	1227	/other	
45	0	a delegation	156	168	/organization	
46	0	the American Chamber	1546	1566	/organization	
47	0	the disputes among America 's political parties in this big election year	1215	1288	/other	
48	0	wire	53	57	/other	
49	0	The Chinese branch	81	99	/organization	/organization/government	
50	0	the Guangdong branch of the American Chamber of Commerce	1952	2008	/organization	
51	0	General Electric	597	613	/organization	/organization/company	
52	0	Dow Jones	544	553	/organization	/organization/company	
53	0	many well - known in Washington , large American companies , such as Dow Jones , AT&T , IBM , Boeing , McDonald Douglas , General Electric , Westinghouse , Ford , and the Xian Ni Lei De Group , etc	475	672	/organization	/organization/company	
54	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
55	0	The head of the Guangdong branch of the American Chamber of Commerce	1940	2008	/person	/person/business	/person/legal	
56	0	American businesses in Washington	1150	1183	/organization	/organization/company	
57	0	Westinghouse	616	628	/organization	/organization/company	
58	0	the Guangzhou chapter of the American Chamber of Commerce	1521	1578	/organization	
59	0	distributors	1776	1788	/person	/person/business	
60	0	Zhen Wang	1456	1465	/person	/person/business	
61	0	groups	1364	1370	/organization	/other	
62	0	The Chamber of Commerce delegates	391	424	/person	/person/business	
63	0	the Guangzhou chapter	1521	1542	/organization	
64	0	America 's political parties	1234	1262	/organization	/organization/political_party	
65	0	America 's	1234	1244	/location	/location/country	
66	0	a month - long lobbying campaign in Washington	211	257	/other	/other/event	/other/event/protest	
67	0	Yonghua Kang	2024	2036	/person	/person/legal	
68	0	a follow - up action	1684	1704	/other	
69	0	Zhen Wang , a businessman of Chinese descent	1456	1500	/person	/person/business	
70	0	this round	2204	2214	/other	
71	0	Washington	21	31	/location	/location/city	
72	0	McDonald Douglas	578	594	/organization	/organization/company	
73	0	Commerce	2000	2008	/organization	/organization/government	/other	
74	0	the attorney	2011	2023	/person	/person/legal	
75	0	AT&T	556	560	/organization	/organization/company	
76	0	the focus	2191	2200	/other	
77	0	the Guangdong branch	1952	1972	/organization	
78	0	the question	1066	1078	/other	
79	0	IBM	563	566	/organization	/organization/company	
80	0	those members	2231	2244	/person	/person/political_figure	
81	0	Ford	631	635	/organization	/organization/company	
82	0	twenty - five people	180	200	/person	/person/business	
83	0	Commerce	406	414	/organization	/organization/government	/other	
84	0	groups to carry out a lobbying campaign directed at them	1364	1420	/organization	/other	
85	0	( End )	2285	2292	/other	
86	0	lobbying	2218	2226	/other	/other/event	/other/event/protest	
87	0	The Chinese branch of the American Chamber of Commerce	81	135	/organization	/organization/government	
88	0	thousands	1763	1772	/other	/person	/person/business	
89	0	their experience of investing in and managing enterprises in China	813	879	/other	
90	0	most - favored - nation trading status	931	969	/other	
91	0	the American Chamber	103	123	/organization	
92	0	tens of thousands	1755	1772	/other	/person	/person/business	
93	0	a follow - up action to this lobbying effort	1684	1728	/other	
94	0	a lobbying campaign	1384	1403	/other	/other/event	/other/event/protest	
95	0	the once - a - year deliberations	977	1010	/other	
96	0	the once - a - year deliberations by the American administration and congress	977	1054	/other	
97	0	many well - known in Washington , large American companies	475	533	/organization	/organization/company	
98	0	reporter	60	68	/person	/person/title	
99	0	most - favored - nation trading status	350	388	/other	
100	0	Boeing	569	575	/organization	/organization/company	
101	0	their local congressional representatives	1827	1868	/person	/person/political_figure	
102	0	a month - long lobbying campaign in Washington directed at congress and the White House	211	298	/other	/other/event	/other/event/protest	
103	0	the once - a - year deliberations by the American administration and congress concerning the question of China 's most - favored - nation trading status	977	1129	/other	
104	0	tens	1755	1759	/other	/person	/person/business	
105	0	about 150 members of congress , congressional aides , and government officials	726	804	/person	/person/political_figure	

nw/wsj/23/wsj_2368/000
0	0	Robert Goldberg	15	30	/person	/person/artist	
0	1	he	157	159	/person	/person/artist	
1	0	CBS 's new show `` Island Son '' ( Leisure & Arts , Sept. 25 )	50	112	/other	/other/art	/other/art/broadcast	
1	1	the show	181	189	/other	/other/art	/other/art/broadcast	
1	2	the show	659	667	/other	/other/art	/other/art/broadcast	
2	0	neither he nor the producers of the show	149	189	/person	
2	1	their	200	205	/person	
3	0	a Hawaiian shirt	376	392	/other	/other/product	
3	1	its	408	411	/other	/other/product	
4	0	a nurse	512	519	/person	
4	1	her	542	545	/person	
4	2	she	570	573	/person	
4	3	she	587	590	/person	
5	0	flowers	531	538	/other	/other/living_thing	
5	1	them	610	614	/other	/other/living_thing	
6	0	CBS 's new show	50	65	/other	/other/art	/other/art/broadcast	
7	0	CBS 's	50	56	/organization	/organization/company	/organization/company/broadcast	
8	0	Anita Davis	738	749	/person	/person/artist	/person/artist/author	
9	0	Island Son	69	79	/other	/other/art	/other/art/broadcast	
10	0	Leisure & Arts	85	99	/other	/other/art	
11	0	duty	560	564	/other	
12	0	the local color	117	132	/other	
13	0	the local expression	431	451	/other	
14	0	the producers	164	177	/person	/person/artist	/person/business	
15	0	`` Haole '' ( white )	232	253	/other	
16	0	Haole	235	240	/other	
17	0	Mainland haole	286	300	/other	
18	0	Sept. 25	102	110	/other	
19	0	genuine local color	716	735	/other	
20	0	The only thing	0	14	/other	
21	0	brother	456	463	/other	
22	0	the one redeeming quality	687	712	/other	
23	0	white	246	251	/other	
24	0	a `` Mainland haole	340	359	/other	/person	
25	0	Richard Chamberlain	309	328	/person	/person/artist	/person/artist/actor	
26	0	the producers of the show	164	189	/person	/person/artist	/person/business	
27	0	The only thing Robert Goldberg could praise about CBS 's new show `` Island Son '' ( Leisure & Arts , Sept. 25 )	0	112	/other	
28	0	her hair	542	550	/other	/other/body_part	
29	0	`` brah , '' not `` bruddah	467	494	/other	
30	0	the ultimate insult	261	280	/other	
31	0	her left , not right , ear	622	648	/other	/other/body_part	
32	0	( Leisure & Arts , Sept. 25 )	83	112	/other	/other/art	
33	0	the local expression for brother	431	463	/other	
34	0	instance	221	229	/other	
35	0	their homework	200	214	/other	
36	0	its long sleeves	408	424	/other	
37	0	the one redeeming quality of genuine local color	687	735	/other	

nw/xinhua/00/chtb_0089/000
0	0	Shaanxi Province	189	205	/location	
0	1	This province	331	344	/location	
0	2	the province	618	630	/location	
0	3	Shaanxi 's	671	681	/location	
0	4	It	723	725	/location	
0	5	Shaanxi	1008	1015	/location	
0	6	Shaanxi Province	1243	1259	/location	
0	7	it	1282	1284	/location	
1	0	those implementing shares cooperation system reforms	1683	1735	/other	/person	
1	1	these enterprises	1804	1821	/organization	/organization/company	
2	0	enterprises whose assets and debt are quite balanced	1995	2047	/organization	/organization/company	
2	1	these enterprise 's	2156	2175	/organization	/organization/company	
3	0	an important form of opening up small state - owned enterprises	3239	3302	/other	
3	1	this form	3344	3353	/other	
4	0	income taxes	3396	3408	/other	
4	1	they	3429	3433	/organization	/other	
5	0	difficulty	3880	3890	/other	
6	0	more than thirty percent	1132	1156	/other	
7	0	employees	3133	3142	/person	
8	0	relatively good operations	1506	1532	/other	
9	0	net assets	1491	1501	/other	
10	0	enterprises	2648	2659	/organization	/organization/company	
11	0	old debt	3945	3953	/other	
12	0	methods of enterprise assets operation	2838	2876	/other	
13	0	over ninety percent of the total number of state - owned enterprises	1028	1096	/other	
14	0	the enterprise organization	2891	2918	/organization	/other	
15	0	year by year	4039	4051	/other	
16	0	enterprise management levels	2798	2826	/other	
17	0	net assets and relatively good operations	1491	1532	/other	
18	0	enterprise assets operation	2849	2876	/other	
19	0	enterprises	1995	2006	/organization	/organization/company	
20	0	the base	3441	3449	/other	
21	0	fixed assets	1104	1116	/other	
22	0	mergers	3536	3543	/other	
23	0	pre-tax expenditures	3745	3765	/other	
24	0	next Spring 's " '98 negotiation conference	73	116	/other	/other/event	
25	0	measures	2734	2742	/other	
26	0	insufficiencies	3712	3727	/other	
27	0	more freedom	1305	1317	/other	
28	0	income from liquidating assets	3071	3101	/other	
29	0	bankruptcy	2994	3004	/other	
30	0	industries	778	788	/other	
31	0	average people	579	593	/person	
32	0	average people	1583	1597	/person	
33	0	the total number	1051	1067	/other	
34	0	bankruptcy	2721	2731	/other	
35	0	year	4039	4043	/other	
36	0	state - owned enterprises	1071	1096	/organization	/organization/company	
37	0	cooperation	120	131	/other	
38	0	preferential policies , such as income taxes being returned when they exceed the base , temporarily not levying business tax on fixed assets , etc	3364	3510	/other	/other/legal	
39	0	difficulty paying taxes	3880	3903	/other	
40	0	revival	2984	2991	/other	
41	0	a number	240	248	/other	
42	0	loss	3701	3705	/other	
43	0	real estate	3202	3213	/location	/other	
44	0	no hope	2973	2980	/other	
45	0	small State - owned enterprises	737	768	/organization	/organization/company	
46	0	regions	800	807	/location	/location/geography	
47	0	public auctioning of a number of small state - owned enterprises to domestic and overseas traveling merchants	219	328	/other	
48	0	those having difficulty paying taxes	3867	3903	/organization	/organization/company	/other	
49	0	enterprise assets	1541	1558	/other	
50	0	the cost	2329	2337	/other	
51	0	preferential policies	3364	3385	/other	/other/legal	
52	0	next year	1272	1281	/other	
53	0	the number of employees	1163	1186	/other	/person	
54	0	enterprise property rights	1849	1875	/other	/other/legal	
55	0	Non-bank debt	3768	3781	/other	
56	0	a legal person or an ordinary person who accepts settling employees	2259	2326	/person	
57	0	employees of these enterprises	1791	1821	/person	
58	0	debt	2687	2691	/other	
59	0	new taxes	3971	3980	/other	
60	0	ownership systems	821	838	/other	
61	0	co-operation partners	851	872	/organization	/other	
62	0	assets	3095	3101	/other	
63	0	local taxes	2453	2464	/other	
64	0	small state - owned enterprises	3271	3302	/organization	/organization/company	
65	0	seniority	2348	2357	/other	
66	0	average people from inside and outside the province	579	630	/person	
67	0	employees	2483	2492	/person	
68	0	the method	2415	2425	/other	
69	0	the cost of buying seniority of state - owned employees	2329	2384	/other	
70	0	the state - owned net assets	2561	2589	/other	
71	0	the verge of bankruptcy	2708	2731	/other	
72	0	evaluation	1982	1992	/other	
73	0	appropriate preferences	1429	1452	/other	
74	0	foreign funded enterprises	548	574	/organization	/organization/company	
75	0	related taxes	1634	1647	/other	
76	0	preferential policies	367	388	/other	/other/legal	
77	0	the sale of real estate	3190	3213	/other	
78	0	Enterprises whose system is changed in this form	3305	3353	/organization	/organization/company	
79	0	the sale	3190	3198	/other	
80	0	enterprises with no hope of revival	2956	2991	/organization	/organization/company	
81	0	shares cooperation system reforms	1702	1735	/other	
82	0	December 30th	29	42	/other	
83	0	the total number	1224	1240	/other	
84	0	the number	1163	1173	/other	
85	0	bankruptcy	3058	3068	/other	/other/legal	
86	0	the method of reducing or eliminating local taxes	2415	2464	/other	
87	0	privately - operated enterprises	455	487	/organization	/organization/company	
88	0	a " zero assets " sale	2063	2085	/other	
89	0	enterprises	2956	2967	/organization	/organization/company	
90	0	the cost of buying seniority	2495	2523	/other	
91	0	Shaanxi 's small state - owned enterprise reforms	671	720	/other	/other/legal	
92	0	seniority of state - owned employees	2348	2384	/other	
93	0	enterprises whose assets do not offset debt and that are on the verge of bankruptcy	2648	2731	/organization	/organization/company	
94	0	those implementing mergers	3517	3543	/organization	/organization/company	/other	
95	0	Enterprises	3305	3316	/organization	/organization/company	
96	0	Non-bank debt of reformed enterprises	3768	3805	/other	
97	0	Income	1824	1830	/other	
98	0	employees	1913	1922	/person	
99	0	auctions	1623	1631	/other	
100	0	employees	2132	2141	/person	
101	0	the same time	2232	2245	/other	
102	0	the cost	2495	2503	/other	
103	0	over fifty percent	1202	1220	/other	
104	0	those	3867	3872	/organization	/organization/company	
105	0	stock ownership	3849	3864	/other	
106	0	a legal person	2259	2273	/person	/person/legal	
107	0	Small state - owned enterprises of Shaanxi	973	1015	/organization	/organization/company	
108	0	reporter Lianye Zhang	48	69	/person	/person/artist	/person/artist/author	
109	0	reorganization	2762	2776	/other	
110	0	the enterprise organization of structural adjustment	2891	2943	/organization	/other	
111	0	collective enterprises	430	452	/organization	/organization/company	
112	0	insufficiencies	3147	3162	/other	
113	0	Small state - owned enterprises	973	1004	/organization	/organization/company	
114	0	income	3071	3077	/other	
115	0	the verge	2708	2717	/other	
116	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
117	0	those implementing auctions	1604	1631	/organization	/organization/company	/person	
118	0	those	1604	1609	/organization	/organization/company	/person	
119	0	employees	1791	1800	/person	
120	0	enterprises with net assets and relatively good operations	1474	1532	/organization	/organization/company	
121	0	Stock cooperatives	3216	3234	/other	
122	0	fixed assets	3492	3504	/other	
123	0	debt	2090	2094	/other	
124	0	domestic and overseas traveling merchants	287	328	/person	/person/business	
125	0	state - owned employees	2361	2384	/person	
126	0	lawyers	1571	1578	/person	/person/legal	
127	0	cooperation between east and west China	120	159	/other	
128	0	the merged enterprise	3606	3627	/organization	/organization/company	
129	0	business tax	3476	3488	/other	
130	0	the sale income of the state - owned net assets	2542	2589	/other	
131	0	re-investment	1958	1971	/other	
132	0	small state - owned enterprises	252	283	/organization	/organization/company	
133	0	an important form	3239	3256	/other	
134	0	those	1683	1688	/organization	/organization/company	/person	
135	0	various methods	637	652	/other	
136	0	the financial affiliation relationship	2603	2641	/other	
137	0	Recently issued preferential policies	1381	1418	/other	/other/legal	
138	0	a number of small state - owned enterprises	240	283	/organization	/organization/company	/other	
139	0	investment and trade	164	184	/other	
140	0	an ordinary person	2277	2295	/person	
141	0	state - owned enterprises	402	427	/organization	/organization/company	
142	0	Income from transferring enterprise property rights	1824	1875	/other	
143	0	( End )	4056	4063	/other	
144	0	policy - type loss subsidies of the merged enterprise	3574	3627	/other	
145	0	fines	4016	4021	/other	
146	0	enterprises with net assets and relatively good operations , where enterprise assets are sold to lawyers and average people	1474	1597	/organization	/organization/company	/other	
147	0	state - owned enterprises , collective enterprises , privately - operated enterprises , individually - owned science and technology enterprises , foreign funded enterprises and average people from inside and outside the province	402	630	/organization	/organization/company	/other	
148	0	next Spring 's " '98 negotiation conference on cooperation between east and west China and investment and trade "	73	186	/other	/other/event	
149	0	the state - owned net assets	1738	1766	/other	
150	0	an ordinary person who accepts settling employees	2277	2326	/person	
151	0	structural adjustment	2922	2943	/other	
152	0	marriage	912	920	/other	
153	0	the sale income	2542	2557	/other	
154	0	the form of these enterprise 's ownership system and employee status	2144	2212	/other	
155	0	taxes	3998	4003	/other	
156	0	business	1370	1378	/other	
157	0	the assets	2108	2118	/other	
158	0	enterprises	1474	1485	/organization	/organization/company	
159	0	policy - type loss subsidies	3574	3602	/other	
160	0	creditor rights	3830	3845	/other	
161	0	dominant enterprises	928	948	/organization	/organization/company	
162	0	employees	2317	2326	/person	
163	0	law	3049	3052	/other	/other/legal	
164	0	provincial small state - owned enterprises	1321	1363	/organization	/organization/company	
165	0	east and west China	140	159	/location	
166	0	reformed enterprises	3785	3805	/organization	/organization/company	
167	0	the total number of state - owned enterprises	1051	1096	/organization	/organization/company	/other	
168	0	Xi'an	21	26	/location	/location/city	
169	0	the merging party	3546	3563	/organization	/organization/company	/other	
170	0	over ninety percent	1028	1047	/other	
171	0	the enterprise accumulation fund	3633	3665	/other	
172	0	employees	1177	1186	/person	
173	0	these enterprise 's ownership system and employee status	2156	2212	/other	
174	0	year	4047	4051	/other	
175	0	seniority	2514	2523	/other	
176	0	next Spring 's	73	87	/other	
177	0	taxes	3898	3903	/other	
178	0	lawyers and average people	1571	1597	/person	
179	0	no hope of revival	2973	2991	/other	
180	0	methods	2838	2845	/other	
181	0	individually - owned science and technology enterprises	490	545	/organization	/organization/company	
182	0	over fifty percent of the total number	1202	1240	/other	
183	0	the form	2144	2152	/other	
184	0	those	3517	3522	/organization	/organization/company	
185	0	cooperation between east and west China and investment and trade	120	184	/other	
186	0	public auctioning	219	236	/other	

nw/wsj/23/wsj_2363/000
0	0	Interprovincial Pipe Line Co.	0	29	/organization	/organization/company	
0	1	it	35	37	/organization	/organization/company	
0	2	its	138	141	/organization	/organization/company	
0	3	Interprovincial , Canada 's biggest oil pipeline operator and a major transporter of crude to the U.S. ,	202	306	/organization	/organization/company	
0	4	Interprovincial 's	855	873	/organization	/organization/company	
0	5	Interprovincial 's	933	951	/organization	/organization/company	
0	6	Interprovincial	1804	1819	/organization	/organization/company	
0	7	Interprovincial 's	1903	1921	/organization	/organization/company	
0	8	Interprovincial 's	2039	2057	/organization	/organization/company	
0	9	Interprovincial 's	2903	2921	/organization	/organization/company	
0	10	its	3105	3108	/organization	/organization/company	
0	11	Interprovincial	3189	3204	/organization	/organization/company	
0	12	its	3269	3272	/organization	/organization/company	
1	0	the delay of Interprovincial 's proposed expansion	2890	2940	/other	
1	1	itself	2951	2957	/other	
2	0	a proposed two - step , 830 million Canadian - dollar ( US$ 705.6 million ) expansion of its system	49	148	/other	
2	1	Interprovincial 's proposed expansion	2903	2940	/other	
2	2	its proposed two - step expansion , which would have required regulatory approval	3105	3186	/other	
3	0	its system	138	148	/other	
3	1	Interprovincial 's system	933	958	/other	
3	2	Interprovincial 's system , whose main line runs from Edmonton to major U.S. and Canadian cities in the Great Lakes region , including Chicago , Buffalo , Toronto and Montreal	2039	2214	/other	
3	3	its system	3269	3279	/other	
3	4	The system	3326	3336	/other	
4	0	Canada 's	157	166	/location	/location/country	
4	1	Canada 's	220	229	/location	/location/country	
4	2	Canada 's	1170	1179	/location	/location/country	
4	3	Canada	1376	1382	/location	/location/country	
4	4	Canada	1994	2000	/location	/location/country	
4	5	Canada 's	2217	2226	/location	/location/country	
4	6	Canada	2446	2452	/location	/location/country	
4	7	Canada 's	2566	2575	/location	/location/country	
4	8	Canada 's	3063	3072	/location	/location/country	
5	0	Canada 's output of crude oil	157	186	/other	
5	1	Canadian oil output	353	372	/other	
5	2	Canada 's declining crude output	2566	2598	/other	
5	3	Canada 's falling output	3063	3087	/other	
6	0	the U.S.	296	304	/location	/location/country	
6	1	the U.S.	2012	2020	/location	/location/country	
6	2	the U.S.	2250	2258	/location	/location/country	
7	0	1991	420	424	/other	
7	1	1991	3319	3323	/other	
8	0	many producers	722	736	/organization	/organization/company	
8	1	their	743	748	/organization	/organization/company	
9	0	Ronald Watkins , vice president for government and industry relations with Interprovincial 's parent , Interhome Energy Inc	780	903	/person	/person/business	
9	1	Mr. Watkins	906	917	/person	/person/business	
9	2	he	1152	1154	/person	/person/business	
9	3	Mr. Watkins	1655	1666	/person	/person/business	
10	0	Many of Canada 's oil and gas producers	1162	1201	/organization	/organization/company	
10	1	their	1282	1287	/organization	/organization/company	
11	0	the outlook for natural gas	1206	1233	/other	
11	1	it	1249	1251	/other	
12	0	30 %	1391	1395	/other	
12	1	that	1473	1477	/other	
13	0	western Canada	1787	1801	/location	
13	1	western Canada	1867	1881	/location	
14	0	about 600,000 barrels a day , or about 9.1 % of net U.S. crude imports	2265	2335	/other	
14	1	That	2435	2439	/other	
15	0	John Lichtblau , president of the New York - based Petroleum Industry Research Foundation	2343	2432	/person	/person/business	
15	1	Mr. Lichtblau	2547	2560	/person	/person/business	
15	2	he	2852	2854	/person	/person/business	
15	3	Mr. Lichtblau	2862	2875	/person	/person/business	
16	0	U.S. reliance on oil from overseas , particularly the Middle East	2679	2744	/other	
16	1	It	2750	2752	/other	
16	2	U.S. dependence on offshore crude	2967	3000	/other	
17	0	oil from overseas , particularly the Middle East	2696	2744	/other	
17	1	offshore crude	2986	3000	/other	
18	0	something	2795	2804	/other	
18	1	it	2844	2846	/other	
19	0	Chicago , Buffalo , Toronto and Montreal	2174	2214	/location	/location/city	
20	0	the Great Lakes region	2139	2161	/location	/location/geography	
21	0	a modest expansion by 1991	3297	3323	/other	
22	0	The capability of existing fields	596	629	/other	
23	0	completed oil wells	1432	1451	/location	/location/structure	/other	
24	0	manager of crude oil with Calgary 's Independent Petroleum Association of Canada , an industry group	1552	1652	/person	/person/business	
25	0	president	2360	2369	/person	/person/business	/person/title	
26	0	light crude	1738	1749	/other	
27	0	oil	1259	1262	/other	
28	0	the gas side	1134	1146	/other	
29	0	Canada 's current oil exports	2217	2246	/other	
30	0	oil	641	644	/other	
31	0	Canadian imports	3019	3035	/other	
32	0	oil exploration activity	666	690	/other	
33	0	200,000 barrels a day	3221	3242	/other	
34	0	a major transporter	264	283	/organization	/organization/company	
35	0	Canada 's biggest oil pipeline operator	220	259	/organization	/organization/company	
36	0	terms	3096	3101	/other	
37	0	oil	2696	2699	/other	
38	0	about 1 %	560	569	/other	
39	0	you	2821	2824	/person	
40	0	net U.S. crude imports	2313	2335	/other	
41	0	major U.S. and Canadian cities in the Great Lakes region , including Chicago , Buffalo , Toronto and Montreal	2105	2214	/location	/location/city	
42	0	U.S. dependence	2967	2982	/other	
43	0	natural gas	761	772	/other	
44	0	the increasing focus	1487	1507	/other	
45	0	Interprovincial 's parent	855	880	/organization	/organization/company	
46	0	almost 60 %	1888	1899	/other	
47	0	Interprovincial 's total volume	1903	1934	/other	
48	0	about 1.64 million barrels a day	384	416	/other	
49	0	vice president for government and industry relations with Interprovincial 's parent , Interhome Energy Inc	797	903	/person	/person/business	
50	0	the pendulum	1113	1125	/other	
51	0	president of the New York - based Petroleum Industry Research Foundation	2360	2432	/person	/person/business	
52	0	Edmonton	2093	2101	/location	/location/city	
53	0	1989 's	539	546	/other	
54	0	active drilling rigs	1352	1372	/location	/location/structure	/other	
55	0	about 75 %	1831	1841	/other	
56	0	a day	3386	3391	/other	
57	0	the delay	2890	2899	/other	
58	0	about 600,000 barrels a day	2265	2292	/other	
59	0	the fast - shrinking output	2615	2642	/other	
60	0	Robert Feick	1537	1549	/person	/person/business	
61	0	manager	1552	1559	/person	/person/business	
62	0	imported crude	2487	2501	/other	
63	0	Interprovincial 's parent , Interhome Energy Inc	855	903	/organization	/organization/company	
64	0	revised industry forecasts	312	338	/other	
65	0	a capacity of 1.55 million barrels a day	3351	3391	/other	
66	0	a swing	1102	1109	/other	
67	0	Nearly all	1961	1971	/other	
68	0	Saudi Arabia	2511	2523	/location	/location/country	
69	0	U.S. crude	2646	2656	/other	
70	0	a major transporter of crude to the U.S.	264	304	/organization	/organization/company	
71	0	Saudi Arabia , Nigeria and Mexico	2511	2544	/location	/location/country	
72	0	about 75 % of all crude produced in western Canada	1831	1881	/other	
73	0	The number of active drilling rigs in Canada	1338	1382	/other	
74	0	regulatory approval	3167	3186	/other	
75	0	overseas , particularly the Middle East	2705	2744	/location	/other	
76	0	all crude	1845	1854	/other	
77	0	Robert Feick , manager of crude oil with Calgary 's Independent Petroleum Association of Canada , an industry group	1537	1652	/person	/person/business	
78	0	their exploration and development budgets	1282	1323	/other	
79	0	almost 60 % of Interprovincial 's total volume	1888	1934	/other	
80	0	major U.S. and Canadian cities	2105	2135	/location	/location/city	
81	0	a proposed two - step , 830 million Canadian - dollar ( US$ 705.6 million ) expansion	49	134	/other	
82	0	vice president	797	811	/person	/person/business	
83	0	the main reason	1672	1687	/other	
84	0	the increasing focus on gas exploration	1487	1526	/other	
85	0	the Middle East	2729	2744	/location	/location/geography	
86	0	Canada 's oil and gas producers	1170	1201	/organization	/organization/company	
87	0	natural gas	1222	1233	/other	
88	0	the number	1418	1428	/other	
89	0	U.S. reliance	2679	2692	/other	
90	0	the crude oil that Canada exports to the U.S.	1975	2020	/other	
91	0	January	983	990	/other	
92	0	about 9.1 % of net U.S. crude imports	2298	2335	/other	
93	0	about 9.1 %	2298	2309	/other	
94	0	an industry group	1635	1652	/organization	
95	0	Canada 's current oil exports to the U.S.	2217	2258	/other	
96	0	Canada 's biggest oil pipeline operator and a major transporter of crude to the U.S.	220	304	/organization	/organization/company	
97	0	Calgary 's Independent Petroleum Association of Canada , an industry group	1578	1652	/organization	
98	0	about 600,000 barrels	2265	2286	/other	
99	0	a modest expansion	3297	3315	/other	
100	0	its proposed two - step expansion	3105	3138	/other	
101	0	shrinking output of light crude from mature , conventional fields in western Canada	1718	1801	/other	
102	0	shrinking output	1718	1734	/other	
103	0	the crude oil	1975	1988	/other	
104	0	the fourth - largest source of imported crude , behind Saudi Arabia , Nigeria and Mexico	2456	2544	/other	
105	0	a day	411	416	/other	
106	0	Interprovincial 's system	2039	2064	/other	
107	0	the fast - shrinking output of U.S. crude	2615	2656	/other	
108	0	Nigeria	2526	2533	/location	/location/country	
109	0	a previous estimate	442	461	/other	
110	0	Interhome Energy Inc	883	903	/organization	/organization/company	
111	0	volume on Interprovincial 's system	923	958	/other	
112	0	Calgary 's Independent Petroleum Association of Canada	1578	1632	/organization	
113	0	The capability	596	610	/other	
114	0	terms of its proposed two - step expansion , which would have required regulatory approval	3096	3186	/other	
115	0	Interprovincial	202	217	/organization	/organization/company	
116	0	light crude	1947	1958	/other	
117	0	a day	526	531	/other	
118	0	overseas	2705	2713	/location	/location/geography	
119	0	government and industry relations	816	849	/other	
120	0	crude oil	177	186	/other	
121	0	The capability of existing fields to deliver oil	596	644	/other	
122	0	crude oil	1563	1572	/other	
123	0	The number	1338	1348	/other	
124	0	Canadian crude production	464	489	/other	
125	0	a capacity	3351	3361	/other	
126	0	the 1988 level	576	590	/other	
127	0	the New York - based Petroleum Industry Research Foundation	2373	2432	/organization	/organization/company	
128	0	Canada 's output	157	173	/other	
129	0	200,000 barrels a day of additional capacity	3221	3265	/other	
130	0	1989 's first half	539	557	/other	
131	0	about 2 %	967	976	/other	
132	0	Calgary 's	1578	1588	/location	/location/city	
133	0	the production decline	1692	1714	/other	
134	0	Ronald Watkins	780	794	/person	/person/business	
135	0	all crude produced in western Canada	1845	1881	/other	
136	0	Many	1162	1166	/organization	/organization/company	/other	
137	0	a year	1401	1407	/other	
138	0	Mexico	2538	2544	/location	/location/country	
139	0	John Lichtblau	2343	2357	/person	/person/business	
140	0	existing fields	614	629	/location	/other	
141	0	Canada 's declining crude output , combined with the fast - shrinking output of U.S. crude	2566	2656	/other	
142	0	about 1.69 million barrels	499	525	/other	
143	0	the number of completed oil wells	1418	1451	/other	
144	0	the fourth - largest source	2456	2483	/other	
145	0	a day	3237	3242	/other	
146	0	a swing of the pendulum back to the gas side	1102	1146	/other	
147	0	any case	3051	3059	/other	
148	0	1.55 million barrels a day	3365	3391	/other	
149	0	200,000 barrels	3221	3236	/other	
150	0	Nearly all of the crude oil that Canada exports to the U.S.	1961	2020	/other	
151	0	about 1.64 million barrels	384	410	/other	
152	0	additional capacity	3246	3265	/other	
153	0	volume	923	929	/other	
154	0	the outlook	1206	1217	/other	
155	0	mature , conventional fields	1755	1783	/location	/other	
156	0	more	1463	1467	/other	
157	0	about 1.69 million barrels a day	499	531	/other	
158	0	their emphasis	743	757	/other	
159	0	more than that	1463	1477	/other	
160	0	a growing concern	2766	2783	/other	
161	0	a day	2287	2292	/other	
162	0	gas exploration	1511	1526	/other	
163	0	perhaps the mid-1990s	1060	1081	/other	
164	0	mature , conventional fields in western Canada	1755	1801	/location	/other	
165	0	Canada	1626	1632	/location	/location/country	
166	0	1.55 million barrels	3365	3385	/other	
167	0	crude	287	292	/other	
168	0	the main reason for the production decline	1672	1714	/other	
169	0	There	1087	1092	/other	
170	0	active drilling rigs in Canada	1352	1382	/location	/location/structure	/other	
171	0	expansion	1032	1041	/other	

nw/wsj/23/wsj_2373/000
0	0	your overly optimistic , outdated piece on how long unemployment lasts ( People Patterns , Sept. 20 )	15	116	/other	/other/art	/other/art/writing	
0	1	the piece	620	629	/other	/other/art	/other/art/writing	
0	2	Your paper	1039	1049	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
1	0	your	15	19	/person	/person/artist	/person/artist/author	
1	1	your	689	693	/person	/person/artist	/person/artist/author	
1	2	you	831	834	/person	/person/artist	/person/artist/author	
1	3	you	932	935	/person	/person/artist	/person/artist/author	
1	4	Your	1039	1043	/person	/person/artist	/person/artist/author	
2	0	I	119	120	/person	
2	1	I	174	175	/person	
2	2	My	282	284	/person	
2	3	I	323	324	/person	
2	4	I	339	340	/person	
2	5	I	584	585	/person	
2	6	me	606	608	/person	
2	7	my	1003	1005	/person	
2	8	Reva Levin	1082	1092	/person	
3	0	the graph showing the average number of months in a job search	845	907	/other	
4	0	you	767	770	/person	
5	0	the communications field	127	151	/other	
6	0	you	720	723	/person	
7	0	People Patterns	88	103	/other	/other/art	/other/art/writing	
8	0	your readers	689	701	/person	
9	0	an average	510	520	/other	
10	0	unemployment	67	79	/other	
11	0	Cambridge	1093	1102	/location	/location/city	
12	0	Cambridge , Mass .	1093	1111	/location	/location/city	
13	0	most people	1025	1036	/person	
14	0	your overly optimistic , outdated piece	15	54	/other	/other/art	/other/art/writing	
15	0	it	822	824	/other	
16	0	one	968	971	/other	
17	0	( People Patterns , Sept. 20 )	86	116	/other	/other/art	/other/art/writing	
18	0	the rest of the country	558	581	/location	
19	0	many companies	371	385	/organization	/organization/company	
20	0	the most anxious periods	975	999	/other	
21	0	response	3	11	/other	
22	0	months	885	891	/other	
23	0	the Northeast	525	538	/location	/location/geography	
24	0	a seller 's market	794	812	/other	
25	0	it	788	790	/other	
26	0	date	490	494	/other	
27	0	a job	331	336	/other	
28	0	an average for the Northeast	510	538	/other	
29	0	the country	570	581	/location	/location/country	
30	0	a job search	895	907	/other	
31	0	1986	472	476	/other	
32	0	the graph	845	854	/other	
33	0	The statistics quoted by the `` new '' Census Bureau report ( garnered from 1984 to 1986 )	388	478	/other	
34	0	the `` new '' Census Bureau report	413	447	/other	/other/art	/other/art/writing	
35	0	cutbacks and layoffs	347	367	/other	
36	0	a thorough and exhausting job search	216	252	/other	
37	0	Sept. 20	106	114	/other	
38	0	the rest	558	566	/location	/other	
39	0	My unemployment insurance	282	307	/other	
40	0	there	639	644	/other	
41	0	Mass .	1105	1111	/location	/location/geography	
42	0	my life	1003	1010	/other	
43	0	response to your overly optimistic , outdated piece on how long unemployment lasts ( People Patterns , Sept. 20 )	3	116	/other	
44	0	one of the most anxious periods of my life	968	1010	/other	
45	0	a serious reality check	1056	1079	/other	
46	0	a job	958	963	/other	
47	0	an underlying attitude to tell your readers all is well -- if you 're getting laid off do n't worry , and if you 're unemployed , it 's a seller 's market	658	812	/other	
48	0	the most anxious periods of my life	975	1010	/other	
49	0	1984	464	468	/other	
50	0	The statistics	388	402	/other	
51	0	the average number	863	881	/other	
52	0	August 1988	192	203	/other	
53	0	all	702	705	/other	
54	0	August 1989	268	279	/other	
55	0	entry level	160	171	/other	
56	0	the average number of months in a job search	863	907	/other	
57	0	a seller 's	794	805	/person	
58	0	Time Off	914	922	/other	

nw/xinhua/02/chtb_0239/000
0	0	Beijing	21	28	/location	/location/city	
0	1	Beijing 's	1796	1806	/location	/location/city	
1	0	China 's down and down products industry	70	110	/other	
1	1	China 's down and down products industry	394	434	/other	
1	2	its	443	446	/other	
1	3	The entire industry	483	502	/other	
2	0	China 's	70	78	/location	/location/country	
2	1	China 's	394	402	/location	/location/country	
2	2	China 's	516	524	/location	/location/country	
2	3	China	745	750	/location	/location/country	
2	4	It	912	914	/location	/location/country	
2	5	China	1098	1103	/location	/location/country	
2	6	China 's	1490	1498	/location	/location/country	
2	7	the country	1594	1605	/location	/location/country	
3	0	products such as Jiangxi 's Yaya brand , Beijing 's Yililan brand , Guangdong 's Galanz brand , and Sichuan 's Tian'ge brand , etc.	1755	1886	/other	/other/product	
4	0	products	1755	1763	/other	/other/product	
5	0	over 3,000 down and down product enterprises , among which , those above scale have reached more than 600 , with employed staff of about 300,000	765	909	/organization	/organization/company	
6	0	the world 's	1119	1131	/location	/other	
7	0	an important component	177	199	/other	
8	0	nearly 30,000 tons of down	1218	1244	/other	/other/product	
9	0	Jiangxi 's Yaya brand , Beijing 's Yililan brand , Guangdong 's Galanz brand , and Sichuan 's Tian'ge brand , etc.	1772	1886	/other	/other/product	
10	0	over 3,000 down and down product enterprises	765	809	/organization	/organization/company	
11	0	the past ten - odd years	133	157	/other	
12	0	Guangdong 's	1823	1835	/location	/location/city	
13	0	the first half	1564	1578	/other	
14	0	50 million down products	952	976	/other	/other/product	
15	0	those	826	831	/organization	/organization/company	
16	0	scale	838	843	/other	
17	0	half of the world 's total volume of down trade	285	332	/other	
18	0	annual export volumes	230	251	/other	
19	0	stable increase	1543	1558	/other	
20	0	( End )	1912	1919	/other	
21	0	Sichuan 's	1855	1865	/location	/location/city	
22	0	down trade	322	332	/other	
23	0	products of 47 enterprises	1662	1688	/other	/other/product	
24	0	production volume and quality	658	687	/other	
25	0	8 billion yuan	1030	1044	/other	/other/currency	
26	0	total industry export values	1415	1443	/other	
27	0	47 enterprises	1674	1688	/organization	/organization/company	
28	0	820 million US dollars	1319	1341	/other	/other/currency	
29	0	market competition	1734	1752	/other	
30	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
31	0	export values	256	269	/other	
32	0	more than ten years '	1055	1076	/other	
33	0	a total annual industrial output value	982	1020	/other	
34	0	Jiangxi 's	1772	1782	/location	/location/city	
35	0	its rapid development	443	464	/other	
36	0	an important component of light industry	177	217	/other	
37	0	the quality of China 's down industry products	1475	1521	/other	
38	0	China 's resources and manpower advantage	516	557	/other	
39	0	advanced foreign technology and equipment	598	639	/other	/other/product	
40	0	manpower advantage	539	557	/other	
41	0	Guangdong 's Galanz brand	1823	1848	/other	/other/product	
42	0	China 's down industry products	1490	1521	/other	/other/product	
43	0	down	1240	1244	/other	/other/product	
44	0	nearly 30,000 tons	1218	1236	/other	/other/product	
45	0	China 's resources	516	534	/other	
46	0	the world 's	293	305	/location	/other	
47	0	Beijing 's Yililan brand	1796	1820	/other	/other/product	
48	0	employed staff	878	892	/person	
49	0	56 down clothing enterprises	1627	1655	/organization	/organization/company	
50	0	a trend of stable increase	1532	1558	/other	
51	0	September 1st	31	44	/other	
52	0	over 20 million down products	1249	1278	/other	/other/product	
53	0	presentations	1459	1472	/other	
54	0	use	509	512	/other	
55	0	great reputations	1892	1909	/other	
56	0	more than 50 %	1397	1411	/other	
57	0	the world 's total volume of down trade	293	332	/other	
58	0	about 300,000	896	909	/other	/person	
59	0	an annual production capacity	919	948	/other	
60	0	down clothing export values accounting for more than 50 % of total industry export values	1354	1443	/other	
61	0	both annual export volumes and export values	225	269	/other	
62	0	employed staff of about 300,000	878	909	/other	/person	
63	0	those above scale	826	843	/organization	/organization/company	
64	0	reporter Liang Zhou	50	69	/person	/person/artist	/person/artist/author	
65	0	the world 's main down manufacturing country and down products export country	1119	1196	/location	/location/country	
66	0	incomplete statistics	721	742	/other	
67	0	more than ten years ' market development	1055	1095	/other	
68	0	products	1662	1670	/other	/other/product	
69	0	nearly 30,000 tons of down and over 20 million down products	1218	1278	/other	/other/product	
70	0	more than 600	857	870	/organization	/organization/company	/other	
71	0	more than 50 % of total industry export values	1397	1443	/other	
72	0	down clothing export values	1354	1381	/other	
73	0	Sichuan 's Tian'ge brand	1855	1879	/other	/other/product	
74	0	a total annual industrial output value reaching 8 billion yuan	982	1044	/other	
75	0	the international down market	362	391	/other	
76	0	Jiangxi 's Yaya brand	1772	1793	/other	/other/product	
77	0	84 %	1724	1728	/other	
78	0	the world 's total volume	293	318	/other	
79	0	an annual production capacity of 50 million down products	919	976	/other	
80	0	this year	1582	1591	/other	
81	0	the quality	1475	1486	/other	
82	0	half	285	289	/other	
83	0	earned foreign exchange	1286	1309	/other	
84	0	light industry	203	217	/other	
85	0	the first half of this year	1564	1591	/other	
86	0	a trend	1532	1539	/other	
87	0	a large margin	691	705	/other	
88	0	the mid '80s	468	480	/other	

nw/wsj/23/wsj_2357/000
0	0	A group of Arby 's franchisees	0	30	/organization	/person	/person/business	
0	1	they	36	40	/organization	/person	/person/business	
0	2	the franchisees	210	225	/organization	/organization/company	/person	/person/business	
0	3	42 franchisees	640	654	/organization	/organization/company	/person	/person/business	
0	4	The franchisees , owners or operators of 1,000 of the 1,900 franchised Arby 's in the U.S. ,	788	880	/organization	/organization/company	/person	/person/business	
0	5	We	891	893	/organization	/organization/company	/person	/person/business	
0	6	us	987	989	/organization	/organization/company	/person	/person/business	
0	7	We	1075	1077	/organization	/organization/company	/person	/person/business	
0	8	The group	1179	1188	/organization	/organization/company	/person	/person/business	
0	9	it	1194	1196	/organization	/organization/company	/person	/person/business	
1	0	Arby 's	11	18	/organization	/organization/company	
1	1	the restaurant chain	123	143	/organization	/organization/company	
1	2	Arby 's	337	344	/organization	/organization/company	
1	3	Arby 's Inc. , which is part of DWG Corp	406	446	/organization	/organization/company	
1	4	Arby 's	580	587	/organization	/organization/company	
1	5	Arby 's	935	942	/organization	/organization/company	
1	6	Arby 's Inc.	1138	1150	/organization	/organization/company	
2	0	the formation of an association -- called A.P. Association Inc. -- to `` preserve the integrity of the Arby 's system	665	782	/other	
3	0	an association to oppose Miami Beach financier Victor Posner 's control of the restaurant chain	48	143	/organization	
3	1	an association -- called A.P. Association Inc. -- to `` preserve the integrity of the Arby 's system	682	782	/organization	/organization/company	
4	0	Miami Beach financier Victor Posner 's	73	111	/person	/person/business	
4	1	Mr. Posner	230	240	/person	/person/business	
4	2	Mr. Posner	488	498	/person	/person/business	
4	3	Mr. Posner	618	628	/person	/person/business	
4	4	Victor Posner	946	959	/person	/person/business	
4	5	Victor Posner	1108	1121	/person	/person/business	
5	0	DWG Corp	438	446	/organization	/organization/company	
5	1	DWG	449	452	/organization	/organization/company	
5	2	DWG	1406	1409	/organization	/organization/company	
5	3	We	1427	1429	/organization	/organization/company	
6	0	the Arby 's system	764	782	/other	
6	1	the Arby 's system	1155	1173	/other	
7	0	continued control of Arby 's by Victor Posner	914	959	/other	
7	1	it	1000	1002	/other	
8	0	the withholdings	1331	1347	/other	
9	0	any individual or group	1443	1466	/other	/person	
9	1	their	1566	1571	/other	/person	
10	0	control of Arby 's Inc. and the Arby 's system	1127	1173	/other	
11	0	an escalating battle	181	201	/other	
12	0	One week	501	509	/other	
13	0	other things	1220	1232	/other	
14	0	irreparable damage	1032	1050	/other	
15	0	the latest move	162	177	/other	
16	0	A.P. Association Inc.	707	728	/organization	/organization/company	
17	0	Arby 's franchisees	11	30	/organization	/organization/company	/person	/person/business	
18	0	operators	816	825	/organization	/organization/company	/person	/person/business	
19	0	the Arby 's system	1054	1072	/other	
20	0	The decision	146	158	/other	
21	0	a holding company	456	473	/organization	/organization/company	
22	0	a winning system	1482	1498	/other	
23	0	Leonard H. Roberts , president and chief executive officer of Arby 's ,	518	589	/person	/person/business	
24	0	a class - action lawsuit	1279	1303	/other	/other/legal	
25	0	the integrity	747	760	/other	
26	0	a dispute with Mr. Posner	603	628	/other	
27	0	Arby 's	406	413	/organization	/organization/company	
28	0	a holding company controlled by Mr. Posner	456	498	/organization	/organization/company	
29	0	Renee Mottram	1363	1376	/person	/person/business	
30	0	Arby 's largest franchisees	337	364	/organization	/organization/company	/person	/person/business	
31	0	Miami Beach financier Victor Posner 's control	73	119	/other	
32	0	Friday	631	637	/other	
33	0	Renee Mottram , a senior vice president at DWG ,	1363	1411	/person	/person/business	
34	0	the Arby 's	1155	1166	/organization	/organization/company	
35	0	a group	278	285	/organization	/organization/company	
36	0	the integrity of the Arby 's system	747	782	/other	
37	0	part	430	434	/organization	/organization/company	/other	
38	0	a group called R.B. Partners Ltd. , consisting of eight of Arby 's largest franchisees ,	278	366	/organization	/organization/company	
39	0	an association -- called A.P. Association Inc.	682	728	/organization	/organization/company	
40	0	eight of Arby 's largest franchisees	328	364	/organization	/organization/company	/person	/person/business	
41	0	the time	267	275	/other	
42	0	a senior vice president at DWG	1379	1409	/person	/person/business	
43	0	irreparable damage to the Arby 's system	1032	1072	/other	
44	0	all efforts to remove Victor Posner from control of Arby 's Inc. and the Arby 's system	1086	1173	/other	
45	0	Florida	1353	1360	/location	
46	0	Arby 's	1138	1145	/organization	/organization/company	
47	0	a dispute	603	612	/other	
48	0	a class - action lawsuit seeking court approval for the withholdings	1279	1347	/other	/other/legal	
49	0	the latest move in an escalating battle between the franchisees and Mr. Posner that began in August	162	261	/other	
50	0	control	1127	1134	/other	
51	0	their own self - serving motives	1566	1598	/other	
52	0	Arby 's Inc. and the Arby 's system	1138	1173	/other	
53	0	R.B. Partners Ltd.	293	311	/organization	/organization/company	
54	0	an association	682	696	/organization	/organization/company	
55	0	the Arby 's	1054	1065	/organization	/organization/company	
56	0	president and chief executive officer of Arby 's	539	587	/person	/person/business	
57	0	court approval for the withholdings	1312	1347	/other	/other/legal	
58	0	1,000 of the 1,900 franchised Arby 's in the U.S.	829	878	/location	/location/structure	/location/structure/restaurant	/organization	/organization/company	
59	0	chief executive officer	553	576	/person	/person/business	/person/title	
60	0	A group	0	7	/organization	/person	/person/business	
61	0	owners or operators	806	825	/person	/person/business	
62	0	continued control	914	931	/other	
63	0	the 1,900 franchised Arby 's in the U.S.	838	878	/location	/location/structure	/location/structure/restaurant	/organization	/organization/company	
64	0	The franchisees	788	803	/organization	/organization/company	/person	/person/business	
65	0	1,000	829	834	/location	/location/structure	/organization	/organization/company	/other	
66	0	the U.S.	870	878	/location	/location/country	
67	0	owners or operators of 1,000 of the 1,900 franchised Arby 's in the U.S.	806	878	/organization	/organization/company	/person	/person/business	
68	0	the franchisees and Mr. Posner	210	240	/other	/person	/person/business	
69	0	an association	48	62	/organization	
70	0	Leonard H. Roberts	518	536	/person	/person/business	
71	0	more than $ 200 million	375	398	/other	/other/currency	
72	0	part of DWG Corp	430	446	/organization	/organization/company	/other	
73	0	a senior vice president	1379	1402	/person	/person/business	/person/title	
74	0	president and chief executive officer	539	576	/person	/person/business	
75	0	the 1,900 franchised Arby 's	838	866	/location	/location/structure	/location/structure/restaurant	/organization	/organization/company	
76	0	existing contractual relationships	1527	1561	/other	
77	0	the formation	665	678	/other	
78	0	August	255	261	/other	
79	0	the Arby 's	764	775	/organization	/organization/company	
80	0	Arby 's Inc.	406	418	/organization	/organization/company	
81	0	Miami Beach financier Victor Posner 's control of the restaurant chain	73	143	/other	
82	0	an escalating battle between the franchisees and Mr. Posner that began in August	181	261	/other	
83	0	court approval	1312	1326	/other	/other/legal	
84	0	owners	806	812	/organization	/organization/company	/person	/person/business	
85	0	eight	328	333	/organization	/other	
86	0	royalty payments	1247	1263	/other	
87	0	president	539	548	/person	/person/business	/person/title	
88	0	an escalating battle between the franchisees and Mr. Posner	181	240	/other	

nw/xinhua/01/chtb_0199/000
0	0	Malaysia	48	56	/location	/location/country	
0	1	Malaysia	86	94	/location	/location/country	
1	0	Premier Peng Li	59	74	/person	/person/political_figure	
1	1	Premier Peng Li	196	211	/person	/person/political_figure	
2	0	The picture	177	188	/other	/other/art	
2	1	Picture	235	242	/other	/other/art	
3	0	the afternoon	98	111	/other	
4	0	December 10th , 1990	115	135	/other	
5	0	the invitation of Prime Minister Mahathir of Malaysia	3	56	/other	
6	0	the invitation	3	17	/other	
7	0	Malacca State	221	234	/location	
8	0	Prime Minister Mahathir	21	44	/person	/person/political_figure	
9	0	the afternoon of December 10th , 1990	98	135	/other	
10	0	a friendly official visit	149	174	/other	/other/event	
11	0	Prime Minister Mahathir of Malaysia	21	56	/person	/person/political_figure	
12	0	Xinhua News Agency reporter Shengnan Li	252	291	/person	/person/artist	/person/artist/author	

nw/xinhua/01/chtb_0179/000
0	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
0	1	Xinhua News Agency	414	432	/organization	/organization/company	/organization/company/news	
1	0	February 13th	30	43	/other	
1	1	Today	46	51	/other	
1	2	the 13th	519	527	/other	
1	3	the 13th	775	783	/other	
2	0	Peilice Dekuliar , the UN Secretary - General ,	54	101	/person	/person/political_figure	
2	1	the Secretary - General	225	248	/person	/person/political_figure	
2	2	Peilice Dekuliar	274	290	/person	/person/political_figure	
4	0	the multi-national forces	121	146	/organization	/organization/military	
4	1	the multi-national forces	453	478	/organization	/organization/military	
4	2	the multi-national forces	746	771	/organization	/organization/military	
4	3	the multi-national forces	1054	1079	/organization	/organization/military	
4	4	the multi-national forces	1773	1798	/organization	/organization/military	
5	0	the air attack	350	364	/other	/other/event	/other/event/violent_conflict	
5	1	an air attack on Baghdad	491	515	/other	/other/event	/other/event/violent_conflict	
5	2	the bombing	567	578	/other	/other/event	/other/event/violent_conflict	
5	3	the event	626	635	/other	/other/event	/other/event/violent_conflict	
5	4	this bombing	1008	1020	/other	/other/event	/other/event/violent_conflict	
5	5	this incident	1412	1425	/other	/other/event	/other/event/violent_conflict	
5	6	this " ferocious and inexcusable " bombing	1596	1638	/other	/other/event	/other/event/violent_conflict	
6	0	Baghdad	160	167	/location	/location/city	
6	1	Baghdad	508	515	/location	/location/city	
6	2	Baghdad	1841	1848	/location	/location/city	
7	0	Iraq	333	337	/location	/location/country	
7	1	Iraq	1563	1567	/location	/location/country	
8	0	The Tunisian government	972	995	/organization	/organization/government	
8	1	Tunisia	1165	1172	/organization	/organization/government	
9	0	the United Nations Security Council	1436	1471	/organization	/organization/government	
10	0	Ashitaer , the UN representative of Yemen	1351	1392	/person	/person/political_figure	
10	1	He	1570	1572	/person	/person/political_figure	
11	0	innocent civilians	1819	1837	/person	
12	0	Yemen	1387	1392	/location	/location/country	
13	0	grief	112	117	/other	
14	0	Amman	1652	1657	/location	/location/city	
15	0	action	1228	1234	/other	
16	0	hundreds of civilians	530	551	/person	
17	0	Officials	638	647	/person	/person/political_figure	
18	0	the Iraqi Department	651	671	/organization	/organization/government	/organization/military	
19	0	women and children	951	969	/person	
20	0	an air attack	491	504	/other	/other/event	/other/event/violent_conflict	
21	0	a large sized underground bomb shelter	827	865	/location	/location/structure	
22	0	deep grief that so many civilians in Iraq had died in the air attack	296	364	/other	
23	0	no one	1583	1589	/person	
24	0	military actions against Iraq	1538	1567	/other	/other/event	/other/event/violent_conflict	
25	0	the activity of the multi-national forces	1038	1079	/other	/other/event	/other/event/violent_conflict	
26	0	so many civilians in Iraq	312	337	/person	
27	0	thousands	1680	1689	/person	
28	0	spokesman	211	220	/person	/person/title	
29	0	a news report	380	393	/other	
30	0	a statement	257	268	/other	
31	0	Defense	675	682	/organization	/organization/government	/organization/military	
32	0	Jordan	1671	1677	/location	/location/country	
33	0	Officials in the Iraqi Department of Defense	638	682	/person	/person/political_figure	
34	0	a peaceful settlement of the conflict	1311	1348	/other	
35	0	authorized limits	1093	1110	/other	
36	0	more than half	923	937	/person	
37	0	the passed resolution No. 678 which permits military actions against Iraq	1494	1567	/other	/other/legal	
38	0	February 14th	397	410	/other	
39	0	the UN Secretary - General	73	99	/person	/person/political_figure	/person/title	
40	0	front of the US embassy	1734	1757	/location	/other	
41	0	the UN	21	27	/organization	/organization/government	
42	0	at least 500 civilians hiding inside	872	908	/person	
43	0	, capital of Jordan ,	1658	1679	/location	/location/city	
44	0	Peilice Dekuliar	54	70	/person	/person/political_figure	
45	0	front	1734	1739	/location	/other	
46	0	the two missiles or bomb shells dropped by planes of the multi-national forces on the 13th at 4 O'clock in the morning local time	693	822	/other	/other/product	/other/product/weapon	
47	0	the conflict	1336	1348	/other	/other/event	/other/event/violent_conflict	
48	0	a news report on February 14th by Xinhua News Agency from Beijing	380	445	/other	
49	0	capital	1660	1667	/location	/location/city	
50	0	authorized limits set by the United Nations Security Council decision	1093	1162	/other	
51	0	the United Nations Security Council decision	1118	1162	/other	/other/legal	
52	0	Julileah , spokesman for the Secretary - General	200	248	/person	/person/political_figure	
53	0	the Iraqi Department of Defense	651	682	/organization	/organization/government	/organization/military	
54	0	4 O'clock in the morning local time	787	822	/other	
55	0	the two missiles or bomb shells	693	724	/other	/other/product	/other/product/weapon	
56	0	grief at the multi-national forces air striking Baghdad resulting in civilians deaths	112	197	/other	
57	0	the UN representative of Yemen	1362	1392	/person	/person/political_figure	
58	0	4 O'clock	787	796	/other	
59	0	civilians deaths	181	197	/other	
60	0	the passed resolution No. 678	1494	1523	/other	/other/legal	
61	0	World public opinion	581	601	/other	
62	0	the morning	800	811	/other	
63	0	the US embassy	1743	1757	/location	/location/structure	/location/structure/government	/organization	
64	0	conditions	1296	1306	/other	
65	0	conditions for a peaceful settlement of the conflict	1296	1348	/other	
66	0	so many civilians	312	329	/person	
67	0	Beijing	438	445	/location	/location/city	
68	0	Amman , capital of Jordan ,	1652	1679	/location	/location/city	
69	0	international conscience	1195	1219	/other	
70	0	planes	736	742	/other	/other/product	/other/product/weapon	
71	0	hundreds	530	538	/other	/person	
72	0	local time	812	822	/other	
73	0	spokesman for the Secretary - General	211	248	/person	/person/political_figure	
74	0	military actions	1538	1554	/other	/other/event	/other/event/violent_conflict	
75	0	angry people	1693	1705	/person	
76	0	civilians	542	551	/person	
77	0	thousands of angry people	1680	1705	/person	
78	0	the destructive war	1263	1282	/other	/other/event	/other/event/violent_conflict	
79	0	at least 500 civilians	872	894	/person	
80	0	the UN representative	1362	1383	/person	/person/political_figure	/person/title	
81	0	a peaceful settlement	1311	1332	/other	
82	0	planes of the multi-national forces	736	771	/other	/other/product	/other/product/weapon	
83	0	Julileah	200	208	/person	/person/political_figure	
84	0	Ashitaer	1351	1359	/person	/person/political_figure	
85	0	the blood	1245	1254	/other	
86	0	the activity	1038	1050	/other	/other/event	/other/event/violent_conflict	

nw/wsj/23/wsj_2347/000
0	0	Justice William Brennan	5	28	/person	/person/legal	
0	1	his	48	51	/person	/person/legal	
0	2	his	155	158	/person	/person/legal	
0	3	the 83 - year - old justice	189	216	/person	/person/legal	
0	4	his	223	226	/person	/person/legal	
0	5	his	370	373	/person	/person/legal	
0	6	Justice Brennan , the last survivor of the mid-1960s liberal majority under Chief Justice Earl Warren	1354	1455	/person	/person/legal	
0	7	Justice Brennan	1584	1599	/person	/person/legal	
0	8	he	1682	1684	/person	/person/legal	
0	9	his	1775	1778	/person	/person/legal	
0	10	Justice Brennan	1802	1817	/person	/person/legal	
0	11	his	1826	1829	/person	/person/legal	
0	12	he	2061	2063	/person	/person/legal	
0	13	he	2099	2101	/person	/person/legal	
0	14	he	2121	2123	/person	/person/legal	
0	15	he	2163	2165	/person	/person/legal	
0	16	He	2214	2216	/person	/person/legal	
0	17	he	2231	2233	/person	/person/legal	
0	18	Justice Brennan	2739	2754	/person	/person/legal	
1	0	the Supreme Court	65	82	/organization	/organization/government	
1	1	the high court 's	295	312	/organization	/organization/government	
1	2	the high court	610	624	/organization	/organization/government	
1	3	the court	1919	1928	/organization	/organization/government	
1	4	the court	3594	3603	/organization	/organization/government	
2	0	today	83	88	/other	
2	1	today	4643	4648	/other	
3	0	81 - year - old Justice Marshall	2406	2438	/person	/person/legal	
3	1	he	2443	2445	/person	/person/legal	
3	2	his	2529	2532	/person	/person/legal	
3	3	I	2667	2668	/person	/person/legal	
3	4	he	2696	2698	/person	/person/legal	
3	5	He	2729	2731	/person	/person/legal	
4	0	Justice Blackmun , who will turn 81 next month ,	3220	3268	/person	/person/legal	
4	1	his	3293	3296	/person	/person/legal	
4	2	he	3323	3325	/person	/person/legal	
4	3	his	3366	3369	/person	/person/legal	
4	4	his	3456	3459	/person	/person/legal	
4	5	Justice Blackmun	3521	3537	/person	/person/legal	
4	6	he	3561	3563	/person	/person/legal	
4	7	his	3631	3634	/person	/person/legal	
4	8	his	3702	3705	/person	/person/legal	
4	9	He	3814	3816	/person	/person/legal	
4	10	his	3827	3830	/person	/person/legal	
5	0	Justice Stevens , 69 ,	4016	4038	/person	/person/legal	
5	1	his	4098	4101	/person	/person/legal	
5	2	he	4125	4127	/person	/person/legal	
5	3	he	4184	4186	/person	/person/legal	
6	0	these four players , three of them in their 80s ,	481	530	/person	/person/legal	
6	1	the four	652	660	/person	/person/legal	
6	2	The four justices	877	894	/person	/person/legal	
6	3	they	1041	1045	/person	/person/legal	
6	4	the four	4156	4164	/person	/person/legal	
6	5	these four dissenters	4285	4306	/person	/person/legal	
7	0	a different role	547	563	/other	
7	1	this new role	684	697	/other	
7	2	it	734	736	/other	
7	3	it	819	821	/other	
7	4	the role these four dissenters are assuming	4276	4319	/other	
7	5	it	4372	4374	/other	
8	0	Chief Justice Earl Warren	1430	1455	/person	/person/legal	
9	0	the Warren Court 's	1556	1575	/organization	/organization/government	
9	1	the court	1654	1663	/organization	/organization/government	
9	2	the Warren Court 's	2361	2380	/organization	/organization/government	
9	3	the Warren Court	2991	3007	/organization	/organization/government	
9	4	the Warren Court	4472	4488	/organization	/organization/government	
10	0	the future	2201	2211	/other	
10	1	the future	2797	2807	/other	
11	0	Justice John Harlan	2248	2267	/person	/person/legal	
11	1	the late conservative justice who was the most frequent dissenter from the Warren Court 's opinions	2290	2389	/person	/person/legal	
12	0	the court 's cutbacks in civil rights	2574	2611	/other	
12	1	it	2632	2634	/other	
12	2	it	2658	2660	/other	
13	0	it	2688	2690	/other	
14	0	Harvard Law School Professor Laurence Tribe	2856	2899	/person	/person/education	/person/education/teacher	
14	1	he	3010	3012	/person	/person/education	/person/education/teacher	
14	2	he	3210	3212	/person	/person/education	/person/education/teacher	
15	0	Brennan and Marshall	3128	3148	/person	/person/legal	
15	1	their	3165	3170	/person	/person/legal	
16	0	The dissenters of the Warren Court	4454	4488	/person	/person/legal	
16	1	they	4530	4534	/person	/person/legal	
17	0	the dissenters today	4628	4648	/other	/person	/person/legal	
17	1	they	4677	4681	/person	/person/legal	
18	0	years	1028	1033	/other	
19	0	last month	2716	2726	/other	
20	0	the late Martin Luther King 's	3914	3944	/person	/person/political_figure	
21	0	victories for the liberals	1284	1310	/other	
22	0	the last survivor	1372	1389	/person	/person/legal	
23	0	court watchers	4430	4444	/person	
24	0	victories	1284	1293	/other	
25	0	a reference	2275	2286	/other	
26	0	his 1973 opinion , Roe vs. Wade	3456	3487	/other	/other/legal	
27	0	Virginia	4599	4607	/location	
28	0	three	502	507	/other	/person	/person/legal	
29	0	a 1985 speech	1890	1903	/other	
30	0	the least liberal	4135	4152	/other	/person	/person/legal	
31	0	I	3955	3956	/person	/person/political_figure	
32	0	the most philosophical of the dissenters about his role	4051	4106	/other	/person	/person/legal	
33	0	Friends and associates who saw Justice Blackmun during the summer	3490	3555	/person	
34	0	major victories in civil rights and liberties cases	1134	1185	/other	
35	0	69	4034	4036	/other	
36	0	the seven Supreme Court terms	1461	1490	/other	
37	0	The dissenters in the Warren Court	2973	3007	/person	/person/legal	
38	0	the court 's conservative drift	978	1009	/other	
39	0	the contentious flag - burning ruling	1734	1771	/other	/other/legal	
40	0	the others	4260	4270	/person	/person/legal	
41	0	next month	3256	3266	/other	
42	0	his role	4098	4106	/other	
43	0	a dissent	1980	1989	/other	
44	0	the most frequent dissenter from the Warren Court 's opinions	2328	2389	/person	/person/legal	
45	0	Justices Marshall and Blackmun	824	854	/person	/person/legal	
46	0	the spring	1521	1531	/other	
47	0	a recent , impassioned speech	3737	3766	/other	/other/event	
48	0	a point	2810	2817	/other	
49	0	the court 's direction	3082	3104	/other	
50	0	the 1963 March	3985	3999	/other	/other/event	/other/event/protest	
51	0	the court 's	978	990	/organization	/organization/government	
52	0	the intellectual challenge of arguing with the majority	4194	4249	/other	
53	0	the court 's	2574	2586	/organization	/organization/government	
54	0	especially attempts to curtail the right to abortion first recognized in his 1973 opinion , Roe vs. Wade	3383	3487	/other	
55	0	his 1973 opinion	3456	3472	/other	/other/legal	
56	0	a group of hundreds of lawyers in Chicago	3770	3811	/other	/person	/person/legal	
57	0	a speech	2707	2715	/other	/other/event	
58	0	dissent	259	266	/other	
59	0	a legacy	4663	4671	/other	
60	0	Washington	4003	4013	/location	/location/city	
61	0	the 1963 March on Washington	3985	4013	/other	/other/event	/other/event/protest	
62	0	Last term alone	1666	1681	/other	
63	0	a number of major victories in civil rights and liberties cases	1122	1185	/other	
64	0	dissents	2767	2775	/other	
65	0	the late conservative justice	2290	2319	/person	/person/legal	
66	0	We	2617	2619	/person	/person/legal	
67	0	the importance	1860	1874	/other	
68	0	the height	1542	1552	/other	
69	0	their	519	524	/person	/person/legal	
70	0	this new role , and the frustrations that go with it	684	736	/other	
71	0	Associates of 81 - year - old Justice Marshall	2392	2438	/person	
72	0	the frustrations	704	720	/other	
73	0	the contentious flag - burning ruling as his only big victory	1734	1795	/other	/other/legal	
74	0	years past	1028	1038	/other	
75	0	the court 's new five - member conservative majority	1207	1259	/other	/person	/person/legal	
76	0	the Warren Court 's power	1556	1581	/other	
77	0	their dissents	3165	3179	/other	
78	0	hundreds	3781	3789	/other	/person	/person/legal	
79	0	frustration	3715	3726	/other	
80	0	The change	1322	1332	/other	
81	0	Justices Thurgood Marshall , Harry Blackmun and John Stevens	410	470	/person	/person/legal	
82	0	Associates	3308	3318	/person	
83	0	his tenure	155	165	/other	
84	0	three of them in their 80s	502	528	/person	/person/legal	
85	0	the least liberal of the four	4135	4164	/other	/person	/person/legal	
86	0	Each time the court revisits an issue	1909	1946	/other	
87	0	his remarks	3827	3838	/other	
88	0	the high court 's majority	295	321	/other	
89	0	there	2905	2910	/other	
90	0	a legacy that they created	4663	4689	/other	
91	0	a more distant future	3183	3204	/other	
92	0	Roe	3475	3478	/person	
93	0	different ways	746	760	/other	
94	0	his new role	3293	3305	/other	
95	0	the summer	3545	3555	/other	
96	0	the court 's	1207	1219	/organization	/organization/government	
97	0	the last survivor of the mid-1960s liberal majority under Chief Justice Earl Warren	1372	1455	/person	/person/legal	
98	0	the dissenters	4077	4091	/person	/person/legal	
99	0	the court 's	2472	2484	/organization	/organization/government	
100	0	these four players	481	499	/person	/person/legal	
101	0	the late Martin Luther King 's famous `` I Have a Dream '' speech from the 1963 March on Washington	3914	4013	/other	
102	0	major victories	1134	1149	/other	
103	0	a recent , impassioned speech to a group of hundreds of lawyers in Chicago	3737	3811	/other	/other/event	
104	0	133 decisions	1713	1726	/other	/other/legal	
105	0	the most frequent dissenter	2328	2355	/person	/person/legal	
106	0	Justice Blackmun	3220	3236	/person	/person/legal	
107	0	his new role	1826	1838	/other	
108	0	his outlook	3631	3642	/other	
109	0	his colleagues	3366	3380	/person	/person/legal	
110	0	555 cases decided by the court	1633	1663	/other	/other/legal	
111	0	his three liberal and moderate allies	370	407	/person	/person/legal	
112	0	the mid-1960s liberal majority under Chief Justice Earl Warren	1393	1455	/other	
113	0	previous anniversaries	129	151	/other	/other/event	
114	0	his 34th year on the Supreme Court	48	82	/other	
115	0	legal scholars	2839	2853	/person	/person/education	
116	0	the occasion	91	103	/other	/other/event	
117	0	the court 's direction	2472	2494	/other	
118	0	a force	284	291	/other	
119	0	the fundamental questions	2004	2029	/other	
120	0	the height of the Warren Court 's power	1542	1581	/other	
121	0	Last term	1666	1675	/other	
122	0	August	3689	3695	/other	
123	0	an issue	1938	1946	/other	
124	0	the start	35	44	/other	
125	0	Justice Stevens	4016	4031	/person	/person/legal	
126	0	a Dream	3962	3969	/other	
127	0	the right to abortion	3414	3435	/other	/other/legal	
128	0	the fall of 1962	1496	1512	/other	
129	0	the justices	1949	1961	/person	/person/legal	
130	0	52 dissenting votes	1690	1709	/other	
131	0	successful cataract surgery in August	3658	3695	/other	/other/health	/other/health/treatment	
132	0	the University of Virginia Law School	4581	4618	/organization	/organization/education	
133	0	the role	4276	4284	/other	
134	0	the court 's	3082	3094	/organization	/organization/government	
135	0	some length	3871	3882	/other	
136	0	Every indication	627	643	/other	
137	0	1967	1535	1539	/other	
138	0	no newcomers	899	911	/person	/person/legal	
139	0	a legal legacy that they inherited	4510	4544	/other	
140	0	the winning side	2131	2147	/other	
141	0	lawyers	3793	3800	/other	/person	/person/legal	
142	0	Justices Brennan and Stevens	763	791	/person	/person/legal	
143	0	1962	1508	1512	/other	
144	0	a familiar one	4323	4337	/other	
145	0	civil rights	2599	2611	/other	/other/legal	
146	0	current dissents	2954	2970	/other	
147	0	last spring	2495	2506	/other	
148	0	modern Supreme Court history	4341	4369	/other	
149	0	the majority	4237	4249	/person	/person/legal	
150	0	abortion	3427	3435	/other	/other/health	/other/health/treatment	
151	0	a point that has n't escaped legal scholars	2810	2853	/other	
152	0	dissents	1878	1886	/other	
153	0	the spring of 1967	1521	1539	/other	
154	0	his level	3702	3711	/other	
155	0	a `` generation - skipping '' flavor	2914	2950	/other	
156	0	the dissenters	4628	4642	/person	/person/legal	
157	0	the right	3414	3423	/other	/other/legal	
158	0	only 25 dissenting votes	1605	1629	/other	
159	0	the trend	1058	1067	/other	
160	0	the late Martin Luther King 's famous `` I Have a Dream '' speech	3914	3979	/other	
161	0	the right to abortion first recognized in his 1973 opinion , Roe vs. Wade	3414	3487	/other	
162	0	Each time	1909	1918	/other	
163	0	the liberals	1298	1310	/organization	/organization/political_party	/person	/person/legal	
164	0	Justice Brennan	1354	1369	/person	/person/legal	
165	0	the short - term	3047	3063	/other	
166	0	Prof. A.E. Dick Howard	4555	4577	/person	/person/education	/person/education/teacher	
167	0	the Warren Court 's opinions	2361	2389	/other	
168	0	an important way	4391	4407	/other	
169	0	the 1960s	2151	2160	/other	
170	0	The dissenters	4454	4468	/person	/person/legal	
171	0	Prof. A.E. Dick Howard of the University of Virginia Law School	4555	4618	/person	/person/education	/person/education/teacher	
172	0	the fall	1496	1504	/other	
173	0	some defeats	3332	3344	/other	
174	0	Roe vs. Wade	3475	3487	/other	/other/legal	/person	/person/legal	
175	0	his role	2529	2537	/other	
176	0	previous anniversaries of his tenure	129	165	/other	/other/event	
177	0	88 years , collectively , of service on the high court	570	624	/other	
178	0	a legal legacy	4510	4524	/other	
179	0	a force in the high court 's majority	284	321	/other	
180	0	the rug	2641	2648	/other	
181	0	the intellectual challenge	4194	4220	/other	
182	0	part	4112	4116	/other	
183	0	his level of frustration	3702	3726	/other	
184	0	a group	3770	3777	/other	/person	/person/legal	
185	0	recent months	2085	2098	/other	
186	0	This role reversal	324	342	/other	
187	0	recent history	4413	4427	/other	
188	0	a fifth vote	1098	1110	/other	
189	0	successful cataract surgery	3658	3685	/other	/other/health	/other/health/treatment	
190	0	them	511	515	/person	/person/legal	
191	0	555 cases	1633	1642	/other	/other/legal	
192	0	civil rights and liberties cases	1153	1185	/other	/other/legal	
193	0	his 34th year	48	61	/other	
194	0	Wade	3483	3487	/person	
195	0	service	599	606	/other	
196	0	hundreds of lawyers	3781	3800	/other	/person	/person/legal	
197	0	88 years	570	578	/other	
198	0	his influence	223	236	/other	
199	0	the tables	2176	2186	/other	
200	0	the importance of dissents	1860	1886	/other	
201	0	81	3253	3255	/other	
202	0	the start of his 34th year on the Supreme Court	35	82	/other	
203	0	the seven Supreme Court terms from the fall of 1962 through the spring of 1967 , the height of the Warren Court 's power ,	1461	1583	/other	
204	0	the frustrations that go with it	704	736	/other	
205	0	The dissenters	2973	2987	/person	/person/legal	
206	0	Chicago	3804	3811	/location	/location/city	
207	0	a number	1122	1130	/other	
208	0	those present	3898	3911	/other	/person	
209	0	the mid-1960s liberal majority	1393	1423	/other	
210	0	the court 's cutbacks	2574	2595	/other	
211	0	his only big victory	1775	1795	/other	
212	0	recent years	3612	3624	/other	
213	0	those	3898	3903	/person	/person/legal	
214	0	the first time	172	186	/other	
215	0	no newcomers to dissent	899	922	/person	/person/legal	
216	0	forces	939	945	/other	
217	0	the past decade	949	964	/other	
218	0	his three liberal and moderate allies , Justices Thurgood Marshall , Harry Blackmun and John Stevens	370	470	/person	/person/legal	
219	0	Friends and associates	3490	3512	/person	
220	0	the result	2045	2055	/other	
221	0	dissent	915	922	/other	
222	0	their 80s	519	528	/other	
223	0	a reference to the late conservative justice who was the most frequent dissenter from the Warren Court 's opinions	2275	2389	/other	
224	0	Associates	2392	2402	/person	

nw/xinhua/00/chtb_0079/000
0	0	China	71	76	/location	/location/country	
0	1	China	401	406	/location	/location/country	
0	2	It	545	547	/location	/location/country	
0	3	China 's	1504	1512	/location	/location/country	
0	4	China	1627	1632	/location	/location/country	
0	5	China	1958	1963	/location	/location/country	
0	6	China	2161	2166	/location	/location/country	
0	7	China 's	2492	2500	/location	/location/country	
0	8	China	2679	2684	/location	/location/country	
0	9	China	2833	2838	/location	/location/country	
0	10	China 's	3254	3262	/location	/location/country	
1	0	the outside world	250	267	/location	/other	
1	1	the outside world	668	685	/location	/other	
2	0	the State Taxation Administration	950	983	/organization	/organization/government	
2	1	their	1122	1127	/organization	/organization/government	
3	0	the mid and western areas	1377	1402	/location	
3	1	the mid and western areas	1446	1471	/location	
4	0	cargo owners ' wharves	1802	1824	/location	/location/structure	/location/transit	
4	1	their	1829	1834	/location	/location/transit	/person	/person/business	
5	0	foreign investment of about 200 billion US dollars	2260	2310	/other	
5	1	The utilized foreign investment	2313	2344	/other	
6	0	developed countries and the widely developing countries	578	633	/location	/location/country	
7	0	the pattern	221	232	/other	
8	0	industries	802	812	/other	
9	0	individual investors	1190	1210	/person	
10	0	the scope	1109	1118	/other	
11	0	many new preferential policies	96	126	/other	/other/legal	
12	0	developed countries	578	597	/location	/location/country	
13	0	investment enterprises and individual investors	1163	1210	/organization	/organization/company	/other	
14	0	promotion	2458	2467	/other	
15	0	important raw materials	3061	3084	/other	
16	0	foreign businessmen	2854	2873	/person	/person/business	
17	0	new high level technology	3178	3203	/other	
18	0	foreign business investment BOT projects	1017	1057	/other	
19	0	approval	1864	1872	/other	
20	0	new policies	868	880	/other	/other/legal	
21	0	foreign investment	2721	2739	/other	
22	0	investment	1363	1373	/other	
23	0	transportation	3044	3058	/other	
24	0	experiments	701	712	/other	
25	0	the direction of foreign investment	2704	2739	/other	
26	0	the State Planning Commission	295	324	/organization	/organization/government	
27	0	over 20 %	2363	2372	/other	
28	0	China 's industrial policy	1504	1530	/other	
29	0	foreign businessmen	2585	2604	/person	/person/business	
30	0	ways	472	476	/other	
31	0	manpower resources	1595	1613	/other	
32	0	foreign investment	2782	2800	/other	
33	0	projects in which China 's industrial policy restricts foreign business investment but which can make use of manpower resources	1486	1613	/other	
34	0	enterprise reforms	2471	2489	/other	/other/legal	
35	0	foreign businessmen	1747	1766	/person	/person/business	
36	0	over 300,000 foreign - invested enterprises	2188	2231	/organization	/organization/company	
37	0	( End )	3275	3282	/other	
38	0	machinery and electronics	3087	3112	/other	
39	0	stocks	521	527	/other	
40	0	New policies being successively issued	2630	2668	/other	/other/legal	
41	0	over 20 % of the fixed assets investment of the whole society	2363	2424	/other	
42	0	public docks and berths	1706	1729	/location	/other	
43	0	promotion of enterprise reforms	2458	2489	/other	
44	0	new policies for utilizing foreign investment	868	913	/other	/other/legal	
45	0	project financing	491	508	/other	
46	0	the fixed assets investment of the whole society	2376	2424	/other	
47	0	foreign investment	187	205	/other	
48	0	foreign investment	895	913	/other	
49	0	shipping agreements	2073	2092	/other	
50	0	a variety of ways such as BOT , project financing and issuing stocks overseas , etc	459	542	/other	
51	0	the pattern of opening up to the outside world	221	267	/other	
52	0	comprehensive development of land resources	2917	2960	/other	
53	0	foreign business investment	1541	1568	/other	
54	0	land resources	2946	2960	/other	
55	0	experiments utilizing foreign investment in the insurance industry and retail commerce industry	701	796	/other	
56	0	the two governments	2101	2120	/organization	/organization/government	
57	0	water conservation , energy , transportation , important raw materials , machinery and electronics , mining , etc.	3014	3128	/other	
58	0	opening up	236	246	/other	
59	0	co-operation with developed countries and the widely developing countries	560	633	/other	
60	0	a future period of time	2807	2830	/other	
61	0	foreign investment	723	741	/other	
62	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
63	0	investment enterprises	1163	1185	/organization	/organization/company	
64	0	China 's demand for foreign investment	2492	2530	/other	
65	0	the fixed assets investment	2376	2403	/other	
66	0	order to encourage foreign businessmen to carry out investment in the mid and western areas	1311	1402	/other	
67	0	a variety	459	468	/other	
68	0	foreign businessmen	1405	1424	/person	/person/business	
69	0	New policies	2630	2642	/other	/other/legal	
70	0	Data	933	937	/other	
71	0	such basic industries and pillar industries as water conservation , energy , transportation , important raw materials , machinery and electronics , mining , etc.	2967	3128	/other	
72	0	foreign investment in the insurance industry and retail commerce industry	723	796	/other	
73	0	foreign capital	383	398	/other	
74	0	such basic industries and pillar industries	2967	3010	/other	
75	0	China 's demand	2492	2507	/other	
76	0	industries such as mining resources development and retail , etc.	802	867	/other	
77	0	comprehensive development	2917	2942	/other	
78	0	foreign businessmen	1330	1349	/person	/person/business	
79	0	Beijing	21	28	/location	/location/city	
80	0	their preferential policies	1122	1149	/other	/other/legal	
81	0	the insurance industry and retail commerce industry	745	796	/other	
82	0	water conservation	3014	3032	/other	
83	0	opening up to the outside world	654	685	/other	
84	0	use	1588	1591	/other	
85	0	the goal of reasonably utilizing foreign investment	2749	2800	/other	
86	0	foreign businessmen investing exclusively	1747	1788	/person	/person/business	
87	0	channels of utilizing foreign capital	361	398	/other	
88	0	December 26th	31	44	/other	
89	0	order to expand channels of utilizing foreign capital	345	398	/other	
90	0	foreign investment	2512	2530	/other	
91	0	preferential taxation	1081	1102	/other	
92	0	China 's enterprises	3254	3274	/organization	/organization/company	
93	0	industries	2559	2569	/other	
94	0	A relevant State Council Special Zone Office director	1237	1290	/person	/person/political_figure	
95	0	the goal	2749	2757	/other	
96	0	the direction	2704	2717	/other	
97	0	retail	854	860	/other	
98	0	mining resources development and retail , etc.	821	867	/other	
99	0	mining	3115	3121	/other	
100	0	new agricultural technology , comprehensive development of land resources , and such basic industries and pillar industries as water conservation , energy , transportation , important raw materials , machinery and electronics , mining , etc.	2887	3128	/other	
101	0	shipping service	2033	2049	/other	
102	0	cargo owners ' wharves and their specialized waterways	1802	1856	/location	
103	0	analysis	2440	2448	/other	
104	0	shipping service companies	2033	2059	/organization	/organization/company	
105	0	the technical transformation	3222	3250	/other	
106	0	new agricultural technology	2887	2914	/other	
107	0	about 200 billion US dollars	2282	2310	/other	/other/currency	
108	0	BOT projects	1222	1234	/other	
109	0	a future period	2807	2822	/other	
110	0	foreign companies	1875	1892	/organization	/organization/company	
111	0	now	2155	2158	/other	
112	0	BOT	485	488	/other	
113	0	reporter Xidong Wang	50	70	/person	/person/artist	/person/artist/author	
114	0	industries invested in by foreign businessmen	2559	2604	/other	
115	0	fields	643	649	/other	
116	0	Sino - foreign joint investments	1648	1680	/other	
117	0	foreign shipping companies	1970	1996	/organization	/organization/company	
118	0	opening up	654	664	/other	
119	0	energy	3035	3041	/other	
120	0	foreign shipping companies investing exclusively	1970	2018	/organization	/organization/company	
121	0	foreign investment	2260	2278	/other	
122	0	Data provided by the State Taxation Administration	933	983	/other	
123	0	A relevant department	270	291	/organization	/organization/government	
124	0	opening up to the outside world	236	267	/other	
125	0	the whole society	2407	2424	/other	
126	0	the technical transformation of China 's enterprises	3222	3274	/other	
127	0	cargo owners '	1802	1816	/person	/person/business	
128	0	statistics	2136	2146	/other	
129	0	foreign businessmen	3148	3167	/person	/person/business	
130	0	next year	1005	1014	/other	
131	0	their specialized waterways	1829	1856	/location	/location/geography	/location/geography/body_of_water	/location/transit	
132	0	co-operation	560	572	/other	
133	0	A relevant department of the State Planning Commission	270	324	/organization	/organization/government	
134	0	mining resources development	821	849	/other	
135	0	the widely developing countries	602	633	/location	/location/country	
136	0	Sino - foreign joint venture shipping companies	1907	1954	/organization	/organization/company	
137	0	BOT , project financing and issuing stocks overseas , etc	485	542	/other	
138	0	investment in the mid and western areas	1363	1402	/other	
139	0	investment enterprises and individual investors engaged in BOT projects	1163	1234	/organization	/organization/company	/other	
140	0	ways such as BOT , project financing and issuing stocks overseas , etc	472	542	/other	
141	0	projects	1486	1494	/other	
142	0	channels	361	369	/other	
143	0	shipping agreements between the two governments	2073	2120	/other	
144	0	the scope of their preferential policies	1109	1149	/other	
145	0	time	2826	2830	/other	

nw/wsj/23/wsj_2393/000
0	0	Investors who bought stock with borrowed money -- that is , `` on margin '' --	0	78	/other	/person	
0	1	their	159	164	/other	/person	
0	2	them	185	189	/other	/person	
0	3	their	264	269	/other	/person	
1	0	Friday	737	743	/other	
2	0	1987	940	944	/other	
2	1	1987	1367	1371	/other	
3	0	a margin call	405	418	/other	
3	1	the call	551	559	/other	
4	0	a stock	444	451	/other	
4	1	its	472	475	/other	
5	0	some big brokerage firms	624	648	/organization	/organization/company	
5	1	they	654	658	/organization	/organization/company	
6	0	Hugo Quackenbush , senior vice president at Charles Schwab Corp. , the San Francisco - based discount brokerage firm ,	1031	1149	/person	/person/business	
6	1	he	1155	1157	/person	/person/business	
6	2	He	1237	1239	/person	/person/business	
6	3	He	1330	1332	/person	/person/business	
7	0	Charles Schwab Corp. , the San Francisco - based discount brokerage firm	1075	1147	/organization	/organization/company	
7	1	Schwab	1245	1251	/organization	/organization/company	
7	2	We	1344	1346	/organization	/organization/company	
8	0	a lesson	1355	1363	/other	
9	0	That	143	147	/other	
10	0	75 % of its original value	464	490	/other	
11	0	its original value	472	490	/other	
12	0	margin calls	1201	1213	/other	
13	0	Margin calls	718	730	/other	
14	0	Charles Schwab Corp.	1075	1095	/organization	/organization/company	
15	0	customers	1292	1301	/person	
16	0	a spokesman	797	808	/person	/person/business	
17	0	a spokesman	1012	1023	/person	/person/business	
18	0	Friday 's market drop	119	140	/other	/other/event	
19	0	stock	994	999	/other	
20	0	a spokesman for Shearson Lehman Hutton Inc.	797	840	/person	/person/business	
21	0	the extra cash to satisfy the call	525	559	/other	/other/currency	
22	0	75 %	464	468	/other	
23	0	a cushion	1315	1324	/other	
24	0	the price	431	440	/other	
25	0	most	104	108	/other	
26	0	their loans	264	275	/other	
27	0	the stock market	374	390	/other	
28	0	the securities	603	617	/other	
29	0	borrowed money	32	46	/other	/other/currency	
30	0	the investor	496	508	/person	
31	0	margin requirements	1266	1285	/other	
32	0	the collateral	241	255	/other	
33	0	any immediate problems with margin calls for Schwab customers	1173	1234	/other	
34	0	more of a cushion	1307	1324	/other	
35	0	more cash to enhance the collateral backing their loans	220	275	/other	/other/currency	
36	0	more	1307	1311	/other	
37	0	the downward spiral	351	370	/other	
38	0	margin calls	703	715	/other	
39	0	Investors	0	9	/other	/person	
40	0	Merrill Lynch & Co. officials	848	877	/person	/person/business	
41	0	major problems	673	687	/other	
42	0	Friday 's	119	128	/other	
43	0	senior vice president	1050	1071	/person	/person/business	/person/title	
44	0	October 1987	281	293	/other	
45	0	margin calls	897	909	/other	
46	0	usual	769	774	/other	
47	0	the downward spiral of the stock market	351	390	/other	
48	0	any immediate problems	1173	1195	/other	
49	0	the collateral backing their loans	241	275	/other	
50	0	Hugo Quackenbush	1031	1047	/person	/person/business	
51	0	their brokers	159	172	/person	/person/business	
52	0	the extra cash	525	539	/other	/other/currency	
53	0	margin	66	72	/other	
54	0	the San Francisco - based discount brokerage firm	1098	1147	/organization	/organization/company	
55	0	margin	1003	1009	/other	
56	0	fewer individual investors	956	982	/person	
57	0	the brokerage firm	562	580	/organization	/organization/company	
58	0	the price of a stock	431	451	/other	
59	0	stock	21	26	/other	
60	0	Schwab customers	1218	1234	/person	
61	0	senior vice president at Charles Schwab Corp. , the San Francisco - based discount brokerage firm	1050	1147	/person	/person/business	
62	0	as big a factor as in 1987	918	944	/other	
63	0	a result of margin calls	691	715	/other	
64	0	some shares	198	209	/other	
65	0	as big a factor	918	933	/other	
66	0	a result	691	699	/other	
67	0	these margin calls	296	314	/other	
68	0	volatility	1378	1388	/other	
69	0	Shearson Lehman Hutton Inc.	813	840	/organization	/organization/company	
70	0	major problems as a result of margin calls	673	715	/other	
71	0	more cash	220	229	/other	/other/currency	

nw/wsj/23/wsj_2334/000
0	0	Southmark Corp.	0	15	/organization	/organization/company	
0	1	it	26	28	/organization	/organization/company	
0	2	its	43	46	/organization	/organization/company	
0	3	its	144	147	/organization	/organization/company	
0	4	The real estate and thrift concern	203	237	/organization	/organization/company	
0	5	it	292	294	/organization	/organization/company	
0	6	it	308	310	/organization	/organization/company	
0	7	its	364	367	/organization	/organization/company	
0	8	The company	431	442	/organization	/organization/company	
0	9	Southmark	523	532	/organization	/organization/company	
0	10	it	538	540	/organization	/organization/company	
0	11	its	556	559	/organization	/organization/company	
0	12	its	604	607	/organization	/organization/company	
1	0	the filing	116	126	/other	
2	0	its 10 - K report	43	60	/other	
2	1	its 10K	556	563	/other	
3	0	the Securities and Exchange Commission	66	104	/organization	/organization/government	
3	1	the SEC	300	307	/organization	/organization/government	
4	0	Sept. 30 , when the financial reports were due	474	520	/other	
5	0	bankruptcy - law proceedings	256	284	/other	/other/legal	
6	0	part	35	39	/other	
7	0	its audit	604	613	/other	/other/legal	
8	0	Sept. 30	474	482	/other	
9	0	a 15 - day extension	453	473	/other	
10	0	financial statements	329	349	/other	
11	0	financial results	575	592	/other	
12	0	the end of its first extension	353	383	/other	
13	0	part of its 10 - K report	35	60	/other	
14	0	related information	181	200	/other	
15	0	the end	353	360	/other	
16	0	the financial reports	490	511	/other	
17	0	its audited financial statements	144	176	/other	
18	0	unreasonable burden or expense	395	425	/other	
19	0	its audited financial statements and related information	144	200	/other	
20	0	its first extension	364	383	/other	

nw/xinhua/03/chtb_0309/000
0	0	China 's handicapped sports cause	4	37	/other	
0	1	The handicapped sports cause	1001	1029	/other	/other/sports_and_leisure	
0	2	the disabled sports cause	1195	1220	/other	/other/sports_and_leisure	
0	3	the cause	1247	1256	/other	/other/sports_and_leisure	
0	4	The handicapped sports cause	1463	1491	/other	/other/sports_and_leisure	
1	0	China 's	4	12	/location	/location/country	
1	1	the People 's Republic of China	420	451	/location	/location/country	/organization	/organization/government	
1	2	the nation	774	784	/location	/location/country	
1	3	China	1296	1301	/location	/location/country	
1	4	China	1938	1943	/location	/location/country	
1	5	the People 's Republic of China	3372	3403	/location	/location/country	/organization	/organization/government	
1	6	China 's	3745	3753	/location	/location/country	
1	7	China 's	4128	4136	/location	/location/country	
1	8	China	4193	4198	/location	/location/country	
2	0	this trend	238	248	/other	
3	0	the 6th Far East and South Pacific Disabled Games	158	207	/other	/other/event	/other/event/sports_event	
3	1	the Far South Games	4356	4375	/other	/other/event	/other/event/sports_event	
4	0	the cause for the disabled	700	726	/other	
4	1	the disabled cause	1348	1366	/other	
5	0	Nationwide handicapped sports games	866	901	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
5	1	The games	940	949	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
6	0	This	1130	1134	/other	
7	0	The Chinese Injured and Disabled People Sports Association ( renamed to the Chinese Disabled Sports Association in 1990 )	1692	1813	/organization	
7	1	the Chinese Disabled Sports Association	2666	2705	/organization	
8	0	this	1856	1860	/other	
9	0	Three National Disabled Games	2348	2377	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
9	1	The games	2513	2522	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
10	0	" The Guaranteed Law for Disabled Persons in the People 's Republic of China " , which was drafted and implemented in 1991 ,	3327	3451	/other	/other/legal	
10	1	the law	3657	3664	/other	/other/legal	
11	0	the vigorous development of the sports cause for China 's disabled	3696	3762	/other	
11	1	the development of the sports cause for China 's disabled	4088	4145	/other	
12	0	China 's disabled	3745	3762	/person	
12	1	China 's disabled	4128	4145	/person	
13	0	It	3909	3911	/other	
13	1	It	4048	4050	/other	
14	0	more broad attention and support	2537	2569	/other	
15	0	disabled sports organizations	2881	2910	/organization	
16	0	part	2634	2638	/other	
17	0	disabled sports organizations	1564	1593	/organization	
18	0	The guarantee	3640	3653	/other	
19	0	1984	2661	2665	/other	
20	0	the Special Olympic Games , etc	2989	3020	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
21	0	schools	482	489	/location	/location/structure	/organization	/organization/education	
22	0	the beginning of the establishment of the People 's Republic of China	382	451	/other	
23	0	disabled sports	4174	4189	/other	/other/sports_and_leisure	
24	0	8 international disabled sports organizations	2729	2774	/organization	
25	0	several stages	56	70	/other	
26	0	the foundation of disabled sports in China	4156	4198	/other	
27	0	The establishment and healthiness	1527	1560	/other	
28	0	disabled people	3487	3502	/person	
29	0	disabled sports	729	744	/other	/other/sports_and_leisure	
30	0	disabled people	3181	3196	/person	
31	0	Disabled Persons	3352	3368	/person	
32	0	1983	1843	1847	/other	
33	0	the cause	700	709	/other	
34	0	mass sports activities	3514	3536	/other	/other/sports_and_leisure	
35	0	blind children	494	508	/person	
36	0	a member	2717	2725	/organization	/other	/person	
37	0	handicapped people	2188	2206	/person	
38	0	society	3850	3857	/other	
39	0	attention from China and abroad	1281	1312	/other	
40	0	handicapped people participating in the sports activities	2188	2245	/person	
41	0	It	1315	1317	/other	
42	0	competitions and contacts	3026	3051	/other	/other/event	/other/event/sports_event	
43	0	Beijing	3821	3828	/location	/location/city	
44	0	schools for blind children and deaf people	482	524	/location	/location/structure	/organization	/organization/education	
45	0	the " impact "	4338	4352	/other	
46	0	more broad attention and support of the public	2537	2583	/other	
47	0	the events	2642	2652	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
48	0	the sports cause	4107	4123	/other	
49	0	the sports cause	1650	1666	/other	
50	0	Welfare factories	568	585	/location	/location/structure	/other	
51	0	disabled people	3292	3307	/person	
52	0	a succession of handicapped sports organizations	1861	1909	/organization	/other	
53	0	the vigorous development	3696	3720	/other	
54	0	the government	362	376	/organization	/organization/government	
55	0	part	2952	2956	/other	
56	0	excellent results	3136	3153	/other	
57	0	the People 's	420	433	/organization	/person	
58	0	the sports activities	2224	2245	/other	/other/sports_and_leisure	
59	0	activities such as the games and competitions , etc.	2077	2129	/other	/other/sports_and_leisure	
60	0	more people	1143	1154	/person	
61	0	October	1833	1840	/other	
62	0	Each development step of handicapped sports	251	294	/other	
63	0	international events such as the Special Olympic Games , etc	2960	3020	/other	/other/event	/other/event/sports_event	
64	0	activities	596	606	/other	
65	0	a member of 8 international disabled sports organizations	2717	2774	/organization	/person	
66	0	physical activities for disabled people around the world	3268	3324	/other	
67	0	the development	4088	4103	/other	
68	0	1985	1949	1953	/other	
69	0	the development	1631	1646	/other	
70	0	Hefei , Tangshan and Guangzhou	2404	2434	/location	/location/city	
71	0	activities	2077	2087	/other	/other/sports_and_leisure	
72	0	the development of the sports cause for handicapped people	1631	1689	/other	
73	0	disabled sports	3891	3906	/other	/other/sports_and_leisure	
74	0	a succession	1861	1873	/other	
75	0	the International Para Olympic	2798	2828	/organization	/other	
76	0	China	3398	3403	/location	/location/country	
77	0	The holding of the 6th Far East and South Pacific Disabled Games	143	207	/other	/other/event	/other/event/sports_event	
78	0	the late 1950's	922	937	/other	
79	0	various countries and areas	3202	3229	/location	
80	0	The scale	2437	2446	/other	
81	0	the " impact " of the Far South Games	4338	4375	/other	
82	0	handicapped sports activities	834	863	/other	/other/sports_and_leisure	
83	0	The enthusiasm of handicapped people participating in the sports activities	2170	2245	/other	
84	0	disabled people around the world	3292	3324	/person	
85	0	the world	3315	3324	/location	/other	
86	0	October , 1983	1833	1847	/other	
87	0	disabled sports organizations in various countries and areas	2881	2941	/organization	
88	0	deaf people	513	524	/person	
89	0	improvement	962	973	/other	
90	0	all	3843	3846	/other	
91	0	some developed countries	4277	4301	/location	/location/country	
92	0	the reserve force	2317	2334	/other	
93	0	money and material resource	1162	1189	/other	
94	0	the public	3922	3932	/person	
95	0	friendship	3165	3175	/other	
96	0	physical activities	4026	4045	/other	/other/sports_and_leisure	
97	0	disabled people from various countries and areas	3181	3229	/person	
98	0	special funds to be used in developing handicapped sports activities	795	863	/other	
99	0	The holding	143	154	/other	/other/event	/other/event/sports_event	
100	0	the International Para Olympic Committee , etc.	2798	2845	/organization	
101	0	activities such as broadcast exercises , etc.	596	641	/other	
102	0	the Special Olympic Games	2989	3014	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
103	0	the beginning	382	395	/other	
104	0	relations with disabled sports organizations in various countries and areas	2866	2941	/other	
105	0	1990	1807	1811	/other	
106	0	handicapped people	1671	1689	/person	
107	0	a part of the cause for the disabled	690	726	/other	
108	0	sports levels	2279	2292	/other	
109	0	the establishment of the People 's Republic of China	399	451	/other	
110	0	Every year	761	771	/other	
111	0	the short 10 years	1226	1244	/other	
112	0	relations	2866	2875	/other	
113	0	the People 's	3372	3385	/organization	/person	
114	0	the 6th Asia - Pacific Special Olympic Games	3773	3817	/other	/other/event	/other/event/sports_event	
115	0	( End )	4447	4454	/other	
116	0	the Party and the government	348	376	/organization	/organization/government	
117	0	the Chinese Mentally Impaired and Blind Sports Associations	1956	2015	/organization	
118	0	Each development step	251	272	/other	
119	0	The guarantee of the law	3640	3664	/other	
120	0	the foundation	4156	4170	/other	
121	0	blind children and deaf people	494	524	/person	
122	0	success	1270	1277	/other	
123	0	popularization	4220	4234	/other	
124	0	the development	3249	3264	/other	
125	0	organizational assurance	1602	1626	/other	
126	0	several stages of conceptualization , growth and expansion	56	114	/other	
127	0	the sports cause	3724	3740	/other	
128	0	the disabled	714	726	/person	
129	0	the People 's Republic	420	442	/organization	/organization/government	
130	0	special games	3547	3560	/other	/other/event	/other/event/sports_event	/other/sports_and_leisure	
131	0	the games and competitions , etc.	2096	2129	/other	/other/sports_and_leisure	
132	0	a bright future	4388	4403	/other	
133	0	international events	2960	2980	/other	/other/event	/other/event/sports_event	
134	0	broadcast exercises	615	634	/other	
135	0	the establishment	399	416	/other	
136	0	success of attention from China and abroad	1270	1312	/other	
137	0	attention	1281	1290	/other	
138	0	the Chinese Disabled Sports Association	1764	1803	/organization	
139	0	The Chinese Injured and Disabled People Sports Association	1692	1750	/organization	
140	0	the development of physical activities for disabled people around the world	3249	3324	/other	
141	0	disabled Chinese people	3054	3077	/person	
142	0	more impetus for this trend	221	248	/other	
143	0	the International Para Olympic Committee	2798	2838	/organization	
144	0	the reform and opening up	1058	1083	/other	
145	0	extraordinary physical abilities	3092	3124	/other	
146	0	a part	690	696	/other	
147	0	all of society	3843	3857	/other	
148	0	broadcast exercises , etc.	615	641	/other	
149	0	The enthusiasm	2170	2184	/other	
150	0	China 's overall national strength	1416	1450	/other	
151	0	various countries and areas	2914	2941	/location	
152	0	conceptualization , growth and expansion	74	114	/other	
153	0	physical activities	3268	3287	/other	
154	0	important international competitions and communication	3583	3637	/other	
155	0	the games and competitions	2096	2122	/other	/other/event	/other/sports_and_leisure	
156	0	China	446	451	/location	/location/country	
157	0	more disabled people	3989	4009	/person	
158	0	the concern and support of the Party and the government	321	376	/other	
159	0	organization and leadership	2047	2074	/other	
160	0	Disabled Persons in the People 's Republic of China	3352	3403	/person	
161	0	this civilized and progressive cause	4408	4444	/other	
162	0	popularization	984	998	/other	
163	0	The establishment and healthiness of disabled sports organizations	1527	1593	/other	
164	0	the People 's Republic	3372	3394	/organization	/organization/government	
165	0	more impetus	221	233	/other	
166	0	social welfare services and schools for blind children and deaf people	454	524	/other	
167	0	a large gap	4314	4325	/other	
168	0	disabled people	3959	3974	/person	
169	0	handicapped sports	276	294	/other	/other/sports_and_leisure	
170	0	special funds	795	808	/other	
171	0	material resource	1172	1189	/other	
172	0	handicapped sports organizations	1877	1909	/organization	
173	0	friendship with disabled people from various countries and areas	3165	3229	/other	
174	0	physical education	666	684	/other	
175	0	the public	2573	2583	/person	
176	0	1991	3445	3449	/other	
177	0	social welfare services	454	477	/other	
178	0	the concern and support	321	344	/other	
179	0	schools	646	653	/location	/location/structure	/organization	/organization/education	
180	0	more disabled people	2605	2625	/person	
181	0	" The Guaranteed Law for Disabled Persons in the People 's Republic of China "	3327	3405	/other	/other/legal	
182	0	part	4018	4022	/other	
183	0	the level	2476	2485	/other	
184	0	The Guaranteed Law	3329	3347	/other	/other/legal	
185	0	the Chinese economy	1086	1105	/other	
186	0	broad development	1507	1524	/other	
187	0	money	1162	1167	/other	/other/currency	
188	0	the Party	348	357	/organization	/organization/political_party	

nw/wsj/23/wsj_2381/000
0	0	Pension funds , insurers and other behemoths of the investing world	0	67	/organization	/organization/company	
0	1	they	73	77	/organization	/organization/company	
0	2	they	138	142	/organization	/organization/company	
1	0	Friday 's market rout	110	131	/other	/other/event	
1	1	Friday 's rout	1068	1082	/other	/other/event	
1	2	this crash	1639	1649	/other	/other/event	
1	3	the crash	2077	2086	/other	/other/event	
1	4	Friday 's decline	2812	2829	/other	/other/event	
1	5	Friday 's plunge	2962	2978	/other	/other/event	
1	6	Even Friday 's slump	3003	3023	/other	
1	7	the market rally	5009	5025	/other	/other/event	
2	0	Friday	878	884	/other	
2	1	Friday	1412	1418	/other	
2	2	Friday	4254	4260	/other	
2	3	Friday	4474	4480	/other	
2	4	Friday	4914	4920	/other	
2	5	Friday	5480	5486	/other	
3	0	today	160	165	/other	
3	1	today	456	461	/other	
4	0	many giant institutional investors	189	223	/organization	/organization/company	
4	1	they	284	288	/organization	/organization/company	
5	0	the October 1987 crash	300	322	/other	/other/event	
5	1	1987	3465	3469	/other	/other/event	
5	2	the 1987 crash	3818	3832	/other	/other/event	
5	3	the 1987 crash	4082	4096	/other	/other/event	
6	0	big investors	370	383	/organization	/organization/company	
6	1	their	399	404	/organization	/organization/company	
6	2	They	464	468	/organization	/organization/company	
6	3	their	520	525	/organization	/organization/company	
6	4	they	558	562	/organization	/organization/company	
7	0	the market	503	513	/other	
7	1	the market	973	983	/other	
7	2	the market	1266	1276	/other	
7	3	the market	3190	3200	/other	
7	4	the market	3310	3320	/other	
8	0	we	634	636	/organization	/organization/company	
8	1	Chicago - based Ariel Capital Management Inc. , which manages $ 1.1 billion of stocks	751	836	/organization	/organization/company	
8	2	our	892	895	/organization	/organization/company	
9	0	John W. Rogers , president of Chicago - based Ariel Capital Management Inc. , which manages $ 1.1 billion of stocks	721	836	/person	/person/business	
9	1	Mr. Rogers	839	849	/person	/person/business	
9	2	his	861	864	/person	/person/business	
9	3	He	940	942	/person	/person/business	
10	0	Denver - based portfolio manager James Craig	1002	1046	/person	/person/business	
10	1	he	1150	1152	/person	/person/business	
10	2	I	1167	1168	/person	/person/business	
10	3	he	1236	1238	/person	/person/business	
10	4	he	1251	1253	/person	/person/business	
10	5	I	1282	1283	/person	/person/business	
11	0	Other money managers	1332	1352	/person	/person/business	
11	1	their	1365	1370	/person	/person/business	
12	0	I	1384	1385	/person	/person/business	
12	1	I	1425	1426	/person	/person/business	
12	2	I	1455	1456	/person	/person/business	
12	3	Frederick A. Moran , president of Moran Asset Management Inc. , Greenwich , Conn	1498	1578	/person	/person/business	
13	0	we	1462	1464	/organization	/organization/company	
13	1	Moran Asset Management Inc. , Greenwich , Conn	1532	1578	/organization	/organization/company	
14	0	big investors such as pension funds and insurance companies	1759	1818	/organization	/organization/company	
14	1	they	1897	1901	/organization	/organization/company	
15	0	just that	1905	1914	/other	
16	0	The $ 56 billion California Public Employees Retirement System	2234	2296	/organization	/organization/government	
16	1	its	2330	2333	/organization	/organization/government	
17	0	institutional investors	2391	2414	/organization	/organization/company	
17	1	they	2420	2424	/organization	/organization/company	
17	2	they	2467	2471	/organization	/organization/company	
18	0	Stephen L. Nesbitt , senior vice president for the pension consultants Wilshire Associates in Santa Monica , Calif	2532	2646	/person	/person/business	
18	1	he	2706	2708	/person	/person/business	
18	2	I	2722	2723	/person	/person/business	
19	0	the pension consultants Wilshire Associates in Santa Monica , Calif	2579	2646	/organization	/organization/company	
19	1	Wilshire Associates in Santa Monica , Calif	2603	2646	/organization	/organization/company	
20	0	it	2698	2700	/other	
21	0	this year	2928	2937	/other	
21	1	the year	5460	5468	/other	
22	0	James D. Awad , president of New York - based BMI Capital Corp	3211	3273	/person	/person/business	
22	1	Mr. Awad	3276	3284	/person	/person/business	
22	2	He	3425	3427	/person	/person/business	
22	3	he	3433	3435	/person	/person/business	
22	4	he	3608	3610	/person	/person/business	
23	0	It	3379	3381	/other	
24	0	the portfolio insurance hedging technique , which is widely thought to have worsened the 1987 crash	3733	3832	/other	
24	1	this tactic	3858	3869	/other	
24	2	its	4009	4012	/other	
25	0	Neil Weisman , whose New York - based Chilmark Capital Partners had converted 85 % of its $ 220 million investment pool to cash in recent months ,	4285	4431	/person	/person/business	
25	1	he	4437	4439	/person	/person/business	
25	2	him	4488	4491	/person	/person/business	
25	3	Mr. Weisman , who , happy with his returns on investments chalked up earlier , declined the offers	4618	4716	/person	/person/business	
25	4	his	4649	4652	/person	/person/business	
25	5	Mr. Weisman	4719	4730	/person	/person/business	
25	6	I	4847	4848	/person	/person/business	
25	7	he	4892	4894	/person	/person/business	
26	0	its	4371	4374	/organization	/organization/company	
26	1	We	4527	4529	/organization	/organization/company	
26	2	us	4569	4571	/organization	/organization/company	
26	3	we	4575	4577	/organization	/organization/company	
27	0	Wall Street firms	4456	4473	/organization	/organization/company	
27	1	their	4510	4515	/organization	/organization/company	
28	0	calls from big block houses asking us if we want to make bids on anything	4534	4607	/other	
28	1	the offers	4706	4716	/other	
29	0	money managers whose investment styles had put them at odds with the market rally	4944	5025	/organization	/person	/person/business	
29	1	them	4991	4995	/organization	/person	/person/business	
30	0	the short sellers , who have been pounded by this year 's market climb	5052	5122	/organization	/organization/company	/person	
30	1	The shorts	5125	5135	/organization	/organization/company	/other	
31	0	borrowed shares	5141	5156	/other	
31	1	them	5189	5193	/other	
32	0	Feshbach Brothers , Palo Alto , Calif. , which said last May that its short positions had shown losses of 10 % for the year up to that point	5270	5410	/organization	/organization/company	
32	1	its	5336	5339	/organization	/organization/company	
32	2	We	5443	5445	/organization	/organization/company	
32	3	We	5528	5530	/organization	/organization/company	
32	4	we	5562	5564	/organization	/organization/company	
33	0	last May	5322	5330	/other	
33	1	that point	5400	5410	/other	
34	0	no justification	1593	1609	/other	
35	0	it	4855	4857	/other	
36	0	recent months	4416	4429	/other	
37	0	the lesson	273	283	/other	
38	0	the best - performing long - term investment	1950	1994	/other	
39	0	stocks	2679	2685	/other	
40	0	our favorite stocks	892	911	/other	
41	0	New York - based BMI Capital Corp	3240	3273	/organization	/organization/company	
42	0	market storms	1842	1855	/other	
43	0	money managers	4263	4277	/person	/person/business	
44	0	many parallels	3445	3459	/other	
45	0	the portfolio insurance hedging technique	3733	3774	/other	
46	0	the re-emergence of computerized program trading	3518	3566	/other	
47	0	the annual average for stocks over several decades	3075	3125	/other	
48	0	All that	5413	5421	/other	
49	0	investors	3031	3040	/organization	/organization/company	/other	
50	0	all the program trades	1189	1211	/other	
51	0	Last time	622	631	/other	
52	0	Palo Alto	5290	5299	/location	/location/city	
53	0	portfolio insurance	4204	4223	/other	
54	0	stock buyers	4115	4127	/other	/person	
55	0	market conditions	4226	4243	/other	
56	0	Chicago - based Ariel Capital Management Inc.	751	796	/organization	/organization/company	
57	0	the $ 752 million Janus Fund	1121	1149	/organization	/other	
58	0	you	3400	3403	/person	
59	0	the ` portfolio insurance ' phenomenon overlaid on the rest	3624	3683	/other	
60	0	a result	2800	2808	/other	
61	0	Pension funds	0	13	/organization	/organization/company	
62	0	$ 1.1 billion	813	826	/other	/other/currency	
63	0	the firm 's Kurt Feshbach	5497	5522	/person	/person/business	
64	0	institutional portfolios	2772	2796	/other	
65	0	85 % of its $ 220 million investment pool	4363	4404	/other	
66	0	the emphasis on takeover stocks and the re-emergence of computerized program trading	3482	3566	/other	
67	0	other behemoths of the investing world	29	67	/organization	/organization/company	
68	0	pension funds alone	2032	2051	/other	
69	0	800 or 900 points	3338	3355	/other	
70	0	the next few days	4775	4792	/other	
71	0	Santa Monica , Calif	2626	2646	/location	/location/city	
72	0	stockholdings	1705	1718	/other	
73	0	takeover stocks	3498	3513	/other	
74	0	Feshbach Brothers , Palo Alto , Calif.	5270	5308	/organization	/organization/company	
75	0	waves	3973	3978	/other	
76	0	85 %	4363	4367	/other	
77	0	a reprieve for money managers whose investment styles had put them at odds with the market rally	4929	5025	/other	
78	0	anything	4599	4607	/other	
79	0	Feshbach Brothers	5270	5287	/organization	/organization/company	
80	0	stocks	675	681	/other	
81	0	long - term holders	2436	2455	/organization	/organization/company	/other	
82	0	Frederick A. Moran	1498	1516	/person	/person/business	
83	0	the $ 60 billion of portfolio insurance in effect in the 1987 crash	4029	4096	/other	
84	0	the value	1108	1117	/other	
85	0	insurance companies	1799	1818	/organization	/organization/company	
86	0	good value	1477	1487	/other	
87	0	big investors	1759	1772	/organization	/organization/company	
88	0	bids	4591	4595	/other	
89	0	400 points	3149	3159	/other	
90	0	odds	4999	5003	/other	
91	0	big block houses	4545	4561	/organization	/organization/company	
92	0	odds with the market rally	4999	5025	/other	
93	0	stocks	578	584	/other	
94	0	stocks	3098	3104	/other	
95	0	president of Chicago - based Ariel Capital Management Inc. , which manages $ 1.1 billion of stocks	738	836	/person	/person/business	
96	0	stock	1876	1881	/other	
97	0	the short sellers	5052	5069	/organization	/organization/company	/person	
98	0	the lesson they learned in the October 1987 crash : Buying at the bottom pays off	273	354	/other	
99	0	the next few days	3359	3376	/other	
100	0	a killing	5546	5555	/other	
101	0	half his cash on hand	856	877	/other	
102	0	the ` portfolio insurance ' phenomenon	3624	3662	/other	
103	0	you	2730	2733	/person	
104	0	The only thing	3572	3586	/other	
105	0	$ 1 billion	2315	2326	/other	/other/currency	
106	0	his returns on investments chalked up earlier	4649	4694	/other	
107	0	the last half - hour	1306	1326	/other	
108	0	dividends	2991	3000	/other	
109	0	any significant changes	2742	2765	/other	
110	0	Greenwich , Conn	1562	1578	/location	/location/city	
111	0	portfolio insurance	4049	4068	/other	
112	0	the blow	3893	3901	/other	
113	0	the pension consultants	2579	2602	/organization	/organization/company	
114	0	pension funds	1781	1794	/organization	/organization/company	
115	0	a hurry	419	426	/other	
116	0	investments	4664	4675	/other	
117	0	senior vice president	2553	2574	/person	/person/business	/person/title	
118	0	about $ 1 trillion	2008	2026	/other	/other/currency	
119	0	many parallels with 1987 , including the emphasis on takeover stocks and the re-emergence of computerized program trading	3445	3566	/other	
120	0	the lesson they learned in the October 1987 crash	273	322	/other	
121	0	their 1987 performance	520	542	/other	
122	0	10 %	5376	5380	/other	
123	0	S&P futures contracts	3982	4003	/other	
124	0	chief investment officer	2158	2182	/person	/person/business	/person/title	
125	0	the value of the $ 752 million Janus Fund he oversees	1108	1161	/other	
126	0	losses	5366	5372	/other	
127	0	one	2303	2306	/organization	/other	
128	0	The nation 's largest short - selling operation	5219	5266	/organization	/organization/company	/other	
129	0	half his cash	856	869	/other	/other/currency	
130	0	Calif	2641	2646	/location	
131	0	Friday 's	1068	1077	/other	
132	0	stocks	1925	1931	/other	
133	0	stock	4500	4505	/other	
134	0	Stephen B. Timbers	2137	2155	/person	/person/business	
135	0	stellar performers	2909	2927	/organization	/organization/company	/other	
136	0	their wallets	1365	1378	/other	
137	0	president	1519	1528	/person	/person/business	/person/title	
138	0	president	3227	3236	/person	/person/business	/person/title	
139	0	their checkbooks	399	415	/other	
140	0	the bottom	335	345	/other	
141	0	the Standard & Poor 's 500 - stock index	2856	2896	/other	
142	0	$ 40 million	1090	1102	/other	/other/currency	
143	0	a rigor mortis rally	4866	4886	/other	
144	0	Greenwich	1562	1571	/location	/location/city	
145	0	any significant changes '' in institutional portfolios	2742	2796	/other	
146	0	the close	1400	1409	/other	
147	0	his returns on investments	4649	4675	/other	
148	0	other behemoths	29	44	/organization	/organization/company	
149	0	a reprieve	4929	4939	/other	
150	0	you	3587	3590	/person	
151	0	$ 1.1 billion of stocks	813	836	/other	
152	0	the latest war	246	260	/other	
153	0	president of New York - based BMI Capital Corp	3227	3273	/person	/person/business	
154	0	the bottom	2116	2126	/other	
155	0	computerized program trading	3538	3566	/other	
156	0	stocks	430	436	/other	
157	0	Calif.	5302	5308	/location	
158	0	two years	2350	2359	/other	
159	0	You	3131	3134	/person	
160	0	more investors	4827	4841	/organization	/organization/company	/other	/person	/person/business	
161	0	the annual average	3075	3093	/other	
162	0	this year 's market climb	5097	5122	/other	
163	0	Wilshire Associates	2603	2622	/organization	/organization/company	
164	0	Those that pulled out ( of stocks )	2652	2687	/organization	/organization/company	/other	
165	0	several decades	3110	3125	/other	
166	0	investors	1724	1733	/organization	/organization/company	/person	
167	0	money managers	4944	4958	/organization	/person	/person/business	
168	0	senior vice president for the pension consultants Wilshire Associates in Santa Monica , Calif	2553	2646	/person	/person/business	
169	0	Neil Weisman	4285	4297	/person	/person/business	
170	0	short - term events	2488	2507	/other	/other/event	
171	0	pension funds	2032	2045	/organization	/other	
172	0	Those	2652	2657	/organization	/organization/company	/other	
173	0	Conn	1574	1578	/location	
174	0	you	2089	2092	/person	
175	0	money	1751	1756	/other	/other/currency	
176	0	this year 's	5097	5109	/other	
177	0	a good year in the market	3175	3200	/other	
178	0	the $ 60 billion	4029	4045	/other	/other/currency	
179	0	its stock portfolio	2330	2349	/other	
180	0	calls	4534	4539	/other	
181	0	short - term events , good or bad	2488	2521	/other	/other/event	
182	0	the fundamental level	1613	1634	/other	
183	0	the blow of declining stock prices	3893	3927	/other	
184	0	a good day	5569	5579	/other	
185	0	pension funds and insurance companies	1781	1818	/organization	/organization/company	
186	0	Moran Asset Management Inc.	1532	1559	/organization	/organization/company	
187	0	losses of 10 % for the year	5366	5393	/other	
188	0	its $ 220 million investment pool	4371	4404	/other	
189	0	its severest test	4009	4026	/other	
190	0	the rest	3675	3683	/other	
191	0	insurance	3846	3855	/other	
192	0	Stephen L. Nesbitt	2532	2550	/person	/person/business	
193	0	president of Moran Asset Management Inc. , Greenwich , Conn	1519	1578	/person	/person/business	
194	0	The only thing you do n't have	3572	3602	/other	
195	0	its short positions	5336	5355	/other	
196	0	insurers	16	24	/organization	/organization/company	
197	0	Stocks	2832	2838	/other	
198	0	Friday 's	3008	3017	/other	
199	0	an offsetting profit	3941	3961	/other	
200	0	There	1584	1589	/other	
201	0	a result of Friday 's decline	2800	2829	/other	
202	0	the panic	687	696	/other	
203	0	stocks	830	836	/other	
204	0	hand	873	877	/other	
205	0	John W. Rogers	721	735	/person	/person/business	
206	0	more than 20 %	3047	3061	/other	
207	0	president	738	747	/person	/person/business	/person/title	
208	0	calls from big block houses	4534	4561	/other	
209	0	their hands	4510	4521	/other	
210	0	the rest	961	969	/other	
211	0	Mr. Weisman	4618	4629	/person	/person/business	
212	0	Friday 's	110	119	/other	
213	0	you	2060	2063	/person	
214	0	waves of S&P futures contracts	3973	4003	/other	
215	0	Friday 's	2962	2971	/other	
216	0	the Standard & Poor 's	2856	2878	/organization	/organization/company	
217	0	the firm 's	5497	5508	/organization	/organization/company	
218	0	declining stock prices	3905	3927	/other	
219	0	mutual funds , which can be forced to sell stockholdings when investors rush to withdraw money	1662	1756	/organization	/other	
220	0	effect	4072	4078	/other	
221	0	the emphasis	3482	3494	/other	
222	0	James D. Awad	3211	3224	/person	/person/business	
223	0	conditions	592	602	/other	
224	0	Stephen B. Timbers , chief investment officer of Chicago - based Kemper Financial Services Inc	2137	2231	/person	/person/business	
225	0	Santa Monica	2626	2638	/location	/location/city	
226	0	our favorite stocks that have fallen apart	892	934	/other	
227	0	the investing world	48	67	/other	
228	0	a lower price	5203	5216	/other	
229	0	stocks	4740	4746	/other	
230	0	Most institutional investors	3689	3717	/organization	/organization/company	
231	0	Friday 's	2812	2821	/other	
232	0	a good year	3175	3186	/other	
233	0	Chicago - based Kemper Financial Services Inc	2186	2231	/organization	/organization/company	
234	0	more than 20 % , well above the annual average for stocks over several decades	3047	3125	/other	
235	0	more	155	159	/other	
236	0	the $ 752 million Janus Fund he oversees	1121	1161	/other	
237	0	27.97 %	2947	2954	/other	
238	0	his returns	4649	4660	/other	
239	0	The last crash	2369	2383	/other	/other/event	
240	0	mutual funds	1662	1674	/organization	/other	
241	0	The nation 's	5219	5232	/location	/location/country	
242	0	Palo Alto , Calif.	5290	5308	/location	/location/city	
243	0	the re-emergence	3518	3534	/other	
244	0	$ 30 million	1290	1302	/other	/other/currency	
245	0	the emphasis on takeover stocks	3482	3513	/other	
246	0	stock and futures prices	4144	4168	/other	
247	0	the worst	701	710	/other	
248	0	the year	5385	5393	/other	
249	0	stocks	96	102	/other	
250	0	cash	4408	4412	/other	/other/currency	
251	0	chief investment officer of Chicago - based Kemper Financial Services Inc	2158	2231	/person	/person/business	

nw/xinhua/00/chtb_0099/000
0	0	reporter Xuejie Man	54	73	/person	/person/artist	/person/artist/author	
0	1	This reporter	105	118	/person	/person/artist	/person/artist/author	
1	0	the Tianjin Port Bonded Area	132	160	/location	/organization	
1	1	the bonded area	174	189	/location	/organization	
1	2	the Tianjin Port Bonded Area	394	422	/location	/organization	
1	3	It	696	698	/location	/organization	
1	4	the area	778	786	/location	/organization	
1	5	the Tianjin Port Bonded Area	1018	1046	/location	/organization	
1	6	the Tianjin Port Bonded Area	1204	1232	/location	/organization	
1	7	It	1614	1616	/location	/organization	
1	8	the bonded area	1818	1833	/location	/organization	
1	9	the area	1913	1921	/location	/organization	
1	10	it	1924	1926	/location	/organization	
1	11	the area	2094	2102	/location	/organization	
1	12	the bonded area	2201	2216	/location	/organization	
1	13	the Tianjin Port Bonded Area 's	2318	2349	/location	/organization	
1	14	the zone	2666	2674	/location	/organization	
1	15	the zone	2861	2869	/location	/organization	
1	16	Tianjin Bonded Area	2986	3005	/location	/organization	
2	0	China 's	332	340	/location	/location/country	
2	1	China 's	1081	1089	/location	/location/country	
3	0	last year	382	391	/other	
3	1	Last year	2435	2444	/other	
3	2	last year	2870	2879	/other	
4	0	the same period of the previous year	525	561	/other	
4	1	the same period of the previous year	657	693	/other	
4	2	the same period of the previous year	813	849	/other	
5	0	the previous year	544	561	/other	
5	1	the previous year	676	693	/other	
5	2	the previous year	832	849	/other	
6	0	China 's first goods distribution center	1081	1121	/location	/location/structure	
7	0	themselves	2847	2857	/organization	/organization/company	
8	0	export , for which customs provides tax refunds	2232	2279	/other	
9	0	a total amount	433	447	/other	
10	0	imports and exports	901	920	/other	
11	0	nearly 200 million US dollars	2903	2932	/other	/other/currency	
12	0	1 billion US dollars	875	895	/other	/other/currency	
13	0	a total amount of 850 million US dollars in investment agreements , increasing by 72 % over the same period of the previous year	433	561	/other	
14	0	a monthly loading and unloading capacity	1536	1576	/other	
15	0	Xinjiang 's	1272	1283	/location	/location/city	
16	0	Japan 's Itochu	2551	2566	/organization	/organization/company	
17	0	a system	1943	1951	/other	
18	0	wire	47	51	/other	
19	0	over 3000 enterprises from 73 countries and regions all over the world	3031	3101	/organization	/organization/company	
20	0	CALTEX and Caterpillar from the US	2514	2548	/organization	/organization/company	
21	0	10,000 tons	1793	1804	/other	
22	0	a number	1331	1339	/other	
23	0	more than 70 %	291	305	/other	
24	0	foreign investments	2711	2730	/other	
25	0	total foreign investment agreements of 700 million US dollars , increasing by 75 % over the same period of the previous year	569	693	/other	
26	0	an installation capacity of 7,000 sets of program - controlled telephones	1630	1703	/other	
27	0	correspondent Hong Zhang	78	102	/person	/person/artist	/person/artist/author	
28	0	multiple railway and international container joint - operations	1467	1530	/other	
29	0	customs	2251	2258	/organization	/organization/government	/other	
30	0	a daily water supply capacity of 10,000 tons	1760	1804	/other	
31	0	6,000 standard containers	1586	1611	/other	
32	0	thirteen large projects	2458	2481	/other	
33	0	multiple railway and international container joint - operations with a monthly loading and unloading capacity reaching 6,000 standard containers	1467	1611	/other	
34	0	storage , transportation and sales	1423	1457	/other	
35	0	All these	923	932	/other	
36	0	the US	2542	2548	/location	/location/country	
37	0	over 20 million yuan	2485	2505	/other	/other/currency	
38	0	a total volume	708	722	/other	
39	0	Hong Kong	2625	2634	/location	/location/city	/location/country	
40	0	thirteen large projects of over 20 million yuan alone	2458	2511	/other	
41	0	4 billion US dollars of goods going into and out of the area	726	786	/other	
42	0	total foreign investment agreements	569	604	/other	
43	0	quotas	216	222	/other	
44	0	850 million US dollars in investment agreements	451	498	/other	
45	0	1 billion US dollars from imports and exports	875	920	/other	
46	0	domestic trade	2160	2174	/other	
47	0	enterprises engaged in international trade and storage processing in the area	2025	2102	/organization	/organization/company	
48	0	a power supply capacity	1710	1733	/other	
49	0	statistics	369	379	/other	
50	0	enterprises entering the area	1892	1921	/organization	/organization/company	
51	0	international trade and storage processing	2048	2090	/other	
52	0	various economic indicators	226	253	/other	
53	0	five years	1001	1011	/other	
54	0	the world	3092	3101	/location	/location/geography	
55	0	the Tianjin Port Bonded Area 's investment environment	2318	2372	/other	
56	0	the equipment and materials needed	2105	2139	/other	
57	0	a total agreed foreign investment reaching more than 2 billion US dollars	3247	3320	/other	
58	0	the construction of China 's first goods distribution center	1061	1121	/other	
59	0	a series	1850	1858	/other	
60	0	the highest levels	938	956	/other	
61	0	the same period	525	540	/other	
62	0	72 %	515	519	/other	
63	0	an average growth rate	259	281	/other	
64	0	the same period	813	828	/other	
65	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
66	0	CALTEX and Caterpillar from the US , Japan 's Itochu , South Korea 's Daewoo and the New World Consortium from Hong Kong	2514	2634	/organization	/organization/company	
67	0	1997	169	173	/other	
68	0	business	2694	2702	/other	
69	0	enterprises	2025	2036	/organization	/organization/company	
70	0	an installation capacity	1630	1654	/other	
71	0	large - scale materials circulation distribution and supply centers	1343	1410	/location	/location/structure	/other	
72	0	850 million US dollars	451	473	/other	/other/currency	
73	0	Japan 's	2551	2559	/location	/location/country	
74	0	the daily improvement of the Tianjin Port Bonded Area 's investment environment	2293	2372	/other	
75	0	large - scale materials circulation distribution and supply centers integrating storage , transportation and sales	1343	1457	/location	/location/structure	/other	
76	0	a total amount	857	871	/other	
77	0	tax refunds	2268	2279	/other	
78	0	China 's bonded areas	332	353	/location	/organization	
79	0	25,000 kilovolts	1737	1753	/other	
80	0	foreign businessmen coming to invest	2375	2411	/person	/person/business	
81	0	the highest levels in history	938	967	/other	
82	0	a power supply capacity of 25,000 kilovolts , and a daily water supply capacity of 10,000 tons	1710	1804	/other	
83	0	investment agreements	477	498	/other	
84	0	a total amount of 850 million US dollars in investment agreements	433	498	/other	
85	0	73 countries and regions all over the world	3058	3101	/location	
86	0	a total	2892	2899	/other	
87	0	the New World Consortium from Hong Kong	2595	2634	/organization	/organization/company	
88	0	there	2447	2452	/other	
89	0	an average growth rate reaching more than 70 % , ranking the first among China 's bonded areas	259	353	/other	
90	0	South Korea 's	2569	2583	/location	/location/country	
91	0	foreign businessmen	2375	2394	/person	/person/business	
92	0	( reporter Xuejie Man and correspondent Hong Zhang )	52	104	/person	/person/artist	/person/artist/author	
93	0	a customs port	1139	1153	/location	/location/structure	
94	0	a total agreed investment value of more than 3 billion US dollars	3177	3242	/other	
95	0	large numbers	2748	2761	/other	
96	0	a system of " no custom accounting "	1943	1979	/other	
97	0	Tianjin	21	28	/location	/location/city	
98	0	a total amount of 1 billion US dollars from imports and exports	857	920	/other	
99	0	goods	750	755	/other	/other/product	
100	0	" no custom accounting "	1955	1979	/other	
101	0	a total of over 3000 enterprises from 73 countries and regions all over the world and 25 domestic provinces , cities and municipalities	3020	3155	/other	
102	0	75 %	647	651	/other	
103	0	the equipment and materials	2105	2132	/other	
104	0	history	960	967	/other	
105	0	total foreign investment agreements of 700 million US dollars	569	630	/other	
106	0	January 10	31	41	/other	
107	0	7,000 sets	1658	1668	/other	/other/product	
108	0	the special use	1166	1181	/other	
109	0	the railway line from the Tianjin Port Bonded Area passing Xi'an and Lanzhou to arrive at Xinjiang 's Allah Mountain pass customs port	1182	1316	/location	/location/transit	/location/transit/railway	
110	0	a total of nearly 200 million US dollars	2892	2932	/other	
111	0	preferential policies	1862	1883	/other	
112	0	more than 3 billion US dollars	3212	3242	/other	/other/currency	
113	0	CALTEX and Caterpillar	2514	2536	/organization	/organization/company	
114	0	73 countries and regions	3058	3082	/location	
115	0	South Korea 's Daewoo	2569	2590	/organization	/organization/company	
116	0	25 domestic provinces , cities and municipalities	3106	3155	/location	
117	0	over 3000 enterprises	3031	3052	/organization	/organization/company	
118	0	a monthly loading and unloading capacity reaching 6,000 standard containers	1536	1611	/other	
119	0	a daily water supply capacity	1760	1789	/other	
120	0	a number of large - scale materials circulation distribution and supply centers integrating storage , transportation and sales	1331	1457	/other	
121	0	a power supply capacity of 25,000 kilovolts	1710	1753	/other	
122	0	operation	991	1000	/other	
123	0	over 3000 enterprises from 73 countries and regions all over the world and 25 domestic provinces , cities and municipalities	3031	3155	/organization	/other	
124	0	a total	3020	3027	/other	
125	0	a total volume of 4 billion US dollars of goods going into and out of the area	708	786	/other	
126	0	Xinjiang 's Allah Mountain pass customs port	1272	1316	/location	/location/structure	
127	0	more than 2 billion US dollars	3290	3320	/other	/other/currency	
128	0	the New World Consortium	2595	2619	/organization	/organization/company	
129	0	83 %	803	807	/other	
130	0	700 million US dollars	608	630	/other	/other/currency	
131	0	export	2232	2238	/other	
132	0	enterprises	1892	1903	/organization	/organization/company	
133	0	Xi'an and Lanzhou	1241	1258	/location	/location/city	
134	0	the railway line	1182	1198	/location	/location/transit	/location/transit/railway	
135	0	4 billion US dollars	726	746	/other	/other/currency	
136	0	the past five years	2964	2983	/other	
137	0	program - controlled telephones	1672	1703	/other	/other/product	
138	0	the construction	1061	1077	/other	
139	0	a total agreed investment value	3177	3208	/other	
140	0	quotas on various economic indicators	216	253	/other	
141	0	twenty large and medium - sized state - owned enterprises	2764	2821	/organization	/organization/company	
142	0	7,000 sets of program - controlled telephones	1658	1703	/other	/other/product	
143	0	the railway line from the Tianjin Port Bonded Area	1182	1232	/location	/location/transit	/location/transit/railway	
144	0	goods going into and out of the area	750	786	/other	/other/product	
145	0	the daily improvement	2293	2314	/other	
146	0	manuals and management	1996	2018	/other	
147	0	a total agreed foreign investment	3247	3280	/other	
148	0	thirteen large projects of over 20 million yuan	2458	2505	/other	
149	0	a total agreed investment value of more than 3 billion US dollars and a total agreed foreign investment reaching more than 2 billion US dollars	3177	3320	/other	
150	0	a series of preferential policies	1850	1883	/other	
151	0	the same period	657	672	/other	
152	0	statistics	2948	2958	/other	

nw/wsj/23/wsj_2354/000
0	0	Lawyers for dozens of insolvent savings and loan associations	54	115	/person	/person/legal	
0	1	their	141	146	/person	/person/legal	
0	2	The thrifts ' lawyers	219	240	/person	/person/legal	
0	3	even the S&L lawyers	506	526	/person	/person/legal	
0	4	their	569	574	/person	/person/legal	
0	5	the lawyers	677	688	/person	/person/legal	
0	6	their	702	707	/person	/person/legal	
0	7	The S&L lawyers	979	994	/person	/person/legal	
1	0	dozens of insolvent savings and loan associations	66	115	/organization	/organization/company	
1	1	the S&Ls	348	356	/organization	/organization/company	
2	0	a new tack	127	137	/other	
2	1	the defense	756	767	/other	
3	0	suits filed by borrowers , developers and creditors	165	216	/other	/other/legal	
3	1	the suits , numbering 700 to 1,000 in Texas alone ,	252	303	/other	/other/legal	
3	2	the pending suits	816	833	/other	/other/legal	
4	0	the argument	454	466	/other	
4	1	it	501	503	/other	
4	2	their position	569	583	/other	
4	3	the notion	660	670	/other	
5	0	Texas	290	295	/location	
5	1	Texas	721	726	/location	
5	2	Texas	887	892	/location	
6	0	the extinct Federal Savings and Loan Insurance Corp.	361	413	/organization	/organization/company	
6	1	the FSLIC	1294	1303	/organization	/organization/company	
6	2	FSLIC	1508	1513	/organization	/organization/company	
6	3	the FSLIC	1716	1725	/organization	/organization/company	
7	0	one federal appeals court	594	619	/location	/location/structure	/organization	/organization/government	
7	1	it	633	635	/location	/location/structure	/organization	/organization/government	
8	0	the Fifth U.S. Circuit Court of Appeals	1314	1353	/location	/location/structure	/organization	/organization/government	
8	1	the court	1535	1544	/location	/location/structure	/organization	/organization/government	
8	2	the court	1644	1653	/location	/location/structure	/organization	/organization/government	
8	3	it	1659	1661	/location	/location/structure	/organization	/organization/government	
9	0	two cases	1056	1065	/other	/other/legal	
9	1	the cases	1735	1744	/other	/other/legal	
9	2	the suits	1906	1915	/other	/other/legal	
10	0	defunct Sunbelt Savings & Loan Association of Dallas	1082	1134	/organization	/organization/company	
10	1	Sunbelt	1248	1255	/organization	/organization/company	
10	2	Sunbelt	1282	1289	/organization	/organization/company	
10	3	Sunbelt Savings	1434	1449	/organization	/organization/company	
10	4	Sunbelt	1704	1711	/organization	/organization/company	
10	5	Sunbelt	1819	1826	/organization	/organization/company	
10	6	its	1958	1961	/organization	/organization/company	
10	7	it	2021	2023	/organization	/organization/company	
10	8	This institution	2044	2060	/organization	/organization/company	
11	0	Dallas	1128	1134	/location	/location/city	
11	1	Dallas	1779	1785	/location	/location/city	
11	2	Dallas	2335	2341	/location	/location/city	
12	0	the Valley Ranch , best known as the training center for the Dallas Cowboys football team	1156	1245	/location	/location/structure	/location/structure/sports_facility	
12	1	the ranch	1270	1279	/location	/location/structure	/location/structure/sports_facility	
12	2	Valley Ranch	2238	2250	/location	/location/structure	/location/structure/sports_facility	
12	3	Valley Ranch	2479	2491	/location	/location/structure	/location/structure/sports_facility	
12	4	the Valley Ranch	2623	2639	/location	/location/structure	/location/structure/sports_facility	
13	0	Sunbelt 's foreclosure on Valley Ranch	2453	2491	/other	/other/legal	
14	0	this contention	1556	1571	/other	
15	0	federal district court in Dallas	1753	1785	/location	/location/structure	/organization	/organization/government	
15	1	the court	2511	2520	/location	/location/structure	/organization	/organization/government	
16	0	Charles Haworth , a lawyer for Sunbelt ,	1788	1828	/person	/person/legal	
16	1	he	1834	1836	/person	/person/legal	
16	2	Mr. Haworth , a partner in the Dallas office of Andrews & Kurth , a Houston law firm	2090	2174	/person	/person/legal	
17	0	a lawyer for Triland Investment Group , the developer of Valley Ranch ,	2181	2252	/person	/person/legal	
17	1	Attorney Richard Jackson	2307	2331	/person	/person/legal	
18	0	Triland Investment Group , the developer of Valley Ranch ,	2194	2252	/organization	/organization/company	
18	1	Triland	2362	2369	/organization	/organization/company	
19	0	Attorney Richard Jackson of Dallas	2307	2341	/person	/person/legal	
19	1	he	2599	2601	/person	/person/legal	
20	0	We	2497	2499	/organization	/organization/company	/person	
20	1	We	2612	2614	/organization	/organization/company	/person	
21	0	the developers of the Valley Ranch , best known as the training center for the Dallas Cowboys football team	1138	1245	/person	/person/business	
22	0	Sunbelt 's foreclosure	2453	2475	/other	/other/legal	
23	0	last month	1011	1021	/other	
24	0	any assets with which to satisfy a judgment against Sunbelt Savings	1382	1449	/other	
25	0	the FSLIC 's	906	918	/organization	/organization/company	
26	0	the `` we 're too broke to fight '' defense	8	51	/other	
27	0	he	2544	2546	/person	/person/legal	
28	0	any other party , including FSLIC	1480	1513	/organization	/organization/company	/other	
29	0	court dockets in Texas	870	892	/other	
30	0	the developer	2221	2234	/organization	/organization/company	
31	0	Charles Haworth	1788	1803	/person	/person/legal	
32	0	Sunbelt and the FSLIC	1704	1725	/organization	/organization/company	
33	0	addition to the thrill of victory	2560	2593	/other	
34	0	any assets	1382	1392	/other	
35	0	any assets with which to satisfy a judgment against Sunbelt Savings nor any means to collect from any other party , including FSLIC	1382	1513	/other	
36	0	700 to 1,000	274	286	/other	/other/legal	
37	0	this week	1859	1868	/other	
38	0	enough financial information about Sunbelt and the FSLIC	1669	1725	/other	
39	0	two cases brought against defunct Sunbelt Savings & Loan Association of Dallas by the developers of the Valley Ranch , best known as the training center for the Dallas Cowboys football team	1056	1245	/other	/other/legal	
40	0	the developer of Valley Ranch	2221	2250	/organization	/organization/company	
41	0	federal regulators	1995	2013	/person	/person/political_figure	
42	0	a number of things he can grant in addition to the thrill of victory	2525	2593	/other	
43	0	dismissal	1586	1595	/other	/other/event	
44	0	a lawyer for Sunbelt	1806	1826	/person	/person/legal	
45	0	the FSLIC 's massive legal bills , which topped $ 73 million last year	906	976	/other	
46	0	little precedent to back their position	544	583	/other	/other/legal	
47	0	the FSLIC 's massive legal bills	906	938	/other	
48	0	the Dallas Cowboys football team	1213	1245	/organization	/organization/sports_team	
49	0	dozens	66	72	/organization	/organization/company	/other	
50	0	an appellate - court ruling	1025	1052	/other	/other/legal	
51	0	neither the S&Ls nor the extinct Federal Savings and Loan Insurance Corp.	340	413	/organization	/organization/company	
52	0	federal district court	1753	1775	/location	/location/structure	/organization	/organization/government	
53	0	August 1988	2027	2038	/other	
54	0	the reversal of Sunbelt 's foreclosure on Valley Ranch	2437	2491	/other	
55	0	$ 73 million	954	966	/other	/other/currency	
56	0	eight other states	731	749	/location	
57	0	a number	2525	2533	/other	
58	0	the training center	1189	1208	/location	/location/structure	/location/structure/sports_facility	
59	0	Texas and eight other states	721	749	/location	
60	0	prudential grounds	1616	1634	/other	
61	0	court dockets	870	883	/other	/other/legal	
62	0	things he can grant	2537	2556	/other	
63	0	Andrews & Kurth	2138	2153	/organization	/organization/company	
64	0	the suits	252	261	/other	/other/legal	
65	0	things	2537	2543	/other	
66	0	the training center for the Dallas Cowboys football team	1189	1245	/location	/location/structure	/location/structure/sports_facility	
67	0	judgments	435	444	/other	/other/legal	
68	0	The dismissal	799	812	/other	/other/event	
69	0	these actions	1599	1612	/other	/other/legal	
70	0	it	5	7	/other	
71	0	a judgment	2347	2357	/other	/other/legal	
72	0	ways other than a monetary award , including the reversal of Sunbelt 's foreclosure on Valley Ranch	2392	2491	/other	
73	0	a Houston law firm	2156	2174	/organization	/organization/company	
74	0	Triland Investment Group	2194	2218	/organization	/organization/company	
75	0	such arguments	2263	2277	/other	
76	0	Texas alone	290	301	/location	/other	
77	0	their efforts to defuse suits filed by borrowers , developers and creditors	141	216	/other	
78	0	the thrill of victory	2572	2593	/other	
79	0	Andrews & Kurth , a Houston law firm	2138	2174	/organization	/organization/company	
80	0	a brief	1851	1858	/other	/other/legal	
81	0	Mr. Haworth	2090	2101	/person	/person/legal	
82	0	the thrill	2572	2582	/other	
83	0	the developers	1138	1152	/person	/person/business	
84	0	we	15	17	/other	/person	
85	0	the reversal	2437	2449	/other	
86	0	about $ 2 billion	1972	1989	/other	/other/currency	
87	0	the Fifth U.S. Circuit Court	1314	1342	/location	/location/structure	/organization	/organization/government	
88	0	a lawyer	2181	2189	/person	/person/legal	
89	0	Sunbelt and the FSLIC	1282	1303	/organization	/organization/company	
90	0	insolvent savings and loan associations	76	115	/organization	/organization/company	
91	0	ways	2392	2396	/other	
92	0	any means to collect from any other party , including FSLIC	1454	1513	/other	
93	0	suits	165	170	/other	/other/legal	
94	0	Sunbelt 's liabilities	1926	1948	/other	
95	0	Sunbelt 's	2453	2463	/organization	/organization/company	
96	0	the money	418	427	/other	/other/currency	
97	0	the Dallas office of Andrews & Kurth , a Houston law firm	2117	2174	/organization	/organization/government	
98	0	victory	2586	2593	/other	
99	0	Appeals	1346	1353	/organization	/organization/government	/other	
100	0	any other party	1480	1495	/organization	/organization/company	/other	
101	0	a `` defense du jour	2281	2301	/other	
102	0	last year	967	976	/other	
103	0	a long way	843	853	/other	
104	0	there	535	540	/other	
105	0	state law	787	796	/other	/other/legal	
106	0	its assets	1958	1968	/other	
107	0	a judgment against Sunbelt Savings	1415	1449	/other	/other/legal	
108	0	The thrifts '	219	232	/organization	/organization/company	
109	0	little precedent	544	560	/other	/other/legal	
110	0	a monetary award	2408	2424	/other	
111	0	a partner	2104	2113	/person	/person/legal	
112	0	Lawyers	54	61	/person	/person/legal	
113	0	an appellate - court ruling in two cases brought against defunct Sunbelt Savings & Loan Association of Dallas by the developers of the Valley Ranch , best known as the training center for the Dallas Cowboys football team	1025	1245	/other	/other/legal	
114	0	addition	2560	2568	/other	
115	0	the Valley Ranch	1156	1172	/location	/location/structure	/location/structure/sports_facility	
116	0	Texas and eight other states where the defense is permitted under state law	721	796	/location	
117	0	a common - sense ring	476	497	/other	
118	0	Sunbelt 's	1926	1936	/organization	/organization/company	
119	0	the Dallas office	2117	2134	/location	/location/structure	/organization	/organization/government	
120	0	a judgment	1415	1425	/other	/other/legal	
121	0	a lawyer	1806	1814	/person	/person/legal	
122	0	a booby prize	2658	2671	/other	
123	0	any means	1454	1463	/other	
124	0	The dismissal of the pending suits	799	833	/other	/other/event	
125	0	dismissal of these actions	1586	1612	/other	/other/event	/other/legal	
126	0	the money to pay judgments	418	444	/other	/other/currency	
127	0	enough financial information	1669	1697	/other	
128	0	borrowers , developers and creditors	180	216	/other	/person	
129	0	the district judge	1876	1894	/person	/person/legal	
130	0	there	1362	1367	/other	
131	0	a partner in the Dallas office of Andrews & Kurth , a Houston law firm	2104	2174	/person	/person/legal	
132	0	a judgment for Triland	2347	2369	/other	/other/legal	
133	0	their arguments	702	717	/other	
134	0	defunct Sunbelt Savings & Loan Association	1082	1124	/organization	/organization/company	

nw/wsj/23/wsj_2343/000
0	0	The Bronx	0	9	/location	/location/city	
0	1	its	59	62	/location	/location/city	
0	2	the borough	244	255	/location	
0	3	The Bronx	3969	3978	/location	
1	0	Laura Cunningham 's	363	382	/person	/person/artist	/person/artist/author	
1	1	her	391	394	/person	/person/artist	/person/artist/author	
1	2	she	552	555	/person	/person/artist	/person/artist/author	
1	3	her	674	677	/person	/person/artist	/person/artist/author	
1	4	Ms. Cunningham , a novelist and playwright ,	733	777	/person	/person/artist	/person/artist/author	
1	5	She	834	837	/person	/person/artist	/person/artist/author	
1	6	Ms. Cunningham	1354	1368	/person	/person/artist	/person/artist/author	
1	7	she	1428	1431	/person	/person/artist	/person/artist/author	
1	8	she	1619	1622	/person	/person/artist	/person/artist/author	
1	9	Ms. Cunningham	1734	1748	/person	/person/artist	/person/artist/author	
1	10	herself	1755	1762	/person	/person/artist	/person/artist/author	
1	11	She	1803	1806	/person	/person/artist	/person/artist/author	
1	12	her	1851	1854	/person	/person/artist	/person/artist/author	
1	13	she	1877	1880	/person	/person/artist	/person/artist/author	
1	14	Ms. Cunningham	2370	2384	/person	/person/artist	/person/artist/author	
1	15	she	2503	2506	/person	/person/artist	/person/artist/author	
1	16	She	2516	2519	/person	/person/artist	/person/artist/author	
1	17	Her	2571	2574	/person	/person/artist	/person/artist/author	
1	18	Her	2741	2744	/person	/person/artist	/person/artist/author	
2	0	the '50s	414	422	/other	
2	1	the '50s	4070	4078	/other	
3	0	a lovely , novelistic memoir , `` Sleeping Arrangements '' ( Knopf , 195 pages , $ 18.95 )	459	549	/other	/other/art	/other/art/writing	
3	1	the book	1766	1774	/other	/other/art	/other/art/writing	
3	2	The book	3698	3706	/other	/other/art	/other/art/writing	
4	0	her sexpot friend , the hell - kitten Diana , age five	674	728	/person	
4	1	Her friend Diana 's	2741	2760	/person	
5	0	the `` Babylonian Bronx , '' a world simmering with sex and death and intrigue	976	1054	/location	/other	
5	1	the Babylonian Bronx	1060	1080	/location	/other	
5	2	the Babylonian Bronx	3946	3966	/location	
6	0	AnaMor Towers ( after owners Anna and Morris Snezak )	1187	1240	/location	/location/structure	/other	
6	1	the AnaMor Towers	1447	1464	/location	/location/structure	
7	0	Little Lily , as Ms. Cunningham calls herself in the book ,	1717	1776	/person	/person/artist	/person/artist/author	
7	1	Lily 's	1947	1954	/person	/person/artist	/person/artist/author	
7	2	his child	2051	2060	/person	/person/artist	/person/artist/author	
7	3	Lily 's	2081	2088	/person	/person/artist	/person/artist/author	
7	4	Lily	2120	2124	/person	/person/artist	/person/artist/author	
7	5	her child 's	2199	2211	/person	/person/artist	/person/artist/author	
7	6	Lily	2849	2853	/person	/person/artist	/person/artist/author	
7	7	her	2913	2916	/person	/person/artist	/person/artist/author	
7	8	her	2968	2971	/person	/person/artist	/person/artist/author	
7	9	her	2999	3002	/person	/person/artist	/person/artist/author	
7	10	her	3122	3125	/person	/person/artist	/person/artist/author	
7	11	she	3160	3163	/person	/person/artist	/person/artist/author	
7	12	her	3172	3175	/person	/person/artist	/person/artist/author	
7	13	Lily 's	3510	3517	/person	/person/artist	/person/artist/author	
7	14	Lily	3749	3753	/person	/person/artist	/person/artist/author	
7	15	her	3897	3900	/person	/person/artist	/person/artist/author	
8	0	her mother , Rosie , whom she remembers as a loving liar , who realigned history to explain why Lily 's father did n't live with them	1851	1984	/person	
8	1	Rosie	1987	1992	/person	
8	2	Rosie	2099	2104	/person	
8	3	her	2140	2143	/person	
8	4	Rosie	2955	2960	/person	
9	0	Lily 's father	1947	1961	/person	
9	1	this man , who may or may not have known about his child ,	2004	2062	/person	
9	2	his	2051	2054	/person	
10	0	Bronx children	2249	2263	/person	
10	1	we	2477	2479	/person	
11	0	kids	2281	2285	/person	
11	1	them	2305	2309	/person	
12	0	families	2529	2537	/other	/person	
12	1	their	2541	2546	/person	
13	0	Her friend Susan , whose parents kept reminding her she was unwanted ,	2571	2641	/person	
13	1	her	2676	2679	/person	
13	2	she	2710	2713	/person	
14	0	her uncles	2968	2978	/person	
14	1	They	3056	3060	/person	
14	2	her Uncle Gabe , an Orthodox Jew and song lyricist ( who rhymed river with liver in a love song ) ; and Uncle Len , a mysterious part - time investigator who looked like Lincoln and carried a change of clothing in a Manila envelope , like an `` undercover President on a good - will mission	3172	3462	/person	
14	3	They	3468	3472	/person	
14	4	their	3481	3486	/person	
15	0	Lily 's grandmother , no cookie baker ,	3510	3549	/person	
15	1	her	3632	3635	/person	
16	0	Bruce Jay Friedman 's latest novel , which flashes back to the New York of the '50s	3995	4078	/other	/other/art	/other/art/writing	
16	1	`` The Current Climate '' ( Atlantic Monthly Press , 200 pages , $ 18.95 )	4121	4195	/other	/other/art	/other/art/writing	
16	2	his sixth novel	4226	4241	/other	/other/art	/other/art/writing	
17	0	Bruce Jay Friedman 's	3995	4016	/person	/person/artist	/person/artist/author	
17	1	his	4226	4229	/person	/person/artist	/person/artist/author	
17	2	Mr. Friedman	4244	4256	/person	/person/artist	/person/artist/author	
17	3	his	4297	4300	/person	/person/artist	/person/artist/author	
17	4	Mr. Friedman	4705	4717	/person	/person/artist	/person/artist/author	
17	5	Mr. Friedman 's	4733	4748	/person	/person/artist	/person/artist/author	
17	6	he	4797	4799	/person	/person/artist	/person/artist/author	
18	0	the protagonist of his 1972 work , `` About Harry Towns	4278	4333	/person	/person/artist	
18	1	Harry Towns	4322	4333	/person	/person/artist	
18	2	Harry	4339	4344	/person	/person/artist	
18	3	Harry	4497	4502	/person	/person/artist	
18	4	his	4576	4579	/person	/person/artist	
18	5	Harry	4950	4955	/person	/person/artist	
18	6	his	5016	5019	/person	/person/artist	
18	7	her husband	5112	5123	/person	/person/artist	
18	8	Harry	5224	5229	/person	/person/artist	
18	9	He	5236	5238	/person	/person/artist	
19	0	Hollywood	4440	4449	/location	/location/city	
20	0	his friend Travis	4576	4593	/person	
20	1	Travis	4646	4652	/person	
21	0	the Hollywood social scheme -- the way people size each other up , immediately canceling the desperate ones who merely almost made it	4814	4947	/other	
21	1	all that	4968	4976	/other	
22	0	names like AnaMor Towers ( after owners Anna and Morris Snezak )	1176	1240	/other	
23	0	drugs	4412	4417	/other	/other/product	
24	0	the heads	3558	3567	/other	/other/body_part	
25	0	Arthur Avenue	94	107	/location	/location/transit	/location/transit/road	
26	0	people like his friend Travis	4564	4593	/person	
27	0	drug - seeking forays	5139	5160	/other	
28	0	murals of ancient Syrians and Greeks , friezes of Pompeii	1290	1347	/other	/other/art	
29	0	it	5182	5184	/other	
30	0	loving detail	3146	3159	/other	
31	0	the architectural discombobulation	1369	1403	/other	
32	0	each	4865	4869	/person	
33	0	mystery novels	5065	5079	/other	/other/art	/other/art/writing	
34	0	The games	2239	2248	/other	
35	0	200 pages	4174	4183	/other	
36	0	a vivid and dramatically outsized sense of recall	782	831	/other	
37	0	ancient Syrians and Greeks	1300	1326	/other	/other/heritage	/person	
38	0	the first eight years	1824	1845	/other	
39	0	the early '70s	4542	4556	/other	
40	0	Little Lily	1717	1728	/person	/person/artist	/person/artist/author	
41	0	their strangeness	3481	3498	/other	
42	0	her Uncle Gabe , an Orthodox Jew and song lyricist ( who rhymed river with liver in a love song )	3172	3269	/person	/person/artist	
43	0	`` Sleeping Arrangements '' ( Knopf , 195 pages , $ 18.95 )	490	549	/other	/other/art	/other/art/writing	
44	0	a memorialist a bit like Truman Capote , if he 'd been Jewish and female and less bitchy	1626	1714	/person	/person/artist	/person/artist/author	
45	0	the emotions	865	877	/other	
46	0	example	2316	2323	/other	
47	0	Bonfire	301	308	/other	/other/art	/other/art/broadcast	
48	0	drab , Soviet - style buildings `` glamorized '' with names like AnaMor Towers ( after owners Anna and Morris Snezak ) , whose lobbies and hallways were decorated with murals of ancient Syrians and Greeks , friezes of Pompeii	1122	1347	/location	/location/structure	
49	0	the Yankees	128	139	/organization	/organization/sports_team	
50	0	disliked relatives	3571	3589	/person	
51	0	a place where the flats of mediocrity are only relieved by steep descents into hysteria	880	967	/location	/other	
52	0	marginal types in Hollywood and New York	4422	4462	/person	
53	0	the way Tom Wolfe 's Sherman McCoy did in `` Bonfire of the Vanities ''	256	327	/other	
54	0	the heads of disliked relatives	3558	3589	/other	/other/body_part	
55	0	boys	3791	3795	/person	
56	0	most people	152	163	/person	
57	0	marginal types	4422	4436	/person	
58	0	the Vanities	312	324	/other	/other/art	/other/art/broadcast	
59	0	a great adventure	2409	2426	/other	
60	0	much pleasure	3880	3893	/other	
61	0	a wonderful botanical garden	14	42	/location	/location/park	
62	0	all inspiration	1536	1551	/other	
63	0	Her friend Susan	2571	2587	/person	
64	0	official knowledge	2440	2458	/other	
65	0	age five	720	728	/other	
66	0	Laura Cunningham 's Bronx , her childhood Bronx of the '50s ,	363	424	/location	
67	0	the desperate ones	4903	4921	/person	
68	0	the `` old '' days of the early '70s , when people like his friend Travis would take a psychiatrist on a date to analyze what Travis was doing wrong	4520	4668	/other	
69	0	Manhattan	5166	5175	/location	/location/city	
70	0	any bedrooms	2821	2833	/location	/other	
71	0	his 1972 work	4297	4310	/other	/other/art	/other/art/writing	
72	0	195 pages	528	537	/other	
73	0	hell	352	356	/location	/other	
74	0	both the past and present worlds of `` The Current Climate '' ( Atlantic Monthly Press , 200 pages , $ 18.95 )	4085	4195	/other	
75	0	names	1176	1181	/other	
76	0	history	1924	1931	/other	
77	0	river	3236	3241	/location	/location/geography	/location/geography/body_of_water	
78	0	her parents '	2676	2689	/person	
79	0	too many lines	5199	5213	/other	
80	0	the way	4845	4852	/other	
81	0	her	5112	5115	/person	
82	0	Sleeping Arrangements	493	514	/other	/other/art	/other/art/writing	
83	0	whose continuing flirtation	4379	4406	/other	/person	
84	0	friezes	1329	1336	/other	/other/art	
85	0	an Orthodox Jew and song lyricist	3189	3222	/person	/person/artist	/person/artist/music	
86	0	an exotic playground	566	586	/location	/location/park	
87	0	his wife , who 's so addicted to soap operas and mystery novels she barely seems to notice when her husband disappears for drug - seeking forays into Manhattan	5016	5175	/person	
88	0	Bruce Jay Friedman 's latest novel	3995	4029	/other	/other/art	/other/art/writing	
89	0	they	2795	2799	/person	
90	0	the way people size each other up , immediately canceling the desperate ones who merely almost made it	4845	4947	/other	
91	0	a war hero	2066	2076	/person	
92	0	the occasional Catholic	629	652	/other	/other/heritage	/person	
93	0	the New York of the '50s	4054	4078	/location	/location/city	
94	0	people	4564	4570	/person	
95	0	a mysterious part - time investigator who looked like Lincoln and carried a change of clothing in a Manila envelope , like an `` undercover President on a good - will mission	3288	3462	/person	
96	0	Knopf	520	525	/organization	/organization/company	
97	0	Women	3687	3692	/person	
98	0	her Uncle Gabe	3172	3186	/person	/person/artist	
99	0	murals	1290	1296	/other	/other/art	
100	0	an exotic playground , peopled mainly by Jewish eccentrics and the occasional Catholic ( real oddballs like her sexpot friend , the hell - kitten Diana , age five )	566	730	/location	/location/park	
101	0	news footage	191	203	/other	/other/art	/other/art/broadcast	
102	0	Mr. Friedman 's weary cynicism	4733	4763	/other	
103	0	steep descents into hysteria	939	967	/other	
104	0	Line by line	4720	4732	/other	
105	0	a temporary visitor	2719	2738	/person	
106	0	a bore	5242	5248	/person	
107	0	the mysteries	3929	3942	/other	
108	0	a narrow bed	2651	2663	/other	
109	0	both	2493	2497	/other	
110	0	Line	4720	4724	/other	/other/art	/other/art/writing	
111	0	he	1670	1672	/person	/person/artist	/person/artist/author	
112	0	the flats	894	903	/other	
113	0	a date	4623	4629	/other	/other/event	
114	0	Rosie	1864	1869	/person	
115	0	the discrepancy	1412	1427	/other	
116	0	line	4728	4732	/other	/other/art	/other/art/writing	
117	0	her perennial work - in - progress , `` Philosophy for Women	3632	3692	/other	/other/art	/other/art/writing	
118	0	a lovely , novelistic memoir	459	487	/other	/other/art	/other/art/writing	
119	0	New York	4454	4462	/location	/location/city	
120	0	a mysterious part - time investigator	3288	3325	/person	
121	0	the occasional Catholic ( real oddballs like her sexpot friend , the hell - kitten Diana , age five )	629	730	/other	/other/heritage	/person	
122	0	a professional thief	2772	2792	/person	
123	0	an `` undercover President on a good - will mission	3411	3462	/person	/person/political_figure	
124	0	an Orthodox Jew and song lyricist ( who rhymed river with liver in a love song )	3189	3269	/person	/person/artist	
125	0	owners Anna and Morris Snezak	1209	1238	/person	/person/business	
126	0	AnaMor Towers	1187	1200	/location	/location/structure	
127	0	people	4853	4859	/person	
128	0	people	2884	2890	/person	
129	0	her saucy , poignant probe	3897	3923	/other	
130	0	sex or death	2462	2474	/other	
131	0	a place	880	887	/location	/other	
132	0	her sexpot friend	674	691	/person	
133	0	no cookie baker	3532	3547	/other	/person	
134	0	a wrong turn	334	346	/other	
135	0	a bit	1640	1645	/other	
136	0	Truman Capote	1651	1664	/person	/person/artist	/person/artist/author	
137	0	real oddballs like her sexpot friend , the hell - kitten Diana , age five	655	728	/person	
138	0	The games Bronx children played ( holding kids down and stripping them , for example )	2239	2325	/other	
139	0	hysteria	959	967	/other	
140	0	a narrow bed wedged into her parents ' bedroom	2651	2697	/other	
141	0	course	119	125	/other	
142	0	Hollywood and New York	4440	4462	/location	/location/city	
143	0	something else	428	442	/other	
144	0	sex and death and intrigue	1028	1054	/other	
145	0	a love song	3256	3267	/other	/other/art	/other/art/music	
146	0	a romantic figure , who did n't interfere much with her child 's education on the streets	2147	2236	/person	
147	0	her `` Bronx	849	861	/location	
148	0	news footage of the devastated South Bronx	191	233	/other	/other/art	/other/art/broadcast	
149	0	her	2619	2622	/person	
150	0	a change	3362	3370	/other	
151	0	her child 's education	2199	2221	/other	
152	0	a 57 - year - old writer	4352	4376	/person	/person/artist	/person/artist/author	
153	0	a little girl	1468	1481	/person	
154	0	friezes of Pompeii	1329	1347	/other	/other/art	
155	0	a change of clothing	3362	3382	/other	
156	0	a 57 - year - old writer , whose continuing flirtation with drugs and marginal types in Hollywood and New York seems quaintly out - of - synch	4352	4494	/person	/person/artist	/person/artist/author	
157	0	a world	1005	1012	/location	/other	
158	0	recall	825	831	/other	
159	0	real oddballs	655	668	/person	
160	0	the most part	3846	3859	/other	
161	0	Jewish eccentrics	607	624	/other	/other/heritage	/person	
162	0	Uncle Len	3276	3285	/person	
163	0	her child 's education on the streets	2199	2236	/other	
164	0	a loving liar	1894	1907	/person	
165	0	the New York	4054	4066	/location	/location/city	
166	0	the `` Babylonian Bronx	976	999	/location	/other	
167	0	Jewish working - class people	1083	1112	/other	/other/heritage	/person	
168	0	a loving liar , who realigned history to explain why Lily 's father did n't live with them	1894	1984	/person	
169	0	the Hollywood social scheme	4814	4841	/other	
170	0	a wrong turn into hell	334	356	/other	
171	0	murals of ancient Syrians and Greeks	1290	1326	/other	/other/art	
172	0	the devastated South Bronx	207	233	/location	
173	0	drugs and marginal types in Hollywood and New York	4412	4462	/other	
174	0	the streets	2225	2236	/location	/other	
175	0	official knowledge of sex or death	2440	2474	/other	
176	0	her mother	1851	1861	/person	
177	0	the protagonist	4278	4293	/person	
178	0	( Atlantic Monthly Press , 200 pages , $ 18.95 )	4147	4195	/other	/other/art	/other/art/writing	
179	0	her childhood Bronx	391	410	/location	
180	0	the end	3734	3741	/other	
181	0	Pompeii	1340	1347	/location	/location/city	
182	0	drab , Soviet - style buildings `` glamorized '' with names like AnaMor Towers ( after owners Anna and Morris Snezak )	1122	1240	/location	/location/structure	
183	0	$ 18.95	540	547	/other	/other/currency	
184	0	a psychiatrist	4605	4619	/person	/person/doctor	
185	0	Lily 's benefit	2081	2096	/other	
186	0	soap operas and mystery novels	5049	5079	/other	/other/art	
187	0	her instructions	3122	3138	/other	
188	0	this man	2004	2012	/person	
189	0	Her friend Diana 's father	2741	2767	/person	
190	0	both the past and present worlds	4085	4117	/other	
191	0	soap operas	5049	5060	/other	/other/art	/other/art/broadcast	
192	0	she	5080	5083	/person	
193	0	the mysteries of the Babylonian Bronx	3929	3966	/other	
194	0	steep descents	939	953	/other	
195	0	an `` undercover President	3411	3437	/person	/person/political_figure	
196	0	each other	4865	4875	/person	
197	0	$ 18.95	4186	4193	/other	/other/currency	
198	0	Uncle Len , a mysterious part - time investigator who looked like Lincoln and carried a change of clothing in a Manila envelope , like an `` undercover President on a good - will mission	3276	3462	/person	
199	0	the hell - kitten Diana	694	717	/person	
200	0	Ms. Cunningham	733	747	/person	/person/artist	/person/artist/author	
201	0	a vivid and dramatically outsized sense	782	821	/other	
202	0	Lincoln	3342	3349	/person	/person/political_figure	
203	0	she	2623	2626	/person	
204	0	Tom Wolfe 's	264	276	/person	/person/artist	/person/artist/author	
205	0	the sleeping and other household arrangements	3008	3053	/other	
206	0	their sleeping arrangements	2541	2568	/other	
207	0	a novelist and playwright	750	775	/person	/person/artist	/person/artist/author	
208	0	a Manila envelope	3386	3403	/other	
209	0	her own arrangements	2913	2933	/other	
210	0	a wonderful botanical garden , a great zoo , its own charming Little Italy ( on Arthur Avenue ) and , of course , the Yankees	14	139	/other	
211	0	progress	3658	3666	/other	
212	0	his wife	5016	5024	/person	
213	0	the way	256	263	/other	
214	0	there	3871	3876	/other	
215	0	the end , when Lily becomes more preoccupied with dating boys and less with her delightfully weird family	3734	3839	/other	
216	0	Lily 's grandmother	3510	3529	/person	
217	0	some momentum	3713	3726	/other	
218	0	her `` Bronx of the emotions	849	877	/location	/other	
219	0	a Long Island suburb	4990	5010	/location	/location/city	
220	0	the `` old '' days of the early '70s	4520	4556	/other	
221	0	his 1972 work , `` About Harry Towns	4297	4333	/other	/other/art	/other/art/writing	
222	0	drab , Soviet - style buildings	1122	1153	/location	/location/structure	
223	0	her perennial work - in - progress	3632	3666	/other	/other/art	/other/art/writing	
224	0	clothing	3374	3382	/other	
225	0	a good - will mission	3441	3462	/other	
226	0	its own charming Little Italy	59	88	/location	
227	0	liver	3247	3252	/other	/other/body_part	
228	0	the flats of mediocrity	894	917	/other	
229	0	her mother , Rosie	1851	1869	/person	
230	0	Bonfire of the Vanities	301	324	/other	/other/art	/other/art/broadcast	/other/art/writing	
231	0	Laura Cunningham 's Bronx	363	388	/location	
232	0	Philosophy for Women	3672	3692	/other	/other/art	/other/art/writing	
233	0	the `` old '' days	4520	4538	/other	
234	0	Philosophy	3672	3682	/other	
235	0	her	2199	2202	/person	
236	0	Jewish eccentrics and the occasional Catholic ( real oddballs like her sexpot friend , the hell - kitten Diana , age five )	607	730	/other	/other/heritage	/person	
237	0	her delightfully weird family	3810	3839	/person	
238	0	her perennial work	3632	3650	/other	/other/art	/other/art/writing	
239	0	a romantic figure	2147	2164	/person	
240	0	the desperate ones who merely almost made it	4903	4947	/person	
241	0	a memorialist	1626	1639	/person	/person/artist	/person/artist/author	
242	0	them	1980	1984	/person	
243	0	heathen cultures	1555	1571	/other	/other/heritage	
244	0	a great zoo	45	56	/location	/location/structure	
245	0	Truman Capote , if he 'd been Jewish and female and less bitchy	1651	1714	/person	/person/artist	/person/artist/author	
246	0	it	4945	4947	/other	
247	0	the apartment	3069	3082	/location	/location/structure	
248	0	mediocrity	907	917	/other	
249	0	The games Bronx children played	2239	2270	/other	
250	0	Atlantic Monthly Press	4149	4171	/organization	/organization/company	
251	0	the family album	3595	3611	/other	/other/art	
252	0	Tom Wolfe 's Sherman McCoy	264	290	/person	/person/artist	
253	0	( Knopf , 195 pages , $ 18.95 )	518	549	/other	/other/art	/other/art/writing	
254	0	her parents ' bedroom	2676	2697	/location	/other	
255	0	An L.A. solution	4674	4690	/other	
256	0	today 's crack standards	2339	2363	/other	
257	0	her `` Bronx of the emotions , a place where the flats of mediocrity are only relieved by steep descents into hysteria ''	849	970	/location	/other	
258	0	her saucy , poignant probe into the mysteries of the Babylonian Bronx	3897	3966	/other	
259	0	a world simmering with sex and death and intrigue	1005	1054	/location	/other	
260	0	today 's	2339	2347	/other	
261	0	the discrepancy she felt living in the AnaMor Towers as a little girl : `` ... outwardly ordinary , inwardly ornate , owing all inspiration to heathen cultures	1412	1571	/other	
262	0	its own charming Little Italy ( on Arthur Avenue )	59	109	/location	
263	0	it	2391	2393	/other	
264	0	her childhood Bronx of the '50s	391	422	/location	
265	0	The Current Climate	4124	4143	/other	/other/art	/other/art/writing	

nw/xinhua/02/chtb_0269/000
0	0	Guofang Shen , spokesman of the Foreign Ministry ,	91	141	/person	/person/political_figure	
0	1	Guofang Shen	708	720	/person	/person/political_figure	
0	2	He	1029	1031	/person	/person/political_figure	
0	3	Guofang Shen	1907	1919	/person	/person/political_figure	
0	4	He	2241	2243	/person	/person/political_figure	
1	0	Hong Kong	194	203	/location	/location/city	
1	1	Hong Kong	465	474	/location	/location/city	
1	2	Hong Kong	994	1003	/location	/location/city	/location/country	
2	0	the " 1995 financial year overseas activities fund appropriation act " of the US	219	299	/other	/other/legal	
2	1	the " 1995 financial year overseas activities fund appropriation act " in which it is stipulated that any donation made by the US to the UN population fund must not be used in China	1692	1873	/other	/other/legal	
2	2	this	1900	1904	/other	/other/legal	
2	3	this bill	1930	1939	/other	/other/legal	
2	4	It	2020	2022	/other	/other/legal	
3	0	the US	293	299	/location	/location/country	
3	1	the US	1815	1821	/location	/location/country	
3	2	the US	2522	2528	/location	/location/country	/organization	/organization/government	
4	0	the National People 's Congress	353	384	/organization	/organization/government	
4	1	the National People 's Congress	1263	1294	/organization	/organization/government	
5	0	the three - tiered administrative system of Hong Kong	421	474	/organization	/organization/government	/other	
5	1	the HK - UK three - level administrative system , namely the last HK - UK legislative council , the two municipal departments , and the district parliament	731	886	/organization	/organization/government	
6	0	June 30th , 1997	494	510	/other	
6	1	June 30th , 1997	908	924	/other	
6	2	the designated time	1007	1026	/other	
7	0	the three - level Chinese restructured administrative system	551	611	/organization	/organization/government	/other	
7	1	this system	694	705	/organization	/other	
8	0	This	927	931	/other	
9	0	the UK	961	967	/location	/location/country	
9	1	its	980	983	/location	/location/country	
10	0	the Chinese government	1042	1064	/location	/location/country	/organization	/organization/government	
10	1	China	1868	1873	/location	/location/country	/organization	/organization/government	
10	2	China	2012	2017	/location	/location/country	/organization	/organization/government	
10	3	China 's	2039	2047	/location	/location/country	/organization	/organization/government	
10	4	we	2263	2265	/location	/location/country	/organization	/organization/government	
10	5	We	2366	2368	/location	/location/country	/organization	/organization/government	
11	0	the Hong Kong Special Administrative Region 's	1092	1138	/location	/organization	/organization/government	
11	1	the Hong Kong Special Administrative Region	1372	1415	/location	/organization	/organization/government	
11	2	the Hong Kong Special Administrative Region 's	1464	1510	/location	/organization	/organization/government	
12	0	the Hong Kong Special Administrative Region 's first legislative assembly	1464	1537	/organization	/organization/government	
13	0	the Preparatory Committee of the Hong Kong Special Administrative Region	1343	1415	/organization	/organization/government	
13	1	the Preparatory Committee	1571	1596	/organization	/organization/government	
14	0	the UN population fund	1825	1847	/organization	/other	
14	1	the population fund	2344	2363	/organization	/other	
14	2	the UN population fund	2400	2422	/organization	/other	
15	0	the UN	2232	2238	/organization	/organization/government	
16	0	the work of the UN population fund	2388	2422	/other	
16	1	its	2474	2477	/organization	/other	
17	0	relevant resolutions	1239	1259	/other	/other/legal	
18	0	donations with attached conditions	2306	2340	/other	
19	0	the work	2388	2396	/other	
20	0	pressure	2508	2516	/other	
21	0	the Preparatory Committee that will be established in 1996	1571	1629	/organization	/organization/government	
22	0	the inevitable outcome of the UK terminating its rule over Hong Kong at the designated time	935	1026	/other	
23	0	the Basic Law and relevant resolutions of the National People 's Congress	1221	1294	/other	/other/legal	
24	0	( End )	2533	2540	/other	
25	0	this afternoon	74	88	/other	
26	0	relevant specific issues on forming the Hong Kong Special Administrative Region 's first legislative assembly	1428	1537	/other	
27	0	your opinion	1884	1896	/other	
28	0	the UN charter	2126	2140	/organization	/other	/other/legal	
29	0	political discrimination	1959	1983	/other	
30	0	August 23rd	1654	1665	/other	
31	0	A reporter	1632	1642	/person	
32	0	it	1772	1774	/other	/other/legal	
33	0	a bill	1943	1949	/other	/other/legal	
34	0	its rule	980	988	/other	
35	0	relevant specific issues	1428	1452	/other	
36	0	the three - tiered administrative system	421	461	/organization	/organization/government	/other	
37	0	donations	2306	2315	/other	
38	0	the Foreign Ministry	119	139	/organization	/organization/government	
39	0	aid	2194	2197	/other	
40	0	spokesman	106	115	/person	/person/political_figure	/person/title	
41	0	China 's family planning policy	2039	2070	/other	
42	0	reporters ' questions	151	172	/other	
43	0	the US	1668	1674	/location	/location/country	
44	0	the HK - UK three - level administrative system	731	778	/organization	/organization/government	
45	0	1997	920	924	/other	
46	0	reporters ' questions such as the issue of Hong Kong and concerning the " 1995 financial year overseas activities fund appropriation act " of the US , etc	151	305	/other	
47	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
48	0	a bill carrying political discrimination	1943	1983	/other	/other/legal	
49	0	the Basic Law	1221	1234	/other	/other/legal	
50	0	the Standing Committee	327	349	/organization	/organization/government	
51	0	multi-lateral organizations	2201	2228	/organization	/organization/government	
52	0	its principles and mission	2474	2500	/other	
53	0	spokesman of the Foreign Ministry	106	139	/person	/person/political_figure	
54	0	the Hong Kong Special Administrative Region 's first legislative assembly and regional organizations	1092	1192	/organization	/organization/government	
55	0	pressure from the US	2508	2528	/other	
56	0	A reporter	308	318	/person	
57	0	an insult	2026	2035	/other	
58	0	the district parliament	863	886	/organization	/organization/government	
59	0	the provision	2177	2190	/other	
60	0	the US president	1668	1684	/person	/person/political_figure	
61	0	the Chinese side	636	652	/organization	/organization/government	/other	
62	0	Beijing	21	28	/location	/location/city	
63	0	your opinion of this	1884	1904	/other	
64	0	attached conditions	2321	2340	/other	
65	0	the National People 's	1263	1285	/organization	/organization/government	
66	0	the two municipal departments	827	856	/organization	/organization/government	
67	0	the mission and principles	2096	2122	/other	
68	0	a very bad precedent for the provision of aid to multi-lateral organizations of the UN	2152	2238	/other	
69	0	September 1st	31	44	/other	
70	0	the Standing Committee of the National People 's Congress	327	384	/organization	/organization/government	
71	0	any country	2284	2295	/location	/location/country	
72	0	the Basic Law and relevant resolutions	1221	1259	/other	/other/legal	
73	0	its rule over Hong Kong	980	1003	/other	
74	0	June 30th	494	503	/other	
75	0	a resolution	396	408	/other	/other/legal	
76	0	the provision of aid to multi-lateral organizations of the UN	2177	2238	/other	
77	0	1997	506	510	/other	
78	0	the " 1995 financial year overseas activities fund appropriation act "	1692	1762	/other	/other/legal	
79	0	suggestions	1556	1567	/other	
80	0	interference	2433	2445	/other	
81	0	multi-lateral organizations of the UN	2201	2238	/organization	/organization/government	
82	0	the " 1995 financial year overseas activities fund appropriation act "	219	289	/other	/other/legal	
83	0	any donation made by the US to the UN population fund	1794	1847	/other	
84	0	the Preparatory Work Committee of the Preparatory Committee of the Hong Kong Special Administrative Region	1309	1415	/organization	/organization/government	
85	0	1996	1625	1629	/other	
86	0	the press conference	48	68	/other	/other/event	
87	0	June 30th	908	917	/other	
88	0	the National People 's	353	375	/organization	/organization/government	
89	0	the issue	181	190	/other	
90	0	the Preparatory Work Committee	1309	1339	/organization	/organization/government	
91	0	aid to multi-lateral organizations of the UN	2194	2238	/other	
92	0	reporters '	151	162	/person	
93	0	the mission and principles of the UN charter	2096	2140	/other	
94	0	your	1884	1888	/person	
95	0	the press conference held this afternoon	48	88	/other	/other/event	
96	0	the issue of Hong Kong	181	203	/other	
97	0	any donation	1794	1806	/other	
98	0	the inevitable outcome	935	957	/other	
99	0	Guofang Shen	91	103	/person	/person/political_figure	
100	0	the Preparatory Committee	1343	1368	/organization	/organization/government	
101	0	a very bad precedent	2152	2172	/other	
102	0	namely the last HK - UK legislative council	781	824	/organization	/organization/government	
103	0	a resolution regarding " the three - tiered administrative system of Hong Kong will operate until June 30th , 1997 , and then cease . "	396	531	/other	/other/legal	
104	0	an insult to China 's family planning policy	2026	2070	/other	

nw/wsj/23/wsj_2344/000
0	0	Gulf Resources & Chemical Corp.	0	31	/organization	/organization/company	
0	1	it	37	39	/organization	/organization/company	
0	2	the company	186	197	/organization	/organization/company	
0	3	Gulf Resources , which was a part - owner of the smelter	252	308	/organization	/organization/company	
0	4	it	316	318	/organization	/organization/company	
0	5	Gulf Resources	498	512	/organization	/organization/company	
0	6	it	578	580	/organization	/organization/company	
0	7	it	633	635	/organization	/organization/company	
0	8	The company	686	697	/organization	/organization/company	
0	9	its	719	722	/organization	/organization/company	
0	10	it	748	750	/organization	/organization/company	
0	11	The company , which issued a statement on the agreement late Friday ,	877	946	/organization	/organization/company	
0	12	its	1015	1018	/organization	/organization/company	
0	13	the company	1183	1194	/organization	/organization/company	
0	14	Gulf Resources	1202	1216	/organization	/organization/company	
0	15	it	1228	1230	/organization	/organization/company	
0	16	it	1354	1356	/organization	/organization/company	
0	17	Gulf	1418	1422	/organization	/organization/company	
0	18	Gulf	1837	1841	/organization	/organization/company	
0	19	the company	2079	2090	/organization	/organization/company	
0	20	it	2096	2098	/organization	/organization/company	
1	0	the payment	972	983	/other	
2	0	an accord with the Environmental Protection Agency regarding an environmental cleanup of a defunct smelter the company formerly operated in Idaho	79	224	/other	
2	1	its agreement with the EPA	719	745	/other	
2	2	the agreement	919	932	/other	
2	3	the agreement	1402	1415	/other	
2	4	that agreement	1640	1654	/other	
3	0	the Environmental Protection Agency	94	129	/organization	/organization/government	
3	1	the EPA	235	242	/organization	/organization/government	
3	2	the EPA	738	745	/organization	/organization/government	
4	0	a defunct smelter the company formerly operated in Idaho	168	224	/location	/location/structure	
4	1	the smelter	297	308	/location	/location/structure	
5	0	cleanup costs at the site	354	379	/other	
5	1	the smelter 's cleanup costs	655	683	/other	
6	0	the site	371	379	/location	
6	1	The 21 - square - mile area	418	445	/location	
7	0	the federal Superfund program	386	415	/other	/other/legal	
7	1	the Superfund law	1373	1390	/other	/other/legal	
8	0	Gulf 's reorganization	1689	1711	/other	
8	1	its proposed reorganization	2175	2202	/other	
9	0	a Bermuda concern	591	608	/organization	/organization/company	/other	
9	1	the Bermuda - based holding company	1953	1988	/organization	/organization/company	
10	0	the U.S. government	1433	1452	/organization	/organization/government	
10	1	the government	1852	1866	/organization	/organization/government	
11	0	any dividends	1501	1514	/other	
11	1	the dividends	1597	1610	/other	
12	0	any loans exceeding $ 50 million that are made to the Bermuda - based holding company	1903	1988	/other	
12	1	those transaction	2015	2032	/other	
13	0	Gulf 's	1689	1696	/organization	/organization/company	
14	0	an accord with the Environmental Protection Agency	79	129	/other	
15	0	a statement	904	915	/other	
16	0	1984	230	234	/other	
17	0	20 days ' advance written notice of any loans exceeding $ 50 million that are made to the Bermuda - based holding company	1867	1988	/other	
18	0	the settlement	1313	1327	/other	
19	0	$ 185 million	1577	1590	/other	/other/currency	
20	0	The terms of that agreement	1627	1654	/other	
21	0	zinc	474	478	/other	
22	0	a defunct smelter	168	185	/location	/location/structure	
23	0	liability	641	650	/other	
24	0	lead , zinc and other metals	467	495	/other	
25	0	the smelter 's	655	669	/location	/location/structure	
26	0	a part - owner	279	293	/organization	/organization/company	
27	0	at least $ 150 million	2041	2063	/other	/other/currency	
28	0	Lawrence R. Mehl	1778	1794	/person	/person/legal	
29	0	Gulf 's net worth after those transaction	1991	2032	/other	
30	0	Gulf 's	1797	1804	/organization	/organization/company	
31	0	common stock	1518	1530	/other	
32	0	an environmental cleanup	140	164	/other	
33	0	its	2175	2178	/organization	/organization/company	
34	0	respect	795	802	/other	
35	0	its	1081	1084	/organization	/organization/company	
36	0	the reorganization	853	871	/other	
37	0	early 1990	1757	1767	/other	
38	0	equitable contribution	1255	1277	/other	
39	0	the amount	1299	1309	/other	
40	0	45 days '	1453	1462	/other	
41	0	other metals	483	495	/other	
42	0	$ 500,000	1049	1058	/other	/other/currency	
43	0	the date of Gulf 's reorganization , which we anticipate will occur sometime in early 1990	1677	1767	/other	
44	0	liability for the smelter 's cleanup costs	641	683	/other	
45	0	$ 50 million	1923	1935	/other	/other/currency	
46	0	the date	1677	1685	/other	
47	0	we	1720	1722	/organization	/organization/company	
48	0	Idaho	219	224	/location	
49	0	shareholders	2137	2149	/other	/person	
50	0	cleanup costs	354	367	/other	
51	0	$ 1 million of the payment	957	983	/other	
52	0	lead	467	471	/other	
53	0	a statement on the agreement	904	932	/other	
54	0	both the amount of the settlement and any other liabilities it may incur under the Superfund law	1294	1390	/other	
55	0	a unit	581	587	/organization	/organization/company	/other	
56	0	Lawrence R. Mehl , Gulf 's general counsel	1778	1820	/person	/person/legal	
57	0	The agreement and consent decree	1118	1150	/other	/other/legal	
58	0	an environmental cleanup of a defunct smelter the company formerly operated in Idaho	140	224	/other	
59	0	any loans	1903	1912	/other	
60	0	Gulf 's	1991	1998	/organization	/organization/company	
61	0	its 1989 third - quarter statement	1081	1115	/other	
62	0	20 days '	1867	1876	/other	
63	0	earlier this year	513	530	/other	
64	0	a special meeting for shareholders	2115	2149	/other	/other/event	
65	0	intercorporate transactions entered into after the reorganization	806	871	/other	
66	0	any loans exceeding $ 50 million	1903	1935	/other	
67	0	part	711	715	/other	
68	0	The terms	1627	1636	/other	
69	0	its agreement	719	732	/other	
70	0	respect to intercorporate transactions entered into after the reorganization	795	871	/other	
71	0	The company 's	1533	1547	/organization	/organization/company	
72	0	20 days ' advance written notice	1867	1899	/other	
73	0	certain voluntary undertakings	759	789	/other	
74	0	The company	877	888	/organization	/organization/company	
75	0	$ 1 million	957	968	/other	/other/currency	
76	0	intercorporate transactions	806	833	/other	
77	0	others	1283	1289	/other	
78	0	Gulf 's net worth	1991	2008	/other	
79	0	its financial statements	1015	1039	/other	
80	0	$ 1.5 million	54	67	/other	/other/currency	
81	0	the date of Gulf 's reorganization	1677	1711	/other	
82	0	the amount of the settlement	1299	1327	/other	
83	0	part of its agreement with the EPA	711	745	/other	
84	0	45 days ' advance written notice	1453	1485	/other	
85	0	late Friday	933	944	/other	
86	0	a unit of a Bermuda concern	581	608	/organization	/organization/company	/other	
87	0	early 1990	2153	2163	/other	
88	0	The company 's net worth	1533	1557	/other	
89	0	court approval	1166	1180	/other	/other/legal	
90	0	any other liabilities it may incur under the Superfund law	1332	1390	/other	
91	0	a reorganization plan that would make it a unit of a Bermuda concern , potentially exempting it from liability for the smelter 's cleanup costs	540	683	/other	
92	0	part of an accord with the Environmental Protection Agency regarding an environmental cleanup of a defunct smelter the company formerly operated in Idaho	71	224	/other	
93	0	a reorganization plan	540	561	/other	
94	0	an accord	79	88	/other	
95	0	part	71	75	/other	
96	0	a special meeting	2115	2132	/other	/other/event	
97	0	a part - owner of the smelter	279	308	/organization	/organization/company	
98	0	addition	1826	1834	/other	
99	0	Gulf 's general counsel	1797	1820	/person	/person/legal	
100	0	any other liabilities	1332	1353	/other	
101	0	Gulf Resources	252	266	/organization	/organization/company	

nw/wsj/23/wsj_2375/000
0	0	Moody 's Investors Service	0	26	/organization	/organization/company	
0	1	it	32	34	/organization	/organization/company	
0	2	its	43	46	/organization	/organization/company	
0	3	this Beverly Hills , Calif. , thrift	95	131	/organization	/organization/company	
0	4	The agency	207	217	/organization	/organization/company	
0	5	it	223	225	/organization	/organization/company	
0	6	its	234	237	/organization	/organization/company	
0	7	Moody 's Investors Service Inc.	684	715	/organization	/organization/company	
0	8	it	721	723	/organization	/organization/company	
0	9	its	735	738	/organization	/organization/company	
0	10	The rating concern	839	857	/organization	/organization/company	/other	
0	11	They	1078	1082	/organization	/organization/company	
1	0	the downgrade	618	631	/other	
2	0	its rating	43	53	/other	
2	1	its rating	234	244	/other	
3	0	$ 165 million of subordinated debt of this Beverly Hills , Calif. , thrift	57	131	/organization	/other	
3	1	Columbia Savings	370	386	/organization	/organization/company	
4	0	the thrift 's subordinated debt	248	279	/other	
4	1	the debt	315	323	/other	
5	0	all thrifts	471	482	/organization	/organization/company	
5	1	themselves	490	500	/organization	/organization/company	
6	0	FRANKLIN SAVINGS ASSOCIATION	634	662	/organization	/organization/company	
6	1	its	998	1001	/organization	/organization/company	
6	2	we	1108	1110	/organization	/organization/company	
7	0	the downgrade	959	972	/other	
7	1	it	1197	1199	/other	
8	0	Franklin President Duane H. Hall	1151	1183	/person	/person/business	
8	1	I	1189	1190	/person	/person/business	
9	0	a major holder of so - called junk bonds	390	430	/organization	/organization/company	
10	0	Ba - 2	294	300	/other	
11	0	the market	152	162	/other	
12	0	turmoil	141	148	/other	
13	0	this thrift 's senior subordinated notes	796	836	/other	
14	0	such speculative securities	504	531	/other	
15	0	FRANKLIN SAVINGS ASSOCIATION ( Ottawa , Kan. ) --	634	683	/organization	/organization/company	
16	0	less than $ 20 million	770	792	/other	/other/currency	
17	0	the troubles at its L.F. Rothschild subsidiary and the possible sale of other subsidiaries	982	1072	/other	
18	0	a period of years	537	554	/other	
19	0	the market for low - grade , high - yield securities	152	204	/other	
20	0	Kan.	674	678	/location	
21	0	Ottawa	665	671	/location	/location/city	
22	0	its L.F. Rothschild subsidiary	998	1028	/organization	/organization/company	
23	0	the thrift 's	248	261	/organization	/organization/company	/other	
24	0	Franklin 's	863	874	/organization	/organization/company	
25	0	subordinated debt	74	91	/other	
26	0	one reason for the downgrade	944	972	/other	
27	0	this thrift 's	796	810	/organization	/organization/company	
28	0	Franklin 's `` troubled diversification record in the securities business ''	863	939	/other	
29	0	turmoil in the market for low - grade , high - yield securities	141	204	/other	
30	0	the troubles	982	994	/other	
31	0	its rating on the thrift 's subordinated debt	234	279	/other	
32	0	its rating	735	745	/other	
33	0	comment	607	614	/other	
34	0	low - grade , high - yield securities	167	204	/other	
35	0	Franklin 's `` troubled diversification record	863	909	/other	
36	0	less than $ 20 million of this thrift 's senior subordinated notes	770	836	/other	
37	0	a major holder	390	404	/organization	/organization/company	
38	0	review	330	336	/other	
39	0	Ottawa , Kan.	665	678	/location	/location/city	
40	0	Columbia Savings officials	557	583	/person	/person/business	
41	0	Moody 's	0	8	/organization	/organization/company	
42	0	all these	1131	1140	/organization	/organization/company	/other	
43	0	possible further downgrade	341	367	/other	
44	0	the possible sale of other subsidiaries	1033	1072	/other	
45	0	a period	537	545	/other	
46	0	New federal legislation	433	456	/other	/other/legal	
47	0	the securities business	913	936	/other	
48	0	B - 2	283	288	/other	
49	0	one reason	944	954	/other	
50	0	comment on the downgrade	607	631	/other	
51	0	Ba - 3	760	766	/other	
52	0	$ 165 million	57	70	/other	/other/currency	
53	0	concern that we were getting out of all these	1095	1140	/other	
54	0	so - called junk bonds	408	430	/other	
55	0	their part	1226	1236	/other	
56	0	its rating on $ 165 million of subordinated debt of this Beverly Hills , Calif. , thrift	43	131	/other	
57	0	the troubles at its L.F. Rothschild subsidiary	982	1028	/other	
58	0	the possible sale	1033	1050	/other	
59	0	Moody 's	684	692	/organization	/organization/company	
60	0	B - 2	749	754	/other	
61	0	subordinated debt of this Beverly Hills , Calif. , thrift	74	131	/other	
62	0	years	549	554	/other	
63	0	other subsidiaries	1054	1072	/organization	/organization/company	
64	0	their	1226	1231	/organization	/organization/company	

nw/wsj/23/wsj_2329/000
0	0	Ideal Basic Industries Inc.	0	27	/organization	/organization/company	
0	1	its	33	36	/organization	/organization/company	
0	2	Ideal	168	173	/organization	/organization/company	
0	3	Ideal	508	513	/organization	/organization/company	
0	4	Ideal	959	964	/organization	/organization/company	
0	5	it	970	972	/organization	/organization/company	
1	0	its directors	33	46	/person	/person/business	
1	1	Ideal 's directors	622	640	/person	/person/business	
1	2	they	672	676	/person	/person/business	
1	3	they	682	686	/person	/person/business	
2	0	an agreement in principle calling for HOFI North America Inc. to combine its North American cement holdings with Ideal in a transaction that will leave Ideal 's minority shareholders with 12.8 % of the combined company	55	273	/other	
2	1	the agreement	724	737	/other	
3	0	HOFI North America Inc.	93	116	/organization	/organization/company	
3	1	its	128	131	/organization	/organization/company	
3	2	HOFI , the North American holding company of Swiss concern Holderbank Financiere Glaris Ltd. ,	276	370	/organization	/organization/company	
3	3	its	401	404	/organization	/organization/company	
3	4	its	449	452	/organization	/organization/company	
3	5	HOFI	740	744	/organization	/organization/company	
4	0	the combined company	253	273	/organization	/organization/company	
4	1	the combined company	599	619	/organization	/organization/company	
4	2	the combined company	764	784	/organization	/organization/company	
4	3	the combined company	846	866	/organization	/organization/company	
5	0	the merger proposal	696	715	/other	
6	0	HOFI 's first offer	520	539	/other	
6	1	that offer	650	660	/other	
7	0	The transaction	869	884	/other	
7	1	the transaction	993	1008	/other	
8	0	Ideal 's minority shareholders	207	237	/other	/person	/person/business	
9	0	an agreement in principle	55	80	/other	
10	0	Ideal 's current operations	787	814	/other	
11	0	a transaction	177	190	/other	
12	0	87.2 % of the combined company	754	784	/other	
13	0	an agreement	55	67	/other	
14	0	Ideal 's	787	795	/organization	/organization/company	
15	0	its	490	493	/organization	/organization/company	
16	0	its 60 % stake in Dundee Cement Co.	449	484	/other	
17	0	Ideal 's	622	630	/organization	/organization/company	
18	0	its 60 % stake	449	463	/other	
19	0	Ideal 's	207	215	/organization	/organization/company	
20	0	principle	71	80	/other	
21	0	its 67 % stake	490	504	/other	
22	0	Dundee Cement Co.	467	484	/organization	/organization/company	
23	0	about 10 %	585	595	/other	
24	0	HOFI	276	280	/organization	/organization/company	
25	0	the North American holding company of Swiss concern Holderbank Financiere Glaris Ltd.	283	368	/organization	/organization/company	
26	0	Ideal 's other shareholders	557	584	/other	/person	
27	0	its 67 % stake in Ideal	490	513	/other	
28	0	a transaction that will leave Ideal 's minority shareholders with 12.8 % of the combined company	177	273	/other	
29	0	St. Lawrence Cement Inc.	420	444	/organization	/organization/company	
30	0	about 39.2 % of the combined company	830	866	/other	
31	0	Ideal 's	557	565	/organization	/organization/company	
32	0	about 39.2 %	830	842	/other	
33	0	Swiss concern Holderbank Financiere Glaris Ltd.	321	368	/organization	/organization/company	
34	0	its North American cement holdings	128	162	/organization	/organization/company	/other	
35	0	a definitive agreement and approval by Ideal shareholders	899	956	/other	
36	0	the North American holding company	283	317	/organization	/organization/company	
37	0	12.8 % of the combined company	243	273	/other	
38	0	Ideal shareholders	938	956	/other	/person	
39	0	its 100 % stake in St. Lawrence Cement Inc.	401	444	/other	
40	0	HOFI 's	520	527	/organization	/organization/company	
41	0	its 100 % stake	401	416	/other	
42	0	a definitive agreement and approval	899	934	/other	
43	0	its 100 % stake in St. Lawrence Cement Inc. and its 60 % stake in Dundee Cement Co.	401	484	/other	
44	0	early next year	1009	1024	/other	
45	0	12.8 %	243	249	/other	
46	0	87.2 %	754	760	/other	
47	0	about 10 % of the combined company	585	619	/other	

nw/wsj/23/wsj_2366/000
0	0	Midwestern States	26	43	/location	
0	1	the 12 midwestern states	645	669	/location	
1	0	IOWA	44	48	/location	
1	1	Iowa	298	302	/location	
1	2	its	324	327	/location	
1	3	a state that had n't grown at all since 1981	474	518	/location	
2	0	the Census Bureau	398	415	/organization	/organization/government	
3	0	even that modest increase	431	456	/other	
4	0	1987 and 1988	382	395	/other	
4	1	1987 and 1988	529	542	/other	
5	0	1987	5167	5171	/other	
6	0	1988	1933	1937	/other	
6	1	1988	2212	2216	/other	
6	2	1988	2462	2466	/other	
6	3	1988	2666	2670	/other	
6	4	1988	5134	5138	/other	
6	5	1988	5337	5341	/other	
7	0	the Midwest	580	591	/location	/location/geography	
8	0	a loss of 4,000 people	613	635	/other	
8	1	4,000 people	623	635	/person	
9	0	1980	703	707	/other	
9	1	1980	895	899	/other	
10	0	The Northeast	783	796	/location	/location/geography	
10	1	its	814	817	/location	/location/geography	
11	0	New York , which lost 4 % of its population during the 1970s	912	972	/location	
11	1	its	941	944	/location	
12	0	Pennsylvania and Massachusetts	988	1018	/location	
12	1	they	1068	1072	/location	
13	0	several states in the South and West	1112	1148	/location	
13	1	their	1158	1163	/location	
14	0	the South and West	1130	1148	/location	/location/geography	
14	1	the South and West	1366	1384	/location	/location/geography	
15	0	Mississippi	1279	1290	/location	
15	1	Mississippi	5225	5236	/location	
16	0	More Elderly	1611	1623	/person	
16	1	Their	1633	1638	/person	
17	0	64 % of people aged 65 to 74	1875	1903	/other	/person	
17	1	they	1982	1986	/person	
18	0	people aged 65 to 74	1883	1903	/person	
18	1	those aged 65 to 74	2227	2246	/person	
20	0	1970	1956	1960	/other	
20	1	1970	2073	2077	/other	
20	2	1970	2307	2311	/other	
20	3	1970	2480	2484	/other	
20	4	1970	2691	2695	/other	
21	0	those aged 75 and older	2378	2401	/person	
21	1	those aged 75 and older	2599	2622	/person	
22	0	the age of 75	2736	2749	/other	
22	1	75	2747	2749	/other	
23	0	their	2492	2497	/person	
23	1	the older elderly	2521	2538	/person	
24	0	More people	2784	2795	/person	
24	1	they	2848	2852	/person	
25	0	that	3017	3021	/other	
26	0	a survey by Ernst & Young and Yankelovich , Clancy , Shulman	3030	3090	/other	
26	1	this survey	3435	3446	/other	
26	2	the study	4023	4032	/other	
27	0	Two - thirds of respondents	3103	3130	/person	
27	1	they	3136	3140	/person	
27	2	their	3184	3189	/person	
28	0	respondents	3119	3130	/person	
28	1	they	3344	3348	/person	
28	2	this group	3377	3387	/other	/person	
29	0	fewer than half	3203	3218	/other	/person	
29	1	they	3224	3228	/person	
29	2	their	3276	3281	/person	
30	0	one of today 's fastest - growing income groups , the upper - middle class	3609	3683	/person	
30	1	the upper - middle class	3659	3683	/person	
30	2	they	3695	3699	/person	
30	3	they	3739	3743	/person	
30	4	these consumers	3816	3831	/person	
30	5	they	3857	3861	/person	
30	6	they	3889	3893	/person	
31	0	their	3956	3961	/person	
31	1	40 % of the respondents in the study	3996	4032	/person	
32	0	one - fourth	4070	4082	/other	/person	
32	1	they	4100	4104	/person	
33	0	Twenty percent	4120	4134	/other	/person	
33	1	they	4152	4156	/person	
34	0	Many of the affluent	4184	4204	/other	/person	
34	1	themselves	4230	4240	/person	
35	0	About 40 %	4252	4262	/other	/person	
35	1	they	4275	4279	/person	
36	0	one	4519	4522	/person	
37	0	the U.S.	4960	4968	/location	/location/country	
38	0	1978	4711	4715	/other	
38	1	1978	4844	4848	/other	
39	0	officials and managers in the top 50 banks	4783	4825	/person	/person/business	
39	1	those positions	4878	4893	/other	
40	0	$ 15,472	5155	5163	/other	/other/currency	
41	0	$ 775,000	3569	3578	/other	/other/currency	
42	0	Odds and Ends	4571	4584	/other	
43	0	the Bureau	5021	5031	/organization	/organization/government	
44	0	those	2378	2383	/person	
45	0	40 %	3996	4000	/other	/person	
46	0	their considerable incomes and assets	3956	3993	/other	
47	0	the elderly	1761	1772	/person	
48	0	47 % of officials and managers in the top 50 banks , up from 33 % in 1978	4775	4848	/other	/person	
49	0	a comeback	59	69	/other	
50	0	the sample	3502	3512	/other	
51	0	products	3916	3924	/other	/other/product	
52	0	family	2999	3005	/other	/person	
53	0	most studies	3397	3409	/other	
54	0	many	2341	2345	/person	
55	0	Careers	2897	2904	/other	
56	0	15 %	2299	2303	/other	
57	0	nearly one - third of discretionary income	3752	3794	/other	
58	0	The goal	3581	3589	/other	
59	0	THANKS	1652	1658	/other	
60	0	10 % of those aged 65 to 74	2219	2246	/other	
61	0	The population of all four states	109	142	/other	
62	0	a spouse	2426	2434	/person	
63	0	more	2105	2109	/other	/person	
64	0	Illinois , Kansas , Minnesota , Missouri , South Dakota and Wisconsin	711	780	/location	
65	0	The gains	254	263	/other	
66	0	44 %	5428	5432	/other	/person	/person/education	/person/education/student	
67	0	Population Drain	0	16	/other	
68	0	32 %	2777	2781	/other	
69	0	good news	460	469	/other	
70	0	the respondents in the study	4004	4032	/person	
71	0	each man , woman and child	5091	5117	/person	
72	0	the decade	1055	1065	/other	
73	0	40 %	2767	2771	/other	
74	0	their younger counterparts	2492	2518	/person	
75	0	Seven states that grew in the early 1980s	1192	1233	/location	
76	0	the noninstitutionalized population	1828	1863	/other	
77	0	the super-rich	3456	3470	/other	/person	
78	0	spouses	2279	2286	/person	
79	0	4 % of its population	934	955	/other	
80	0	the nation 's largest banks	4655	4682	/organization	/organization/company	
81	0	10 %	2219	2223	/other	
82	0	children	2198	2206	/person	
83	0	$ 2,500 or more	4378	4393	/other	/other/currency	
84	0	Seven states	1192	1204	/location	
85	0	the only state in the Midwest	562	591	/location	
86	0	the population race	825	844	/other	
87	0	Connecticut	5252	5263	/location	
88	0	one	3609	3612	/other	
89	0	personal success and money	2966	2992	/other	
90	0	The share of minorities in those positions	4851	4893	/other	
91	0	Alaska	1338	1344	/location	
92	0	THANKS TO modern medicine	1652	1677	/other	
93	0	part - time students	5437	5457	/person	/person/education	/person/education/student	
94	0	population	1249	1259	/other	
95	0	its population	324	338	/other	
96	0	the Sun Belt	1548	1560	/location	/location/geography	
97	0	MANY AFFLUENT people	2939	2959	/person	
98	0	jobs	4629	4633	/other	
99	0	most studies of the affluent market	3397	3432	/other	
100	0	each year	879	888	/other	
101	0	the pattern	1493	1504	/other	
102	0	all four states	127	142	/location	
103	0	THE NUMBER of women and minorities who hold jobs in top management in the nation 's largest banks	4585	4682	/other	/person	
104	0	Kansas	722	728	/location	
105	0	$ 11,116	5213	5221	/other	/other/currency	
106	0	This	1963	1967	/other	
107	0	West Virginia	1263	1276	/location	
108	0	today 's fastest - growing income groups , the upper - middle class	3616	3683	/other	
109	0	its own	814	821	/other	
110	0	officials and managers	4783	4805	/person	/person/business	
111	0	the 1970s	963	972	/other	
112	0	Per - capita personal income	4928	4956	/other	
113	0	others	4299	4305	/person	
114	0	more of the young elderly	2105	2130	/other	/person	
115	0	fast - growing states like Florida and California	1431	1480	/location	
116	0	Minnesota	731	740	/location	
117	0	instance	309	317	/other	
118	0	the Northeast and Midwest	1399	1424	/location	/location/geography	
119	0	average net assets	3533	3551	/other	
120	0	other relatives	2568	2583	/person	
121	0	people	2317	2323	/person	
122	0	women	5416	5421	/person	/person/education	/person/education/student	
123	0	women	4761	4766	/person	
124	0	the respondents	4004	4019	/person	
125	0	the growth gap	1525	1539	/other	
126	0	modern medicine	1662	1677	/other	/other/health	/other/health/treatment	
127	0	declines throughout the early 1980s	216	251	/other	
128	0	the nation 's	4655	4668	/location	/location/country	
129	0	some guilt	4329	4339	/other	
130	0	careers	3313	3320	/other	
131	0	The amount of income divvied up for each man , woman and child	5055	5117	/other	
132	0	Six of the 12 midwestern states	638	669	/location	
133	0	2 %	5328	5331	/other	
134	0	Per capita personal income	5174	5200	/other	
135	0	New York	912	920	/location	
136	0	26 %	2683	2687	/other	
137	0	college	5305	5312	/location	/location/structure	/organization	/organization/education	
138	0	minorities	4864	4874	/person	
139	0	Missouri	743	751	/location	
140	0	jobs in top management in the nation 's largest banks	4629	4682	/other	
141	0	a state	474	481	/location	
142	0	The American Bankers Association	4718	4750	/organization	
143	0	Louisiana	1293	1302	/location	
144	0	the Bureau of Economic Analysis	5021	5052	/organization	/organization/government	
145	0	Wyoming	1326	1333	/location	
146	0	11,000 people , or 0.4 % ,	347	373	/other	
147	0	the National Center	5344	5363	/organization	/organization/government	
148	0	The amount of income	5055	5075	/other	
149	0	The likelihood	2698	2712	/other	
150	0	more time	3261	3270	/other	
151	0	the only state	562	576	/location	
152	0	their jobs	3184	3194	/other	
153	0	about 24 %	2056	2066	/other	
154	0	those	2599	2604	/person	
155	0	Illinois	711	719	/location	
156	0	what they like rather than just what they need	3852	3898	/other	
157	0	the share living with a spouse	2404	2434	/other	/person	
158	0	spouses	2147	2154	/person	
159	0	Economic Analysis	5035	5052	/organization	/organization/government	/other	
160	0	59 %	1948	1952	/other	
161	0	only 2 %	3710	3718	/other	
162	0	11,000 people	347	360	/other	/person	
163	0	relatives	2258	2267	/person	
164	0	a loss	613	619	/other	
165	0	the Well - to - Do	2920	2938	/other	/person	
166	0	Many	4184	4188	/other	/person	
167	0	Seven	847	852	/location	
168	0	more couples	1680	1692	/person	
169	0	other relatives	2172	2187	/person	
170	0	capita	4934	4940	/other	
171	0	its population	941	955	/other	
172	0	only 25 %	4363	4372	/other	
173	0	the need to be successful in their jobs	3155	3194	/other	
174	0	the growth gap between the Sun Belt and other regions	1525	1578	/other	
175	0	the same time	4480	4493	/other	
176	0	fast - growing states	1431	1452	/location	
177	0	16 %	4907	4911	/other	
178	0	0.4 %	366	371	/other	
179	0	several states	1112	1126	/location	
180	0	the National Center for Education Statistics	5344	5388	/organization	/organization/government	
181	0	relatives other than spouses	2634	2662	/person	
182	0	the need to spend more time with their families	3243	3290	/other	
183	0	the money they make	3334	3353	/other	
184	0	relatives	2634	2643	/person	
185	0	the board	3804	3813	/other	
186	0	Only 17 %	2586	2595	/other	
187	0	$ 23,059	5240	5248	/other	/other/currency	
188	0	North Dakota	545	557	/location	
189	0	the money	3334	3343	/other	
190	0	nine states	856	867	/location	
191	0	The amount	5055	5065	/other	
192	0	Six	638	641	/location	/other	
193	0	the age	2736	2743	/other	
194	0	a survey	3030	3038	/other	
195	0	the affluent	4192	4204	/person	
196	0	new Census Bureau estimates	176	203	/other	
197	0	inflation	4986	4995	/other	
198	0	the same time	1096	1109	/other	
199	0	That share	2029	2039	/other	
200	0	40 %	2454	2458	/other	
201	0	capita	5178	5184	/other	
202	0	top priorities	3358	3372	/other	
203	0	THE NUMBER	4585	4595	/other	/person	
204	0	quality	3838	3845	/other	
205	0	today 's	3616	3624	/other	
206	0	other relatives , such as children	2172	2206	/person	
207	0	The share	4851	4860	/other	
208	0	today 's fastest - growing income groups	3616	3656	/other	
209	0	Montana	1316	1323	/location	
210	0	their families	3276	3290	/other	/person	
211	0	good news for a state that had n't grown at all since 1981	460	518	/other	
212	0	personal success	2966	2982	/other	
213	0	last year	4996	5005	/other	
214	0	affluent	4352	4360	/other	
215	0	Ernst & Young and Yankelovich , Clancy , Shulman	3042	3090	/organization	/organization/company	
216	0	the early 1980s	236	251	/other	
217	0	life	4514	4518	/other	
218	0	slight declines	1028	1043	/other	
219	0	South Dakota	754	766	/location	
220	0	the affluent market	3413	3432	/other	
221	0	more	1753	1757	/other	/person	
222	0	Oklahoma	1305	1313	/location	
223	0	47 %	4775	4779	/other	/person	
224	0	religious services	4446	4464	/other	
225	0	it	4115	4117	/other	
226	0	A new Census Bureau study of the noninstitutionalized population	1799	1863	/other	
227	0	twothirds	4314	4323	/other	/person	
228	0	their own population turnaround	1158	1189	/other	
229	0	the only state in the Midwest to lose population , a loss of 4,000 people	562	635	/location	
230	0	discretionary income	3774	3794	/other	
231	0	declines	216	224	/other	
232	0	the top 50 banks	4809	4825	/organization	/organization/company	
233	0	64 %	1875	1879	/other	
234	0	other regions	1565	1578	/location	/location/geography	
235	0	income	5069	5075	/other	
236	0	people	1883	1889	/person	
237	0	women and minorities who hold jobs in top management in the nation 's largest banks	4599	4682	/person	
238	0	the Sun Belt and other regions	1548	1578	/location	/location/geography	
239	0	The population	109	123	/other	
240	0	each year	4405	4414	/other	
241	0	nearly one - third	3752	3770	/other	
242	0	Thirty - five percent	4417	4438	/other	/person	
243	0	population	600	610	/other	
244	0	spouses	2655	2662	/person	
245	0	60 %	4496	4500	/other	/person	
246	0	Wisconsin	771	780	/location	
247	0	There	5270	5275	/other	
248	0	Average household income for the sample	3473	3512	/other	
249	0	13.1 million students	5280	5301	/person	/person/education	/person/education/student	
250	0	1981	514	518	/other	
251	0	Only 17 % of those aged 75 and older	2586	2622	/other	/person	
252	0	this fall	5313	5322	/other	
253	0	12 %	4917	4921	/other	
254	0	one 's	4551	4557	/person	
255	0	The likelihood of living alone beyond the age of 75	2698	2749	/other	
256	0	Florida and California	1458	1480	/location	
257	0	Per - capita personal income in the U.S.	4928	4968	/other	
258	0	Average household income	3473	3497	/other	
259	0	charity	4397	4404	/other	
260	0	Yankelovich , Clancy , Shulman	3060	3090	/organization	/organization/company	
261	0	the population	3722	3736	/other	
262	0	relatives other than spouses	2258	2286	/person	
263	0	the share	2404	2413	/other	/person	
264	0	top management	4637	4651	/other	
265	0	38 %	2472	2476	/other	
266	0	those	2227	2232	/person	
267	0	Their Independence	1633	1651	/other	
268	0	the young elderly	2113	2130	/person	
269	0	4 %	934	937	/other	
270	0	only 2 % of the population	3710	3736	/other	
271	0	6.6 %	5144	5149	/other	
272	0	products that are distinctive	3916	3945	/other	/other/product	
273	0	one 's principles	4551	4568	/other	
274	0	Ernst & Young	3042	3055	/organization	/organization/company	
275	0	the early 1980s	1218	1233	/other	
276	0	a spouse	1921	1929	/person	
277	0	the upswing	149	160	/other	
278	0	Education Statistics	5368	5388	/organization	/other	
279	0	13.1 million students in college	5280	5312	/person	/person/education	/person/education/student	
280	0	money	2987	2992	/other	
281	0	Seven of nine states	847	867	/location	
282	0	women and minorities	4599	4619	/person	
283	0	Indiana , Ohio and Michigan	79	106	/location	
284	0	About 54 %	5401	5411	/other	/person	/person/education	/person/education/student	
285	0	some guilt about being affluent	4329	4360	/other	
286	0	$ 194,000	3517	3526	/other	/other/currency	
287	0	a spouse	1742	1750	/person	
288	0	33 %	4836	4840	/other	
289	0	Two - thirds	3103	3115	/other	
290	0	West Virginia , Mississippi , Louisiana , Oklahoma , Montana , Wyoming and Alaska	1263	1344	/location	
291	0	$ 16,489	5122	5130	/other	/other/currency	
292	0	A new Census Bureau study	1799	1824	/other	
293	0	more of the elderly	1753	1772	/other	/person	

nw/xinhua/00/chtb_0049/000
0	0	the United Nations Development and Planning Office	88	138	/organization	/organization/government	
0	1	the United Nations Development and Planning Office	991	1041	/organization	/organization/government	
0	2	the United Nations Development and Planning	1543	1586	/organization	/organization/government	
0	3	the United Nations Development and Planning Office	2094	2144	/organization	/organization/government	
0	4	the United Nations Development and Planning Office	2409	2459	/organization	/organization/government	
2	0	Jilin , China	199	212	/location	/location/city	
2	1	Jilin Province	3982	3996	/location	
2	2	Jilin Province	5047	5061	/location	
3	0	China	207	212	/location	/location/country	
3	1	China 's	252	260	/location	/location/country	
3	2	China	1331	1336	/location	/location/country	
3	3	China	1769	1774	/location	/location/country	
3	4	China	2245	2250	/location	/location/country	
3	5	China	2506	2511	/location	/location/country	
3	6	China 's	2844	2852	/location	/location/country	
3	7	China 's	3916	3924	/location	/location/country	
3	8	China 's	4827	4835	/location	/location/country	
4	0	The United Nations Industrial Development Organization	426	480	/organization	/organization/government	
4	1	They	687	691	/organization	/organization/government	
4	2	the Industrial Development Organization 's	865	907	/organization	/organization/government	
4	3	the Industrial Development Organization	1046	1085	/organization	/organization/government	
4	4	the Industrial Development Organization	2464	2503	/organization	/organization/government	
4	5	the Industrial Development Organization	2785	2824	/organization	/organization/government	
5	0	the Tumen River region	576	598	/location	/location/geography	
5	1	this area	675	684	/location	/location/geography	
5	2	the Tumen River region 's	1146	1171	/location	/location/geography	
5	3	the Tumen River region	4613	4635	/location	/location/geography	
6	0	an appraisal of the industrial projects put forward by related countries	731	803	/other	
6	1	the appraisal	821	834	/other	
7	0	the industrial projects put forward by related countries	747	803	/other	
7	1	these projects	845	859	/other	
8	0	the United Nations Development and Planning Office and the Industrial Development Organization	991	1085	/organization	/organization/government	
8	1	the United Nations Development and Planning Office and the Industrial Development Organization	2409	2503	/organization	/organization/government	
9	0	the Tumen River region 's international cooperation and development program	1146	1221	/organization	/other	
9	1	The Tumen River development program , aiming at building up the Tumen Delta , where the three countries of China , Russia and North Korea meet , into a cosmopolitan hub for the circulation of material and a center for economy and trade	1224	1459	/organization	/other	
9	2	it	1606	1608	/organization	/other	
9	3	it	1623	1625	/organization	/other	
9	4	the program	1670	1681	/organization	/other	
9	5	this program	2059	2071	/organization	/other	
9	6	the Tumen River development	2173	2200	/organization	/other	
9	7	The Tumen River Development Program	3150	3185	/organization	/other	
9	8	the Tumen River Development	3386	3413	/organization	/other	
9	9	the Tumen River development undertaking	5193	5232	/organization	/other	
11	0	the three countries of China , Russia and North Korea	1308	1361	/location	/location/country	
11	1	the three countries : China , Russia and North Korea	1747	1799	/location	/location/country	
11	2	the three countries : China , Russia and North Korea	2223	2275	/location	/location/country	
12	0	Russia	1339	1345	/location	/location/country	
12	1	Russia	1777	1783	/location	/location/country	
12	2	Russia	2253	2259	/location	/location/country	
12	3	Russia	3665	3671	/location	/location/country	/organization	/organization/government	
12	4	Russia 's	3710	3719	/location	/location/country	
13	0	North Korea	1350	1361	/location	/location/country	
13	1	North Korea	1788	1799	/location	/location/country	
13	2	North Korea	2264	2275	/location	/location/country	
13	3	North Korea	2516	2527	/location	/location/country	
14	0	1995	1658	1662	/other	
15	0	China and North Korea	2506	2527	/location	/location/country	
15	1	both	2623	2627	/location	/location/country	
16	0	the regional economy	2921	2941	/other	
16	1	the regional economy	5258	5278	/other	
17	0	the Northeast Asia region	3097	3122	/location	/location/geography	
17	1	Northeast Asia	5310	5324	/location	
18	0	Huichun	3938	3945	/location	/location/city	
18	1	Huichun in Jilin Province	3971	3996	/location	/location/city	
18	2	Huichun 's	4091	4101	/location	/location/city	
18	3	Huichun 's	4175	4185	/location	/location/city	
18	4	Huichun	4474	4481	/location	/location/city	
18	5	China 's Huichun 's	4827	4846	/location	/location/city	
19	0	the Tumen River development fund	4694	4726	/other	
19	1	the fund	4774	4782	/other	
20	0	China 's Huichun 's frontier cooperative area	4827	4872	/location	/location/geography	
20	1	this area	5004	5013	/location	/location/geography	
21	0	China , Russia and North Korea	2245	2275	/location	/location/country	
22	0	joint promotion of the Tumen River development undertaking , and the development of the regional economy	5174	5278	/other	
23	0	a cosmopolitan hub for the circulation of material and a center for economy and trade	1374	1459	/location	/other	
24	0	the appearance	4239	4253	/other	
25	0	Russia 's Zalubinau port expansion project	3710	3752	/other	
26	0	the Russian Tumen River Region Negotiation Conference	2685	2738	/other	/other/event	
27	0	South Korea	4638	4649	/location	/location/country	/organization	/organization/government	
28	0	the work	5082	5090	/other	
29	0	the help	2397	2405	/other	
30	0	China 's Changbai Mountain 's ice and snow winter tourism , etc.	252	316	/other	
31	0	the industrial projects	747	770	/other	
32	0	1991	1536	1540	/other	
33	0	the current state of industrial projects in the Tumen River region	532	598	/other	
34	0	several years	2078	2091	/other	
35	0	strong support	3204	3218	/other	
36	0	some infrastructure construction and activities	1823	1870	/other	
37	0	International societies represented by the United Nations Development and Planning Office and the Industrial Development Organization	952	1085	/organization	
38	0	the three countries	2223	2242	/location	/location/country	
39	0	the period	4159	4169	/other	
40	0	China , Russia and North Korea	1769	1799	/location	/location/country	
41	0	funding to do feasibility studies on the linking of the Chinese and Mongolian railways and the construction of a new Northeast Asian continental bridge	3437	3588	/other	
42	0	1 million US dollars	3324	3344	/other	/other/currency	
43	0	a center for economy and trade	1429	1459	/location	/other	
44	0	the next twenty years	3126	3147	/other	
45	0	the development of the regional economy	5239	5278	/other	
46	0	the international societies	2004	2031	/organization	
47	0	industrial projects in the Tumen River region	553	598	/other	
48	0	a cosmopolitan hub	1374	1392	/location	/other	
49	0	the Tumen Delta , where the three countries of China , Russia and North Korea meet	1284	1366	/location	/location/geography	/location/geography/body_of_water	
50	0	economy and trade	1442	1459	/other	
51	0	the Japanese Import and Export Bank	3602	3637	/organization	/organization/company	
52	0	Shuoren Jin	3948	3959	/person	/person/political_figure	
53	0	the linking of the Chinese and Mongolian railways	3474	3523	/other	
54	0	feasibility studies	2326	2345	/other	
55	0	the appearance of urban and rural areas	4239	4278	/other	
56	0	Huichun 's overall strength	4175	4202	/other	
57	0	China 's Northeast Teacher 's University	2844	2884	/organization	/organization/education	
58	0	some infrastructure construction and activities for attracting business and investment	1823	1909	/other	
59	0	the sea , land and air transportation system of the Northeast Asia region	3049	3122	/location	/location/transit	/organization	/organization/transit	/other	
60	0	investigations	4378	4392	/other	
61	0	funds for training international economic and trade talent here	360	423	/other	
62	0	an evaluation of the environment in China 's Huichun 's frontier cooperative area	4791	4872	/other	
63	0	the construction	3690	3706	/other	
64	0	investigations	3828	3842	/other	
65	0	international economic and trade talent	379	418	/other	/person	
66	0	1995 and 1996	2376	2389	/other	
67	0	economy and trade	5094	5111	/other	
68	0	the environmental aspect	4921	4945	/other	
69	0	order to promote the development of the Tumen River region	4577	4635	/other	
70	0	the preliminary investigation and research for analysis of the circulation of materials via the sea , land and air transportation system of the Northeast Asia region	2957	3122	/other	
71	0	a subsidy for the preliminary work of the Tumen River Development	3348	3413	/other	
72	0	consultation	4905	4917	/other	
73	0	the invitation	3758	3772	/other	
74	0	the appraisal phase	1695	1714	/other	
75	0	the linking	3474	3485	/other	
76	0	funds	360	365	/other	
77	0	the construction	3528	3544	/other	
78	0	materials	3035	3044	/other	
79	0	a thorough investigation into the current state of industrial projects in the Tumen River region	502	598	/other	
80	0	a subsidy	3348	3357	/other	
81	0	Shishen Ding , etc	1512	1530	/person	
82	0	effective promotion	1123	1142	/other	
83	0	the railway	3899	3910	/location	/location/transit	/location/transit/railway	
84	0	Huichun	3971	3978	/location	/location/city	
85	0	the near future	2667	2682	/other	
86	0	China 's Changchun	3916	3934	/location	/location/city	
87	0	the preliminary investigation and research	2957	2999	/other	
88	0	the invitation of concerned Chinese departments	3758	3805	/other	
89	0	an important pillar	4531	4550	/other	
90	0	material	1416	1424	/other	
91	0	the preliminary work	3362	3382	/other	
92	0	Shuoren Jin , mayor of Huichun in Jilin Province	3948	3996	/person	/person/political_figure	
93	0	analysis	3004	3012	/other	
94	0	an appraisal	731	743	/other	
95	0	an evaluation	4791	4804	/other	
96	0	the expectation	4876	4891	/other	
97	0	the three countries	1308	1327	/location	/location/country	
98	0	International societies ' support and participation	4008	4059	/other	
99	0	the world	1629	1638	/location	/location/geography	/other	
100	0	investigations into the comprehensive development of the regions along the railway from China 's Changchun to Huichun	3828	3945	/other	
101	0	the people of Northeast Asia	5296	5324	/person	
102	0	an active and key role	4065	4087	/other	
103	0	industrial projects	553	572	/other	
104	0	December 16th	33	46	/other	
105	0	the circulation of material	1397	1424	/other	
106	0	the work of economy and trade	5082	5111	/other	
107	0	governments and enterprises	3224	3251	/organization	
108	0	the Industrial Development Organization 's network	865	915	/other	
109	0	the Chinese and Mongolian railways	3489	3523	/location	/location/transit	/location/transit/railway	
110	0	foreign - invested enterprises	4488	4518	/organization	/organization/company	
111	0	Shishen Ding	1512	1524	/person	
112	0	Sweden	3416	3422	/location	/location/country	/organization	/organization/government	
113	0	China 's Northeast Teacher 's University , which has considerably researched the regional economy	2844	2941	/organization	/organization/education	
114	0	Chinese experts	1488	1503	/person	
115	0	an important pillar of the local economy	4531	4571	/other	
116	0	a center	1429	1437	/location	/other	
117	0	mayor of Huichun in Jilin Province	3962	3996	/person	/person/political_figure	
118	0	The Tumen River development program	1224	1259	/organization	/other	
119	0	the comprehensive development	3848	3877	/other	
120	0	Jilin	199	204	/location	/location/city	
121	0	the regions along the railway from China 's Changchun to Huichun	3881	3945	/location	/location/geography	
122	0	Zhezhu Quan	5016	5027	/person	/person/political_figure	
123	0	the entry of large quantities of foreign capital	4950	4998	/other	
124	0	the " Tumen River region investment and trade negotiation conference "	2546	2616	/other	/other/event	
125	0	Concerned countries	1980	1999	/location	/location/country	
126	0	reporter Changqing Zhou	52	75	/person	/person/artist	/person/artist/author	
127	0	world business	2289	2303	/other	
128	0	a thorough investigation	502	526	/other	
129	0	consultation on the environmental aspect	4905	4945	/other	
130	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
131	0	people	4354	4360	/person	
132	0	International societies	5123	5146	/organization	
133	0	active support	1104	1118	/other	
134	0	analysis of the circulation of materials via the sea , land and air transportation system of the Northeast Asia region	3004	3122	/other	
135	0	projects	235	243	/other	
136	0	the end	1647	1654	/other	
137	0	the end of 1995 , when the program changed from the appraisal phase into the implementation phase	1647	1744	/other	
138	0	the entry	4950	4959	/other	
139	0	charge of the work of economy and trade	5072	5111	/other	
140	0	International societies '	4008	4033	/organization	
141	0	governments and enterprises of many countries	3224	3269	/organization	
142	0	the local economy	4554	4571	/other	
143	0	urban and rural areas	4257	4278	/location	/location/geography	
144	0	concerned Chinese departments	3776	3805	/organization	/organization/government	
145	0	a new Northeast Asian continental bridge	3548	3588	/location	/location/transit	/location/transit/bridge	
146	0	foreign capital	4983	4998	/other	
147	0	vice governor	5030	5043	/person	/person/political_figure	/person/title	
148	0	China , Russia and North Korea	1331	1361	/location	/location/country	
149	0	Zhezhu Quan , vice governor of Jilin Province	5016	5061	/person	/person/political_figure	
150	0	international business	927	949	/other	
151	0	Teacher 's	2863	2873	/person	/person/education	/person/education/teacher	
152	0	Vladivostok	2760	2771	/location	/location/city	
153	0	support	2048	2055	/other	
154	0	large quantities of foreign capital	4963	4998	/other	
155	0	International societies	952	975	/organization	
156	0	the current state	532	549	/other	
157	0	the expectation of providing consultation on the environmental aspect for the entry of large quantities of foreign capital into this area	4876	5013	/other	
158	0	the development of the Tumen River region	4594	4635	/other	
159	0	a contract with Russia	3649	3671	/other	/other/legal	
160	0	the period when Huichun 's overall strength has been enhanced most remarkably , the appearance of urban and rural areas has changed most noticeably and the most real benefits have been gained by people	4159	4360	/other	
161	0	some suggestions about future industrial development projects in this area	610	684	/other	
162	0	the Tumen Delta	1284	1299	/location	/location/geography	/location/geography/body_of_water	
163	0	relatively good achievements	2633	2661	/other	
164	0	one million US dollars	4658	4680	/other	/other/currency	
165	0	This year	76	85	/other	
166	0	100,000 US dollars	4735	4753	/other	/other/currency	
167	0	mayor	3962	3967	/person	/person/political_figure	
168	0	the regions	3881	3892	/location	/location/geography	
169	0	the help of the United Nations Development and Planning Office and the Industrial Development Organization	2397	2503	/other	
170	0	instance	3276	3284	/other	
171	0	China 's Changbai Mountain 's	252	281	/location	/location/geography	/location/geography/mountain	
172	0	related countries	786	803	/location	/location/country	
173	0	the construction of a new Northeast Asian continental bridge	3528	3588	/other	
174	0	feasibility studies on the linking of the Chinese and Mongolian railways and the construction of a new Northeast Asian continental bridge	3451	3588	/other	
175	0	the development	5239	5254	/other	
176	0	the construction of Russia 's Zalubinau port expansion project	3690	3752	/other	
177	0	Huichun 's development and opening up	4091	4128	/other	
178	0	the three countries	1747	1766	/location	/location/country	
179	0	a contract with Russia to participate in the construction of Russia 's Zalubinau port expansion project	3649	3752	/other	/other/legal	
180	0	the environment in China 's Huichun 's frontier cooperative area	4808	4872	/other	
181	0	some experts	705	717	/person	
182	0	future industrial development projects	633	671	/other	
183	0	a Tumen River Area International Tourism Conference	144	195	/other	/other/event	
184	0	Concerned countries and the international societies	1980	2031	/organization	/other	
185	0	a contract	3649	3659	/other	/other/legal	
186	0	us	5167	5169	/organization	/organization/government	
187	0	vice governor of Jilin Province	5030	5061	/person	/person/political_figure	
188	0	the same time	328	341	/other	
189	0	joint promotion	5174	5189	/other	
190	0	development projects	2350	2370	/other	
191	0	the linking of the Chinese and Mongolian railways and the construction of a new Northeast Asian continental bridge	3474	3588	/other	
192	0	nearly 100 million US dollars	4441	4470	/other	/other/currency	
193	0	the implementation phase	1720	1744	/other	
194	0	charge	5072	5078	/other	
195	0	the preliminary work of the Tumen River Development	3362	3413	/other	
196	0	the entry of large quantities of foreign capital into this area	4950	5013	/other	
197	0	many countries	3255	3269	/location	/location/country	
198	0	( End )	5329	5336	/other	
199	0	business and investment	1886	1909	/other	
200	0	the comprehensive development of the regions along the railway from China 's Changchun to Huichun	3848	3945	/other	
201	0	the sea , land and air transportation system	3049	3093	/location	/location/transit	/organization	/organization/transit	/other	
202	0	Changchun	21	30	/location	/location/city	
203	0	the development	4594	4609	/other	
204	0	funding	3437	3444	/other	
205	0	the Tumen River development undertaking , and the development of the regional economy	5193	5278	/other	
206	0	a cosmopolitan hub for the circulation of material	1374	1424	/location	/other	
207	0	Chinese experts such as Shishen Ding , etc	1488	1530	/person	
208	0	China 's Changbai Mountain 's ice and snow winter tourism	252	309	/other	
209	0	large quantities	4963	4979	/other	
210	0	the people	5296	5306	/person	
211	0	the most real benefits	4311	4333	/other	
212	0	bilateral and multilateral cooperation	1939	1977	/other	
213	0	the environment	4808	4823	/other	
214	0	the end of 1995	1647	1662	/other	
215	0	future industrial development projects in this area	633	684	/other	
216	0	projects such as China 's Changbai Mountain 's ice and snow winter tourism , etc.	235	316	/other	
217	0	Zhezhu Quan , vice governor of Jilin Province who is in charge of the work of economy and trade	5016	5111	/person	/person/political_figure	
218	0	the circulation of materials via the sea , land and air transportation system of the Northeast Asia region	3016	3122	/other	
219	0	the circulation	3016	3031	/other	
220	0	feasibility studies	3451	3470	/other	
221	0	The last few years	4131	4149	/other	
222	0	South Korean enterprise circles	4395	4426	/organization	
223	0	Japan	3808	3813	/location	/location/country	/organization	/organization/government	
224	0	some suggestions	610	626	/other	
225	0	active support and effective promotion	1104	1142	/other	
226	0	the railway from China 's Changchun to Huichun	3899	3945	/location	/location/transit	/location/transit/railway	
227	0	the Finnish government	3287	3309	/organization	/organization/government	
228	0	the circulation	1397	1412	/other	

nw/xinhua/02/chtb_0299/000
0	0	Shanghai	21	29	/location	/location/city	
0	1	Shanghai	150	158	/location	/location/city	
0	2	Shanghai	288	296	/location	/location/city	
0	3	Shanghai	482	490	/location	/location/city	
0	4	Shanghai 's	1481	1492	/location	/location/city	
0	5	Shanghai 's	1653	1664	/location	/location/city	
0	6	Shanghai	2042	2050	/location	/location/city	
0	7	Shanghai	2083	2091	/location	/location/city	
0	8	Shanghai 's	2138	2149	/location	/location/city	
1	0	August 31st	32	43	/other	
1	1	today	139	144	/other	
1	2	Today	522	527	/other	
2	0	US Commerce Secretary Brown , who is visiting China now	71	126	/person	/person/political_figure	
2	1	Brown	299	304	/person	/person/political_figure	
2	2	Brown	465	470	/person	/person/political_figure	
2	3	Brown	530	535	/person	/person/political_figure	
2	4	Brown	1462	1467	/person	/person/political_figure	
2	5	He	1710	1712	/person	/person/political_figure	
2	6	Brown	1938	1943	/person	/person/political_figure	
2	7	Brown	2053	2058	/person	/person/political_figure	
2	8	his	2063	2066	/person	/person/political_figure	
3	0	a world famous power plant equipment manufacturer -- the US 's Westinghouse Company	618	701	/organization	/organization/company	
3	1	the US Westinghouse Company	1027	1054	/organization	/organization/company	
4	0	the US 's	671	680	/location	/location/country	
4	1	the US 's	792	801	/location	/location/country	
5	0	the Shanghai Electric Group	706	733	/organization	/organization/company	
5	1	the Shanghai Electric Group	1059	1086	/organization	/organization/company	
6	0	the US 's General Electric Capital Company	792	834	/organization	/organization/company	
6	1	the US General Electric Capital Company	1285	1324	/organization	/organization/company	
7	0	the US 's General Electric Capital Company and the Shanghai Electricity Company	792	871	/organization	/organization/company	
7	1	the US General Electric Capital Company and the Shanghai Electric Company	1285	1358	/organization	/organization/company	
8	0	the Shanghai Electricity Company	839	871	/organization	/organization/company	
8	1	the Shanghai Electric Company	1329	1358	/organization	/organization/company	
9	0	Brown and his delegation	2053	2077	/person	
9	1	the US guests	2262	2275	/person	
10	0	The representative to Shanghai 's Mayor , and Municipal Foreign Economic and Trade Committee Director	2116	2217	/person	/person/political_figure	
10	1	Zukang Wang	2220	2231	/person	/person/political_figure	
11	0	a 20 - year joint investment agreement between a world famous power plant equipment manufacturer -- the US 's Westinghouse Company and the Shanghai Electric Group	571	733	/other	/other/legal	
12	0	the Shanghai Municipal Party Committee	1877	1915	/organization	/organization/government	
13	0	the ribbon for the sixth US Boeing aircraft , which was introduced by Shanghai Airlines	1722	1809	/other	
14	0	reforms and opening up in Shanghai	2016	2050	/other	
15	0	investment	1368	1378	/other	
16	0	Shanghai 's AMP Linking Company , Ltd. , which was jointly invested and built by the Shanghai Electric Component Company and the US AMP China Limited Company	1481	1638	/organization	/organization/company	
17	0	This afternoon	1445	1459	/other	
18	0	various areas	1228	1241	/other	
19	0	the joint - investment agreement	986	1018	/other	/other/legal	
20	0	Committee member of the CCP Central Politburo , and Secretary of the Shanghai Municipal Party Committee , Bangguo Wu	1812	1928	/person	/person/political_figure	
21	0	Shanghai 's AMP Linking Company	1481	1512	/organization	/organization/company	
22	0	( End )	2278	2285	/other	
23	0	both sides	322	332	/other	
24	0	power generation	421	437	/other	
25	0	Shanghai 's Caohejing high - tech development district	1653	1707	/location	
26	0	Shanghai Airlines	1792	1809	/organization	/organization/company	
27	0	financial services	440	458	/other	
28	0	300,000 kW thermal power generating units	1139	1180	/other	/other/product	
29	0	US Commerce Secretary Brown	71	98	/person	/person/political_figure	
30	0	Shanghai 's AMP Linking Company , Ltd. , which was jointly invested and built by the Shanghai Electric Component Company and the US AMP China Limited Company , situated in Shanghai 's Caohejing high - tech development district	1481	1707	/organization	/organization/company	
31	0	the areas of transportation , telecommunication , power generation , financial services etc	371	462	/other	
32	0	the CCP Central Politburo	1832	1857	/organization	/organization/government	
33	0	the Shanghai Electric Component Company and the US AMP China Limited Company	1562	1638	/organization	/organization/company	
34	0	China	117	122	/location	/location/country	
35	0	opening up	2028	2038	/other	
36	0	the sixth US Boeing aircraft	1737	1765	/other	/other/product	
37	0	4 sets of 100,000 kW class turbine generating units	1391	1442	/other	
38	0	The representative to Shanghai 's Mayor , and Municipal Foreign Economic and Trade Committee Director , Zukang Wang	2116	2231	/person	/person/political_figure	
39	0	the signing of a 20 - year joint investment agreement between a world famous power plant equipment manufacturer -- the US 's Westinghouse Company and the Shanghai Electric Group	556	733	/other	/other/event	
40	0	Beijing	496	503	/location	/location/city	
41	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
42	0	a combustible engine electric power generation company	907	961	/organization	/organization/company	
43	0	4 sets	1391	1397	/other	
44	0	investment in building 4 sets of 100,000 kW class turbine generating units	1368	1442	/other	
45	0	the US Westinghouse Company and the Shanghai Electric Group	1027	1086	/organization	/organization/company	
46	0	various areas of 600,000 kW units	1228	1261	/other	
47	0	the signing	556	567	/other	/other/event	
48	0	the signing of a 20 - year joint investment agreement between a world famous power plant equipment manufacturer -- the US 's Westinghouse Company and the Shanghai Electric Group ; and the signing of a joint investment agreement between the US 's General Electric Capital Company and the Shanghai Electricity Company to jointly invest in and establish a combustible engine electric power generation company	556	961	/other	/other/event	
49	0	Shanghai 's AMP Linking Company , Ltd.	1481	1519	/organization	/organization/company	
50	0	reforms and opening up	2016	2038	/other	
51	0	a world famous power plant equipment manufacturer	618	667	/organization	/organization/company	
52	0	a 20 - year joint investment agreement	571	609	/other	/other/legal	
53	0	It	964	966	/other	
54	0	the areas	371	380	/other	
55	0	the joint manufacture	1096	1117	/other	
56	0	100,000 kW class turbine generating units	1401	1442	/other	/other/product	
57	0	key components of 300,000 kW thermal power generating units	1121	1180	/other	
58	0	Co-operation between the US General Electric Capital Company and the Shanghai Electric Company	1264	1358	/other	
59	0	transportation	384	398	/other	
60	0	the progress and development prospects of reforms and opening up in Shanghai	1974	2050	/other	
61	0	the joint manufacture of key components of 300,000 kW thermal power generating units , and simultaneously expanding co-operation in various areas of 600,000 kW units	1096	1261	/other	
62	0	further co-operation	347	367	/other	
63	0	tonight	2106	2113	/other	
64	0	the joint manufacture of key components of 300,000 kW thermal power generating units	1096	1180	/other	
65	0	telecommunication	401	418	/other	
66	0	transportation , telecommunication , power generation , financial services etc	384	462	/other	
67	0	Co-operation	1264	1276	/other	
68	0	a good relationship with Shanghai	263	296	/other	
69	0	reporter Jierong Zhou	49	70	/person	/person/artist	/person/artist/author	
70	0	the Shanghai Electric Component Company	1562	1601	/organization	/organization/company	
71	0	The US commercial sector	207	231	/organization	/other	
72	0	Guangzhou	2096	2105	/location	/location/city	
73	0	the ribbon	1722	1732	/other	
74	0	the signing	740	751	/other	/other/event	
75	0	a joint investment agreement between the US 's General Electric Capital Company and the Shanghai Electricity Company to jointly invest in and establish a combustible engine electric power generation company	755	961	/other	/other/legal	
76	0	a world famous power plant equipment manufacturer -- the US 's Westinghouse Company and the Shanghai Electric Group	618	733	/organization	/organization/company	
77	0	the airport	2240	2251	/location	/location/structure	/location/structure/airport	
78	0	the sixth US Boeing aircraft , which was introduced by Shanghai Airlines	1737	1809	/other	/other/product	
79	0	co-operation	1212	1224	/other	
80	0	the US 's Westinghouse Company	671	701	/organization	/organization/company	
81	0	reforms	2016	2023	/other	
82	0	key components	1121	1135	/other	
83	0	a joint investment agreement	755	783	/other	/other/legal	
84	0	the US AMP China Limited Company	1606	1638	/organization	/organization/company	
85	0	the progress and development prospects	1974	2012	/other	
86	0	the joint - investment agreement between the US Westinghouse Company and the Shanghai Electric Group	986	1086	/other	/other/legal	
87	0	his delegation	2063	2077	/person	
88	0	a city whose economy is rapidly developing	162	204	/location	/location/city	
89	0	this afternoon	1944	1958	/other	
90	0	Shanghai 's Mayor	2138	2155	/person	/person/political_figure	
91	0	a good relationship	263	282	/other	
92	0	a city	162	168	/location	/location/city	
93	0	600,000 kW units	1245	1261	/other	/other/product	
94	0	late last night	504	519	/other	
95	0	the signing of a joint investment agreement between the US 's General Electric Capital Company and the Shanghai Electricity Company to jointly invest in and establish a combustible engine electric power generation company	740	961	/other	/other/event	

nw/wsj/23/wsj_2356/000
0	0	SOUTH AFRICA	0	12	/location	/location/country	
0	1	the country	269	280	/location	/location/country	
0	2	the government	468	482	/organization	/organization/government	
0	3	South Africa	513	525	/location	/location/country	
0	4	Pretoria 's	615	626	/location	/organization	/organization/government	
1	0	The releases , announced last week by President de Klerk ,	541	599	/other	/other/event	
2	0	the ANC 's	19	29	/organization	/organization/political_party	
2	1	the outlawed African National Congress	127	165	/organization	/organization/political_party	
2	2	the ANC	649	656	/organization	/organization/political_party	
2	3	the ANC	709	716	/organization	/organization/political_party	
3	0	the ANC 's Sisulu	19	36	/person	/person/political_figure	
3	1	The 77 - year - old Sisulu , sentenced to life in 1964 along with black nationalist Nelson Mandela for plotting to overthrow the government ,	343	484	/person	/person/political_figure	
4	0	the ANC 's Sisulu and seven other political prisoners	19	72	/person	/person/political_figure	
4	1	the anti-apartheid activists	173	201	/person	/person/political_figure	
4	2	their	230	235	/person	/person/political_figure	
5	0	black nationalist Nelson Mandela	409	441	/person	/person/political_figure	
5	1	Mandela , considered the most prominent leader of the ANC ,	659	718	/person	/person/political_figure	
5	2	his	743	746	/person	/person/political_figure	
6	0	The Soviet Union	803	819	/location	/location/country	
6	1	the nation	904	914	/location	/location/country	
7	0	Bush	1142	1146	/person	/person/political_figure	
7	1	He	1300	1302	/person	/person/political_figure	
7	2	his	1314	1317	/person	/person/political_figure	
7	3	The president	1384	1397	/person	/person/political_figure	
7	4	Bush	2710	2714	/person	/person/political_figure	
8	0	The White House	1488	1503	/organization	/organization/government	
8	1	The administration 's	1586	1607	/organization	/organization/government	
8	2	the Bush administration	2089	2112	/organization	/organization/government	
9	0	minors	1509	1515	/person	
9	1	their	1570	1575	/person	
10	0	the nation 's	1746	1759	/location	/location/country	
10	1	the U.S.	2512	2520	/location	/location/country	
11	0	the space shuttle Atlantis	2191	2217	/other	
11	1	The spacecraft 's	2358	2375	/other	
12	0	a faulty engine computer	2305	2329	/other	/other/product	/other/product/computer	
12	1	The device	2332	2342	/other	/other/product	/other/product/computer	
13	0	South Korea 's President Roh	2471	2499	/person	/person/political_figure	
13	1	Roh , who is facing calls for the reduction of U.S. military forces in South Korea ,	2609	2693	/person	/person/political_figure	
14	0	South Korea 's	2471	2485	/location	/location/country	
14	1	South Korea	2680	2691	/location	/location/country	
15	0	China 's Communist leadership	2785	2814	/organization	/organization/government	/person	/person/political_figure	
15	1	they	2920	2924	/organization	/organization/political_party	/person	/person/political_figure	
16	0	the party	2830	2839	/organization	/organization/political_party	
17	0	The decision	2945	2957	/other	
18	0	the West	3244	3252	/location	
18	1	West Germany	3305	3317	/location	/location/country	
19	0	PLO leader Arafat	3704	3721	/person	/person/political_figure	
19	1	He	3823	3825	/person	/person/political_figure	
19	2	his	3831	3834	/person	/person/political_figure	
21	0	the Israeli - occupied territories	3767	3801	/location	
21	1	the occupied lands	3878	3896	/location	
22	0	Syria 's	4188	4196	/location	/location/country	
22	1	Damascus	4254	4262	/location	/location/city	/organization	/organization/government	
23	0	Hurricane Jerry	4392	4407	/other	/other/event	/other/event/natural_disaster	
23	1	the storm	4576	4585	/other	/other/event	/other/event/natural_disaster	
24	0	Syria 's forces	4188	4203	/organization	/organization/military	
25	0	his opposition to such funding	1314	1344	/other	
26	0	his remarks	3831	3842	/other	
27	0	activists	3366	3375	/person	
28	0	the number of emigres	3202	3223	/other	/person	
29	0	street protests	3394	3409	/other	/other/event	/other/event/protest	
30	0	Thousands	4504	4513	/person	
31	0	eastern Lebanon	4289	4304	/location	
32	0	equality	490	498	/other	
33	0	a lack of people and equipment to move the cargo	999	1047	/other	
34	0	hope of a compromise	1361	1381	/other	
35	0	vicitims of rape and incest	1270	1297	/person	
36	0	Mandela	659	666	/person	/person/political_figure	
37	0	a lack	999	1005	/other	
38	0	an exploration mission to Jupiter	2435	2468	/other	/other/event	
39	0	a bill to allow federal funding of abortions for poor women who are vicitims of rape and incest	1202	1297	/other	/other/legal	
40	0	the withdrawal of Syria 's forces from Lebanon	4170	4216	/other	
41	0	More than 2,100 others	3271	3293	/person	
42	0	Warsaw	3165	3171	/location	/location/city	
43	0	`` room for flexibility '' in a bill to allow federal funding of abortions for poor women who are vicitims of rape and incest	1172	1297	/other	
44	0	a five - day visit that is expected to focus on ties between Washington and Seoul	2525	2606	/other	/other/event	
45	0	the Gulf	4602	4610	/location	/location/geography	/location/geography/body_of_water	
46	0	a bid to revive an accord to end Angola 's civil war	3548	3600	/other	
47	0	the Gulf of Mexico	4602	4620	/location	/location/geography	/location/geography/body_of_water	
48	0	a tumultuous reception	202	224	/other	
49	0	any elections in the Israeli - occupied territories	3750	3801	/other	/other/event	/other/event/election	
50	0	wealthy private businessmen	2885	2912	/person	/person/business	
51	0	Arab mediators	4096	4110	/person	
52	0	at least 25 years	313	330	/other	
53	0	a news conference	1403	1420	/other	/other/event	
54	0	their parents	1570	1583	/person	
55	0	Angolan rebel leader Savimbi	3492	3520	/person	/person/military	/person/political_figure	
56	0	Details of the talks , described by a Zairean official as `` very delicate , ''	3603	3682	/other	
57	0	people and equipment to move the cargo	1009	1047	/other	
58	0	the reduction	2639	2652	/other	
59	0	Thousands of residents of low - lying areas	4504	4547	/person	
60	0	southern France	3471	3486	/location	
61	0	the reduction of U.S. military forces in South Korea	2639	2691	/other	
62	0	a new timetable for the withdrawal of Syria 's forces from Lebanon	4150	4216	/other	
63	0	vicitims	1270	1278	/person	
64	0	the number of emigres expected to flee to the West beginning today	3202	3268	/other	/person	
65	0	Bonn 's Embassy	3146	3161	/location	/location/structure	/location/structure/government	
66	0	residents of low - lying areas	4517	4547	/person	
67	0	Hungary	3326	3333	/location	/location/country	
68	0	blacks in South Africa	503	525	/other	/person	
69	0	the ouster of Panama 's Noriega	1454	1485	/other	/other/event	
70	0	seven other political prisoners	41	72	/person	/person/political_figure	
71	0	the crackdown prompted by student - led pro-democracy protests in June	3021	3091	/other	/other/event	
72	0	a friend - of - the - court brief urging the Supreme Court to give states more leeway to restrict abortions	1629	1736	/other	/other/legal	
73	0	China 's	2785	2793	/location	/location/country	
74	0	The spacecraft 's five astronauts	2358	2391	/person	
75	0	the Arab uprising	3922	3939	/other	/other/event	/other/event/violent_conflict	
76	0	Zaire 's President Mobutu	3438	3463	/person	/person/political_figure	
77	0	Most of those freed	283	302	/person	/person/political_figure	
78	0	Angolan rebel leader Savimbi and a senior U.S. envoy	3492	3544	/person	/person/political_figure	
79	0	poor women who are vicitims of rape and incest	1251	1297	/person	
80	0	a Zairean official	3639	3657	/person	/person/political_figure	
81	0	Wednesday	2773	2782	/other	
82	0	equality for blacks in South Africa	490	525	/other	
83	0	a compromise	1369	1381	/other	
84	0	the FBI	1884	1891	/organization	/organization/government	/organization/military	
85	0	the cargo	1038	1047	/other	/other/food	
86	0	the most prominent leader of the ANC	680	716	/person	/person/political_figure	
87	0	internal change	3420	3435	/other	
88	0	The administration 's policy	1586	1614	/other	/other/legal	
89	0	those	291	296	/person	/person/political_figure	
90	0	Leipzig	3356	3363	/location	/location/city	
91	0	a call	1443	1449	/other	
92	0	the permission	1962	1976	/other	
93	0	more leeway	1703	1714	/other	
94	0	Panama 's	1468	1477	/location	/location/country	
95	0	two years	4263	4272	/other	
96	0	abortions	1834	1843	/other	/other/health	/other/health/treatment	
97	0	1964	393	397	/other	
98	0	food shipments	960	974	/other	/other/food	
99	0	Angola 's civil war	3581	3600	/other	/other/event	/other/event/violent_conflict	
100	0	the Texas - Louisiana coast	4474	4501	/location	/location/geography	
101	0	East Germans	3122	3134	/other	/other/heritage	/person	
102	0	full consideration	2121	2139	/other	
103	0	efforts to limit abortions	1817	1843	/other	
104	0	the time	4321	4329	/other	
105	0	Zaire 's	3438	3446	/location	/location/country	
106	0	the consent	1555	1566	/other	
107	0	Ten	1739	1742	/person	/person/political_figure	
108	0	underground leaders of the Arab uprising	3899	3939	/person	/person/political_figure	
109	0	his release	743	754	/other	/other/event	
110	0	U.S. military forces	2656	2676	/organization	/organization/military	
111	0	talks	4114	4119	/other	/other/event	
112	0	Angola 's	3581	3590	/location	/location/country	
113	0	Panama 's Noriega	1468	1485	/person	/person/political_figure	
114	0	Hundreds	3110	3118	/other	/person	
115	0	student - led pro-democracy protests	3047	3083	/other	/other/event	/other/event/protest	
116	0	rape and incest	1282	1297	/other	
117	0	President de Klerk	579	597	/person	/person/political_figure	
118	0	Moslems	4382	4389	/other	/other/heritage	/other/religion	/person	
119	0	wealthy private businessmen , whom they called exploiters	2885	2942	/person	/person/business	
120	0	states	1696	1702	/location	/organization	/organization/government	
121	0	flags	118	123	/other	
122	0	the most prominent leader	680	705	/person	/person/political_figure	
123	0	life	385	389	/other	
124	0	the flight	2283	2293	/other	/other/event	
125	0	thousands	834	843	/other	
126	0	Roh	2609	2612	/person	/person/political_figure	
127	0	student - led pro-democracy protests in June	3047	3091	/other	/other/event	/other/event/protest	
128	0	Congress	2761	2769	/organization	/organization/government	
129	0	street protests to demand internal change	3394	3435	/other	/other/event	/other/event/protest	
130	0	abortions	1727	1736	/other	/other/health	/other/health/treatment	
131	0	emigres	3216	3223	/person	
132	0	reach	533	538	/other	
133	0	proposals for a new timetable for the withdrawal of Syria 's forces from Lebanon	4136	4216	/other	
134	0	Bonn 's Embassy in Warsaw	3146	3171	/location	/location/structure	/location/structure/government	
135	0	Ten of the nation 's governors	1739	1769	/person	/person/political_figure	
136	0	a news conference Friday	1403	1427	/other	/other/event	
137	0	calls for the reduction of U.S. military forces in South Korea	2629	2691	/other	
138	0	tomorrow	2715	2723	/other	
139	0	Lebanon	4209	4216	/location	/location/city	/location/country	
140	0	flexibility	1184	1195	/other	
141	0	The Justice Department	1846	1868	/organization	/organization/government	
142	0	launch	2228	2234	/other	/other/event	
143	0	two years to pull back to eastern Lebanon , starting from the time Beirut 's legislature increases political power for Moslems	4263	4389	/other	
144	0	the time Beirut 's legislature increases political power for Moslems	4321	4389	/other	
145	0	`` hostile and anti-party elements '' and wealthy private businessmen , whom they called exploiters	2843	2942	/other	/person	
146	0	poor women	1251	1261	/person	
147	0	a new timetable	4150	4165	/other	
148	0	Baghdad	3865	3872	/location	/location/city	
149	0	June	3087	3091	/other	
150	0	prison	334	340	/location	/location/structure	/location/structure/government	
151	0	prison	730	736	/location	/location/structure	/location/structure/government	
152	0	the Weekend	3339	3350	/other	
153	0	Atlantis	2209	2217	/other	
154	0	the nation 's governors	1746	1769	/person	/person/political_figure	
155	0	full consideration of foreign - policy implications	2121	2172	/other	
156	0	residents	4517	4526	/person	
157	0	any right to abortion without the consent of their parents	1525	1583	/other	
158	0	a senior U.S. envoy	3525	3544	/person	/person/political_figure	
159	0	the consent of their parents	1555	1583	/other	
160	0	tough measures	1122	1136	/other	
161	0	ties	2573	2577	/other	
162	0	Thousands of supporters	75	98	/person	
163	0	many	101	105	/person	
164	0	widespread shortages	876	896	/other	
165	0	Lebanese Christian lawmakers	4054	4082	/person	/person/political_figure	
166	0	a bill	1202	1208	/other	/other/legal	
167	0	hostile and anti-party elements	2846	2877	/other	
168	0	foreign - policy implications	2143	2172	/other	
169	0	tons	847	851	/other	
170	0	any elections	3750	3763	/other	/other/event	/other/event/election	
171	0	the talks	3614	3623	/other	/other/event	
172	0	there	1157	1162	/other	
173	0	a call for the ouster of Panama 's Noriega	1443	1485	/other	
174	0	the ouster	1454	1464	/other	/other/event	
175	0	Cairo	4046	4051	/location	/location/city	
176	0	a joint session of Congress	2742	2769	/other	/other/event	
177	0	hope	1361	1365	/other	
178	0	Washington and Seoul	2586	2606	/organization	/organization/government	
179	0	the highest tides of the year	4435	4464	/other	
180	0	federal funding	1218	1233	/other	
181	0	The 77 - year - old Sisulu	343	369	/person	/person/political_figure	
182	0	a friend - of - the - court brief	1629	1662	/other	/other/legal	
183	0	today	3263	3268	/other	
184	0	Beirut 's	4330	4339	/location	/location/city	/location/country	
185	0	more leeway to restrict abortions	1703	1736	/other	
186	0	his opposition	1314	1328	/other	
187	0	NASA	2175	2179	/organization	/organization/government	
188	0	such funding	1332	1344	/other	
189	0	their return to black townships across the country	230	280	/other	
190	0	Details	3603	3610	/other	
191	0	Most	283	287	/person	/person/political_figure	
192	0	a joint session	2742	2757	/other	/other/event	
193	0	State	2015	2020	/location	/location/geography	/organization	/organization/government	
194	0	Strikes and mismanagement	1050	1075	/other	
195	0	a PLO gathering	3846	3861	/other	/other/event	
196	0	thousands of tons of goods	834	860	/other	
197	0	flags of the outlawed African National Congress	118	165	/other	
198	0	exploiters	2932	2942	/person	/person/business	
199	0	the Supreme Court	1670	1687	/organization	/organization/government	
200	0	federal funding of abortions for poor women who are vicitims of rape and incest	1218	1297	/other	
201	0	a five - day visit	2525	2543	/other	/other/event	
202	0	guarantees that any elections in the Israeli - occupied territories would be impartial	3734	3820	/other	
203	0	the crackdown	3021	3034	/other	/other/event	
204	0	Secretary of State Baker	2002	2026	/person	/person/political_figure	
205	0	tons of goods	847	860	/other	
206	0	goods	855	860	/other	/other/product	
207	0	the authority to seize U.S. fugitives overseas without the permission of foreign governments	1907	1999	/other	
208	0	a five - day postponement	2254	2279	/other	
209	0	Beirut 's legislature	4330	4351	/organization	/organization/government	
210	0	widespread shortages across the nation	876	914	/other	
211	0	launch tomorrow following a five - day postponement of the flight because of a faulty engine computer	2228	2329	/other	/other/event	
212	0	abortion	1538	1546	/other	/other/health	/other/health/treatment	
213	0	Thousands	75	84	/person	
214	0	80 mph winds	4626	4638	/other	/other/event	
215	0	those freed	291	302	/person	/person/political_figure	
216	0	the next few months	762	781	/other	
217	0	the official Xinhua News Agency	2972	3003	/organization	/organization/company	/organization/company/news	
218	0	an exploration mission	2435	2457	/other	/other/event	
219	0	underground leaders	3899	3918	/person	/person/political_figure	
220	0	a PLO gathering in Baghdad	3846	3872	/other	/other/event	
221	0	ties between Washington and Seoul	2573	2606	/other	
222	0	Israeli - Palestinian talks	3972	3999	/other	/other/event	
223	0	their return	230	242	/other	
224	0	supporters	88	98	/person	
225	0	Saudi Arabia	4123	4135	/location	/location/country	
226	0	the talks , described by a Zairean official as `` very delicate , ''	3614	3682	/other	/other/event	
227	0	ports	932	937	/location	/location/structure	/location/transit	
228	0	a U.S. plan to arrange Israeli - Palestinian talks	3949	3999	/other	
229	0	political power	4362	4377	/other	
230	0	Pretoria 's tacit legalization	615	645	/other	
231	0	his release within the next few months	743	781	/other	/other/event	
232	0	tomorrow	2235	2243	/other	
233	0	the justices	1794	1806	/organization	/organization/government	/person	/person/legal	
234	0	Mexico	4614	4620	/location	/location/country	
235	0	the highest tides	4435	4452	/other	
236	0	the withdrawal	4170	4184	/other	
237	0	the space shuttle	2191	2208	/other	
238	0	abortions	1237	1246	/other	/other/health	/other/health/treatment	
239	0	blacks	503	509	/person	
240	0	A plan currently under study	4219	4247	/other	
241	0	black townships across the country	246	280	/location	/location/city	
242	0	political power for Moslems	4362	4389	/other	
243	0	calls	2629	2634	/other	
244	0	talks in Saudi Arabia	4114	4135	/other	/other/event	
245	0	Premier Ryzhkov	1093	1108	/person	/person/political_figure	
246	0	such discussions	4026	4042	/other	/other/event	
247	0	U.S. fugitives	1930	1944	/person	
248	0	an accord	3564	3573	/other	/other/legal	
249	0	A plan	4219	4225	/other	
250	0	more than 1,200	3186	3201	/other	/person	
251	0	ports and rail depots	932	953	/location	/location/structure	
252	0	Pretoria 's tacit legalization of the ANC	615	656	/other	
253	0	an accord to end Angola 's civil war	3564	3600	/other	/other/legal	
254	0	abortion without the consent of their parents	1538	1583	/other	/other/health	
255	0	the new policy	2050	2064	/other	/other/legal	
256	0	thousands of tons of goods needed to ease widespread shortages across the nation	834	914	/other	
257	0	Friday	2038	2044	/other	
258	0	The releases	541	553	/other	/other/event	
259	0	foreign governments	1980	1999	/organization	/organization/government	
260	0	the year	4456	4464	/other	
261	0	the permission of foreign governments	1962	1999	/other	
262	0	study	4242	4247	/other	
263	0	Friday	1421	1427	/other	
264	0	the Galileo space probe	2408	2431	/other	/other/product	
265	0	any right	1525	1534	/other	
266	0	a five - day postponement of the flight because of a faulty engine computer	2254	2329	/other	
267	0	the number	3202	3212	/other	/person	
268	0	Shamir	4003	4009	/person	/person/political_figure	
269	0	Bonn 's	3146	3153	/location	/location/city	
270	0	Jupiter	2461	2468	/location	/location/celestial	
271	0	proposals	4136	4145	/other	
272	0	U.S. military forces in South Korea	2656	2691	/organization	/organization/military	
273	0	room	1175	1179	/other	
274	0	the - court	1645	1656	/organization	/organization/government	
275	0	low - lying areas	4530	4547	/location	/location/geography	
276	0	people and equipment	1009	1029	/other	
277	0	last week	566	575	/other	
278	0	black townships	246	261	/location	/location/city	
279	0	Hundreds of East Germans	3110	3134	/person	
280	0	rail depots	942	953	/location	/location/structure	/location/transit	/location/transit/railway	

nw/wsj/23/wsj_2388/000
0	0	Honeywell Inc.	0	14	/organization	/organization/company	
1	0	International Business Machines Corp.	19	56	/organization	/organization/company	
3	0	integrated circuits for use in space	97	133	/other	/other/product	
4	0	$ 68.8 million	194	208	/other	/other/currency	
5	0	aircraft electronics	497	517	/other	/other/product	
6	0	the Minuteman Missile	300	321	/other	/other/product	/other/product/weapon	
7	0	integrated circuits	97	116	/other	/other/product	
8	0	a $ 46.7 million Air Force contract for developing cable systems for the Minuteman Missile	231	321	/other	/other/legal	
9	0	Honeywell Inc. and International Business Machines Corp.	0	56	/organization	/organization/company	
10	0	use in space	121	133	/other	
11	0	$ 69.7 million	166	180	/other	/other/currency	
12	0	space	128	133	/location	/location/celestial	/other	
13	0	IBM 's	187	193	/organization	/organization/company	
14	0	Air Force contracts	66	85	/other	/other/legal	
15	0	Grumman Corp.	431	444	/organization	/organization/company	
16	0	Boeing Co.	211	221	/organization	/organization/company	
17	0	helicopter engines	576	594	/other	/other/product	
18	0	an $ 11.8 million Army contract for helicopter engines	540	594	/other	/other/legal	
19	0	an $ 11.8 million Army contract	540	571	/other	/other/legal	
20	0	cable systems	282	295	/other	/other/product	
21	0	cable systems for the Minuteman Missile	282	321	/other	/other/product	
22	0	Air Force contracts to develop integrated circuits for use in space	66	133	/other	/other/legal	
23	0	a $ 29 million Air Force contract	356	389	/other	/other/legal	
24	0	Avco Corp.	520	530	/organization	/organization/company	
25	0	a $ 29 million Air Force contract for electronic - warfare training sets	356	428	/other	/other/legal	
26	0	Honeywell 's	136	148	/organization	/organization/company	
27	0	General Dynamics Corp.	324	346	/organization	/organization/company	
28	0	an $ 18.1 million Navy contract to upgrade aircraft electronics	454	517	/other	/other/legal	
29	0	Honeywell 's contract	136	157	/other	/other/legal	
30	0	an $ 18.1 million Navy contract	454	485	/other	/other/legal	
31	0	a $ 46.7 million Air Force contract	231	266	/other	/other/legal	
32	0	use	121	124	/other	
33	0	electronic - warfare training sets	394	428	/other	/other/product	

nw/xinhua/01/chtb_0169/000
0	0	Macau	21	26	/location	/location/city	
0	1	Macau	146	151	/location	/location/city	
0	2	Macau	246	251	/location	/location/city	
0	3	Macau	394	399	/location	/location/city	
0	4	Macau	538	543	/location	/location/city	
0	5	Macau 's	551	559	/location	/location/city	
0	6	Macau 's	680	688	/location	/location/city	
0	7	Macau	781	786	/location	/location/city	
0	8	Macau	1038	1043	/location	/location/city	
0	9	Macau	1367	1372	/location	/location/city	
0	10	Macau	1532	1537	/location	/location/city	
0	11	Macau 's	1725	1733	/location	/location/city	
1	0	Xuming Zhang , Chairman of the Chinese Enterprise Association in Macau	81	151	/person	/person/business	
1	1	Xuming Zhang	402	414	/person	/person/business	
1	2	Xuming Zhang	1293	1305	/person	/person/business	
2	0	the Chinese Enterprise Association in Macau	108	151	/organization	
2	1	the Chinese Enterprise Association	500	534	/organization	
3	0	Macau 's inland investment enterprises , from small to large and from weak to strong ,	551	637	/organization	/organization/company	
3	1	They	707	711	/organization	/organization/company	
3	2	these enterprises	818	835	/organization	/organization/company	
4	0	many areas of operating activities such as trade , industry , finance , insurance , tourism , catering , traffic and transportation , construction , real estate , etc.	867	1034	/other	
4	1	these	1052	1057	/other	
5	0	Chinese capital	1080	1095	/other	
5	1	It	1151	1153	/other	
6	0	from 50 % to 70 %	1167	1184	/other	
7	0	the joint meeting	432	449	/other	/other/event	
8	0	enterprises	1321	1332	/organization	/organization/company	
9	0	strong	629	635	/organization	/organization/company	/other	
10	0	the tourism industry	1188	1208	/other	
11	0	Chinese capital enterprises	321	348	/organization	/organization/company	
12	0	the proportion that Chinese capital accounts for in financial insurance	1060	1131	/other	
13	0	real estate	1279	1290	/other	
14	0	the establishment	479	496	/other	
15	0	finance	929	936	/other	
16	0	Macau 's inland investment enterprises	551	589	/organization	/organization/company	
17	0	Xiaoping Deng 's program of " one country , two systems "	1412	1469	/other	
18	0	Some to do	1572	1582	/other	
19	0	all national guidelines and policies for Hong Kong and Macau	1477	1537	/other	/other/legal	
20	0	30 % of imports and exports	1224	1251	/other	
21	0	an important force	658	676	/other	
22	0	real estate	1016	1027	/other	
23	0	local figures	1634	1647	/person	/person/business	
24	0	the principle of " Some to do and some not to do "	1553	1603	/other	
25	0	the fifth anniversary	454	475	/other	/other/event	
26	0	the principle	1553	1566	/other	
27	0	Hong Kong and Macau	1518	1537	/location	/location/city	
28	0	the total value	261	276	/other	
29	0	Chairman	96	104	/person	/person/business	/person/title	
30	0	more than 90 billion patacas	290	318	/other	/other/currency	
31	0	important contributions	722	745	/other	
32	0	30 %	1224	1228	/other	
33	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
34	0	the prosperity and stability	749	777	/other	
35	0	present	167	174	/other	
36	0	weak	621	625	/organization	/organization/company	/other	
37	0	the establishment of the Chinese Enterprise Association in Macau	479	543	/organization	/other	
38	0	from 50 % to 70 % of the tourism industry	1167	1208	/other	
39	0	70 %	1271	1275	/other	
40	0	financial insurance	1112	1131	/other	
41	0	reporters Zhigen Wang and Yuming Che	44	80	/person	/person/artist	/person/artist/author	
42	0	the biggest foreign investors in Macau	361	399	/organization	/organization/company	
43	0	the direction of Xiaoping Deng 's program of " one country , two systems " and of all national guidelines and policies for Hong Kong and Macau	1395	1537	/other	
44	0	more than 200 enterprises operating with Chinese capital in Macau	186	251	/organization	/organization/company	
45	0	important contributions to the prosperity and stability of Macau	722	786	/other	
46	0	the fifth anniversary of the establishment of the Chinese Enterprise Association in Macau	454	543	/other	/other/event	
47	0	trade , industry , finance , insurance , tourism , catering , traffic and transportation , construction , real estate , etc.	910	1034	/other	
48	0	traffic and transportation	972	998	/other	
49	0	assets	280	286	/other	
50	0	the proportion	1060	1074	/other	
51	0	industry	918	926	/other	
52	0	more contributions	1693	1711	/other	
53	0	catering	961	969	/other	
54	0	more contributions to promoting Macau 's economic stability and social development	1693	1775	/other	
55	0	local figures in industrial and commercial circles	1634	1684	/person	/person/business	
56	0	construction	1001	1013	/other	
57	0	tourism	951	958	/other	
58	0	an important force in Macau 's economic domain	658	704	/other	
59	0	( End )	1778	1785	/other	
60	0	the joint meeting for the fifth anniversary of the establishment of the Chinese Enterprise Association in Macau	432	543	/other	/other/event	
61	0	there	175	180	/other	
62	0	April 3rd	29	38	/other	
63	0	the Chinese Enterprise Association	108	142	/organization	
64	0	" one country , two systems "	1440	1469	/other	
65	0	Chairman of the Chinese Enterprise Association in Macau	96	151	/person	/person/business	
66	0	industrial and commercial circles	1651	1684	/organization	/other	
67	0	the direction	1395	1408	/other	
68	0	presentations	802	815	/other	
69	0	insurance	939	948	/other	
70	0	small	597	602	/organization	/organization/company	/other	
71	0	all national guidelines and policies	1477	1513	/other	/other/legal	
72	0	the total value of assets	261	286	/other	
73	0	some not to do	1587	1601	/other	
74	0	operating activities	881	901	/other	
75	0	Xiaoping Deng 's program	1412	1436	/other	
76	0	the biggest foreign investors	361	390	/organization	/organization/company	
77	0	enterprises operating with Chinese capital in Macau	1321	1372	/organization	/organization/company	
78	0	Macau 's economic stability and social development	1725	1775	/other	
79	0	more than 200 enterprises	186	211	/organization	/organization/company	
80	0	many areas	867	877	/other	
81	0	" Some to do and some not to do "	1570	1603	/other	
82	0	70 % of real estate	1271	1290	/other	
83	0	some	1587	1591	/other	
84	0	part	859	863	/other	
85	0	Some	1572	1576	/other	
86	0	Hong Kong	1518	1527	/location	/location/city	
87	0	the prosperity and stability of Macau	749	786	/other	
88	0	imports and exports	1232	1251	/other	
89	0	Xuming Zhang	81	93	/person	/person/business	
90	0	operating activities such as trade , industry , finance , insurance , tourism , catering , traffic and transportation , construction , real estate , etc.	881	1034	/other	
91	0	trade	910	915	/other	
92	0	Chinese capital	227	242	/other	
93	0	Xiaoping Deng 's	1412	1428	/person	/person/political_figure	
94	0	Chinese capital	1348	1363	/other	
95	0	large	606	611	/organization	/organization/company	/other	
96	0	50 %	1144	1148	/other	
97	0	Macau 's economic domain	680	704	/other	

nw/xinhua/02/chtb_0259/000
0	0	Guangzhou	21	30	/location	/location/city	
0	1	Guangzhou	2321	2330	/location	/location/city	
1	0	Guangdong Province	94	112	/location	
1	1	itself	125	131	/location	
1	2	Guangdong 's	356	368	/location	
1	3	Guangdong	564	573	/location	
1	4	Guangdong 's	906	918	/location	
1	5	Guangdong Province	1006	1024	/location	
1	6	Guangdong	1089	1098	/location	
1	7	it	1179	1181	/location	
1	8	Guangdong 's	1356	1368	/location	
1	9	Guangdong 's	1506	1518	/location	
1	10	Guangdong 's	1616	1628	/location	
1	11	the province	1907	1919	/location	
1	12	the province	3043	3055	/location	
1	13	the province	3132	3144	/location	
1	14	Guangdong Province	3404	3422	/location	
1	15	Guangdong	3710	3719	/location	
1	16	Guangdong Province	3993	4011	/location	
2	0	China 's	609	617	/location	/location/country	
2	1	China	2757	2762	/location	/location/country	
3	0	Limo Qin , director of the Talent Exchange and Service Center of Guangdong Province	941	1024	/person	
3	1	Limo Qin	3513	3521	/person	
3	2	his	3530	3533	/person	
4	0	1993	1102	1106	/other	
4	1	that year	1169	1178	/other	
4	2	the whole year of 1993	1826	1848	/other	
4	3	1993	2504	2508	/other	
5	0	Fourteen cities such as Guangzhou , Shenzhen , etc.	2297	2348	/location	/location/city	
5	1	they	2432	2436	/location	/location/city	
6	0	Shenzhen	2333	2341	/location	/location/city	
6	1	Shenzhen	2870	2878	/location	/location/city	
7	0	the provincial government	3568	3593	/organization	/organization/government	
7	1	It	3777	3779	/organization	/organization/government	/other	
8	0	all cities	3025	3035	/location	/location/city	
9	0	analysis	1034	1042	/other	
10	0	62,000 people with documents of transfer or employment	1987	2041	/person	
11	0	the overall opening up	583	605	/other	
12	0	the key point of Guangdong 's further development	889	938	/other	
13	0	intermediate or advanced level titles	2074	2111	/other	/person	/person/title	
14	0	the Talent Exchange and Service Center of Guangdong Province	964	1024	/organization	
15	0	Peafowl	464	471	/other	/other/living_thing	/other/living_thing/animal	
16	0	the Talent Exchange and Service Center	964	1002	/organization	
17	0	six cities	2511	2521	/location	/location/city	
18	0	Guangdong 's talent market	1616	1642	/other	
19	0	the " Peafowl Flying Towards the Southeast " ( human talents from all over , one after another , going to Guangdong ) .	458	577	/other	
20	0	relevant policies and regulations	3477	3510	/other	/other/legal	
21	0	talent	166	172	/other	/person	
22	0	fifteen cities with relatively more advanced economies in the province having built up regular markets	3074	3176	/location	/location/city	
23	0	an undergraduate or higher degree	2154	2187	/other	
24	0	mechanisms of independent employment and job choice	3350	3401	/other	
25	0	talent	3332	3338	/other	/person	
26	0	the next ten years	1276	1294	/other	
27	0	1991	2860	2864	/other	
28	0	talented persons	861	877	/person	
29	0	temporary regulations	3853	3874	/other	/other/legal	
30	0	human talents from all over	505	532	/other	
31	0	persons studying abroad	3675	3698	/person	/person/education	/person/education/student	
32	0	such " all - weather " talent exchange organizations	2926	2978	/organization	/other	
33	0	students	2619	2627	/person	/person/education	/person/education/student	
34	0	" departmental ownership "	3266	3292	/other	
35	0	Temporary regulations	3638	3659	/other	/other/legal	
36	0	the first step " in Guangdong 's reform and opening up in the 1980's	336	404	/other	
37	0	there	3064	3069	/other	
38	0	78 %	2145	2149	/other	/person	
39	0	state - owned units	3936	3955	/organization	/organization/government	
40	0	documents of transfer or employment	2006	2041	/other	
41	0	Supplementary regulations	3964	3989	/other	/other/legal	
42	0	order to further enhance the attraction of talent , to break through the barrier of " departmental ownership " of talent , and to promote the flow of talent by forming mechanisms of independent employment and job choice	3182	3401	/other	
43	0	a total	2449	2456	/other	
44	0	more than 463,000 people applying for jobs	1931	1973	/person	
45	0	Canada	2608	2614	/location	/location/country	
46	0	independent employment	3364	3386	/other	
47	0	talent	4154	4160	/other	/person	
48	0	the barrier of " departmental ownership " of talent	3251	3302	/other	
49	0	intermediate or advanced level titles of specialty or profession	2074	2138	/other	/person	/person/title	
50	0	a total of 100 employment booths	2449	2481	/other	
51	0	the same time	2781	2794	/other	
52	0	1991 when Shenzhen established the first standing talent market	2860	2923	/other	
53	0	Guangdong 's talent gap	1356	1379	/other	
54	0	the whole year	1826	1840	/other	
55	0	persons	3675	3682	/person	/person/education	/person/education/student	
56	0	director of the Talent Exchange and Service Center of Guangdong Province	952	1024	/person	
57	0	the construction of talent market	2797	2830	/other	
58	0	documents	3801	3810	/other	/other/legal	
59	0	more than half a month	1798	1820	/other	
60	0	jobs	1969	1973	/other	
61	0	" Temporary regulations on encouraging persons studying abroad to work in Guangdong "	3636	3721	/other	/other/legal	
62	0	Limo Qin	941	949	/person	
63	0	guidelines of Guangdong 's policy regarding talented people	1492	1551	/other	
64	0	" Notices on better advertising for talent "	3724	3768	/other	/other/legal	
65	0	Zhuhai , Foshan , etc.	2530	2552	/location	/location/city	
66	0	Guangdong 's policy regarding talented people	1506	1551	/other	
67	0	quite a number	2702	2716	/other	
68	0	" Supplementary regulations of Guangdong Province on the management of Chinese side cadres in foreign investment enterprises "	3962	4088	/other	/other/legal	
69	0	people	2720	2726	/person	
70	0	Foshan	2539	2545	/location	/location/city	
71	0	62,000 people with documents of transfer or employment processed , of which 45.8 % had intermediate or advanced level titles of specialty or profession , and 78 % had an undergraduate or higher degree	1987	2187	/person	
72	0	this rate	1261	1270	/other	
73	0	science and technology management talent	2254	2294	/other	/person	
74	0	independent employment and job choice	3364	3401	/other	
75	0	the recent years	1147	1163	/other	
76	0	Talent introduction departments	2190	2221	/organization	
77	0	more than 1000 employers and more than 10,000 applicants	1731	1787	/other	/person	
78	0	talent exchange centers of personnel departments across the province	1851	1919	/location	/location/structure	/organization	
79	0	Guangzhou , Shenzhen , etc.	2321	2348	/location	/location/city	
80	0	talented people	1536	1551	/person	
81	0	the economic development rate	1056	1085	/other	
82	0	1 million	1419	1428	/other	/person	
83	0	fifteen cities with relatively more advanced economies in the province	3074	3144	/location	/location/city	
84	0	resources	266	275	/other	
85	0	documents such as " Detailed rules for implementing temporary regulations on resignations of specialists , technicians and managers in state - owned units " and " Supplementary regulations of Guangdong Province on the management of Chinese side cadres in foreign investment enterprises " , etc	3801	4094	/other	/other/legal	
86	0	more than 1000 employers	1731	1755	/person	/person/business	
87	0	all cities within the province	3025	3055	/location	/location/city	
88	0	new ways of attracting talent under market economy conditions	143	204	/other	
89	0	the first national talent and technology exchange fair	2369	2423	/other	/other/event	
90	0	the management	4015	4029	/other	
91	0	more than 10,000 applicants	1760	1787	/person	
92	0	documents	3618	3627	/other	/other/legal	
93	0	several large - scale talent employment fairs	1667	1712	/other	/other/event	
94	0	fifteen cities	3074	3088	/location	/location/city	
95	0	the attraction	3207	3221	/other	
96	0	preliminary results	305	324	/other	
97	0	specialists , technicians and managers in state - owned units	3894	3955	/person	
98	0	1006 students abroad	2646	2666	/person	/person/education	/person/education/student	
99	0	the flow	3320	3328	/other	
100	0	new ways	143	151	/other	
101	0	( End )	4204	4211	/other	
102	0	graduates	1311	1320	/person	/person/education	/person/education/student	
103	0	foreign investment enterprises	4056	4086	/organization	/organization/company	/other	
104	0	the US and Canada	2597	2614	/location	/location/country	
105	0	graduates from higher education institutes	1311	1353	/person	/person/education	/person/education/student	
106	0	the flow	723	731	/other	
107	0	the situation at that time of the " Peafowl Flying Towards the Southeast " ( human talents from all over , one after another , going to Guangdong ) .	428	577	/other	
108	0	China 's coastal areas , frontier areas , riverside areas and capital cities of every province	609	703	/location	/location/geography	
109	0	the first step	336	350	/other	
110	0	the economic development rate of Guangdong in 1993	1056	1106	/other	
111	0	September 1st	33	46	/other	
112	0	talent	735	741	/other	/person	
113	0	several large - scale talent employment fairs whose service for more than 1000 employers and more than 10,000 applicants lasts for more than half a month	1667	1820	/other	/other/event	
114	0	the first standing talent market	2891	2923	/organization	/other	
115	0	resignations of specialists , technicians and managers in state - owned units	3878	3955	/other	
116	0	an intermediate level	1114	1135	/other	
117	0	Chinese side cadres	4033	4052	/organization	/other	
118	0	quite a number of people	2702	2726	/other	/person	
119	0	specialists , technicians and managers	3894	3932	/person	/person/business	
120	0	the overall opening up of China 's coastal areas , frontier areas , riverside areas and capital cities of every province since the 1990's	583	720	/other	
121	0	greater attention	3437	3454	/other	
122	0	Beijing	2357	2364	/location	/location/city	
123	0	regular markets	3161	3176	/organization	/other	
124	0	recent years	1559	1571	/other	
125	0	the flow of talent	3320	3338	/other	
126	0	the 1990's	710	720	/other	
127	0	relatively more advanced economies	3094	3128	/other	
128	0	talent	1481	1487	/other	
129	0	the formulation of relevant policies and regulations	3458	3510	/other	
130	0	the formulation	3458	3473	/other	
131	0	the management of Chinese side cadres in foreign investment enterprises	4015	4086	/other	
132	0	temporary regulations on resignations of specialists , technicians and managers in state - owned units	3853	3955	/other	/other/legal	
133	0	Notices	3726	3733	/other	/other/legal	
134	0	1993	1844	1848	/other	
135	0	director	952	960	/person	/person/title	
136	0	talent	3296	3302	/other	/person	
137	0	reporter Wei Zhao	52	69	/person	/person/artist	/person/artist/author	
138	0	the 1980's	394	404	/other	
139	0	every province	689	703	/location	
140	0	the US	2597	2603	/location	/location/country	
141	0	better advertising for talent	3737	3766	/other	
142	0	" Temporary regulations on encouraging persons studying abroad to work in Guangdong " , " Notices on better advertising for talent " , etc	3636	3774	/other	/other/legal	
143	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
144	0	the barrier	3251	3262	/other	
145	0	better advertising	3737	3755	/other	
146	0	the beginning	2487	2500	/other	
147	0	Guangdong 's reform and opening up in the 1980's	356	404	/other	
148	0	there	1657	1662	/other	
149	0	the attraction of talent	3207	3231	/other	
150	0	the situation	428	441	/other	
151	0	resources of talent	266	285	/other	
152	0	six cities such as Zhuhai , Foshan , etc.	2511	2552	/location	/location/city	
153	0	talent	279	285	/other	
154	0	that time	445	454	/other	
155	0	higher education institutes	1326	1353	/organization	/organization/education	
156	0	Each year	1645	1654	/other	
157	0	talent	3225	3231	/other	/person	
158	0	Guangdong 's further development	906	938	/other	
159	0	the past two years	73	91	/other	
160	0	a delegation	2568	2580	/organization	/other	
161	0	guidelines	1492	1502	/other	
162	0	45.8 %	2063	2069	/other	/person	
163	0	transfer or employment	2019	2041	/other	
164	0	human talents	505	518	/other	
165	0	the attraction to talented persons	843	877	/other	
166	0	talent exchange centers	1851	1874	/location	/location/structure	/organization	
167	0	62,000 people	1987	2000	/person	
168	0	various regions	4186	4201	/location	
169	0	recent years	3555	3567	/other	
170	0	documents	2006	2015	/other	
171	0	application forms	2678	2695	/other	
172	0	some new methods	4112	4128	/other	
173	0	that	1139	1143	/other	
174	0	the competition	776	791	/other	
175	0	the attraction	843	857	/other	
176	0	Zhuhai	2530	2536	/location	/location/city	
177	0	resignations	3878	3890	/other	
178	0	62,000 people with documents of transfer or employment processed	1987	2051	/person	
179	0	more and more climaxes	1590	1612	/other	
180	0	market economy conditions	179	204	/other	
181	0	one	535	538	/other	
182	0	" Detailed rules for implementing temporary regulations on resignations of specialists , technicians and managers in state - owned units " and " Supplementary regulations of Guangdong Province on the management of Chinese side cadres in foreign investment enterprises " , etc	3819	4094	/other	/other/legal	
183	0	documents such as " Temporary regulations on encouraging persons studying abroad to work in Guangdong " , " Notices on better advertising for talent " , etc	3618	3774	/other	/other/legal	
184	0	personnel departments	1878	1899	/organization	
185	0	Guangdong 's policy	1506	1525	/other	
186	0	100 employment booths	2460	2481	/other	
187	0	the flow of talent	723	741	/other	
188	0	one after another	535	552	/other	
189	0	jobs	2771	2775	/other	
190	0	the first national talent and technology exchange fair , where they established a total of 100 employment booths	2369	2481	/other	/other/event	
191	0	talent market	2817	2830	/other	
192	0	There	1976	1981	/other	
193	0	talent	3760	3766	/other	/person	
194	0	Guangdong 's reform and opening up	356	390	/other	
195	0	various types	1231	1244	/other	
196	0	more than 100,000 talented persons	1193	1227	/other	/person	
197	0	there	1574	1579	/other	
198	0	the beginning of 1993	2487	2508	/other	
199	0	market mechanisms	236	253	/other	
200	0	" Detailed rules for implementing temporary regulations on resignations of specialists , technicians and managers in state - owned units "	3819	3957	/other	/other/legal	
201	0	specialty or profession	2115	2138	/other	
202	0	his introduction	3530	3546	/other	
203	0	all over	524	532	/location	/other	
204	0	job choice	3391	3401	/other	
205	0	more than 463,000 people	1931	1955	/person	
206	0	minds	1459	1464	/other	
207	0	some new methods in inviting and managing talent	4112	4160	/other	
208	0	more than 100,000 talented persons of various types	1193	1244	/other	/person	
209	0	mechanisms	3350	3360	/other	
210	0	Fourteen cities	2297	2312	/location	/location/city	
211	0	the key point	889	902	/other	
212	0	that in the recent years	1139	1163	/other	
213	0	another	545	552	/other	
214	0	" departmental ownership " of talent	3266	3302	/other	
215	0	the Zhujiang Delta and all cities within the province	3002	3055	/location	
216	0	the Southeast	487	500	/location	
217	0	1006 students	2646	2659	/person	/person/education	/person/education/student	
218	0	an intermediate level of that in the recent years	1114	1163	/other	
219	0	the Zhujiang Delta	3002	3020	/location	/location/geography	
220	0	the construction	2797	2813	/other	

nw/wsj/23/wsj_2389/000
0	0	Spain 's September consumer price index	53	92	/other	
0	1	The index , which registered 156.8 at the end of September ,	306	366	/other	
1	0	September	355	364	/other	
2	0	The monthly increase	236	256	/other	
3	0	Statistics	211	221	/other	
4	0	Prices	430	436	/other	
5	0	156.8	335	340	/other	
6	0	5.8 %	641	646	/other	
7	0	the National Institute	185	207	/organization	/organization/government	
8	0	Sharp increases in the price of fresh produce	0	45	/other	
9	0	the second , revised goal	612	637	/other	
10	0	the previous month	116	134	/other	
11	0	the annual rate	145	160	/other	
12	0	the highest recorded in the past four years	260	303	/other	
13	0	a base of 100 set in 1983	371	396	/other	
14	0	the highest	260	271	/other	
15	0	the end	344	351	/other	
16	0	the initial 3 % inflation goal	511	541	/other	
17	0	the government of Socialist Prime Minister Felipe Gonzalez	549	607	/organization	/organization/government	
18	0	the price	19	28	/other	
19	0	the year	482	490	/other	
20	0	1983	392	396	/other	
21	0	the past four years	284	303	/other	
22	0	Socialist Prime Minister Felipe Gonzalez	567	607	/person	/person/political_figure	
23	0	100	381	384	/other	
24	0	the price of fresh produce	19	45	/other	
25	0	inflation	164	173	/other	
26	0	a base	371	377	/other	
27	0	the annual rate of inflation	145	173	/other	
28	0	fresh produce	32	45	/other	/other/food	
29	0	6.8 %	177	182	/other	
30	0	Sharp increases	0	15	/other	
31	0	1.1 %	105	110	/other	
32	0	both the initial 3 % inflation goal set by the government of Socialist Prime Minister Felipe Gonzalez and the second , revised goal of 5.8 %	506	646	/other	
33	0	5.9 %	448	453	/other	
34	0	a base of 100	371	384	/other	
35	0	the government	549	563	/organization	/organization/government	
36	0	the end of September	344	364	/other	
37	0	Friday	227	233	/other	
38	0	Spain 's	53	61	/location	/location/country	
39	0	the initial 3 % inflation goal set by the government of Socialist Prime Minister Felipe Gonzalez	511	607	/other	
40	0	the first nine months	457	478	/other	
41	0	The index	306	315	/other	
42	0	the National Institute of Statistics	185	221	/organization	/organization/government	
43	0	the second , revised goal of 5.8 %	612	646	/other	
44	0	the first nine months of the year	457	490	/other	

nw/wsj/23/wsj_2395/000
0	0	CBS Inc.	0	8	/organization	/organization/company	/organization/company/broadcast	
0	1	CBS	92	95	/organization	/organization/company	/organization/company/broadcast	
0	2	CBS	495	498	/organization	/organization/company	/organization/company/broadcast	
1	0	the move	105	113	/other	
1	1	This	445	449	/other	
2	0	The Pat Sajak Show	23	41	/other	/other/art	/other/art/broadcast	
2	1	its	67	70	/other	/other/art	/other/art/broadcast	
2	2	the program , which is the network 's first entry into the late - night talk show format since 1972	136	235	/other	/other/art	/other/art/broadcast	
2	3	this	274	278	/other	/other/art	/other/art/broadcast	
2	4	it	313	315	/other	/other/art	/other/art/broadcast	
2	5	the show	481	489	/other	/other/art	/other/art/broadcast	
2	6	the Sajak hour	559	573	/other	/other/art	/other/art/broadcast	
3	0	one hour	53	61	/other	
3	1	one hour	320	328	/other	
4	0	I	241	242	/person	/person/business	
4	1	Rod Perth , who was named vice president of late night entertainment in August	361	439	/person	/person/business	
5	0	CBS News	580	588	/organization	/organization/company	/organization/company/broadcast	/organization/company/news	
5	1	its	601	604	/organization	/organization/company	/organization/company/broadcast	/organization/company/news	
6	0	its four - hour `` Nightwatch ''	601	633	/other	/other/art	/other/art/broadcast	
6	1	The show	672	680	/other	/other/art	/other/art/broadcast	
7	0	`` Tonight '' on NBC , a unit of General Electric Co.	805	858	/other	/other/art	/other/art/broadcast	
7	1	Tonight	808	815	/other	/other/art	/other/art/broadcast	
8	0	`` Nightline '' on ABC - TV , a unit of Capital Cities / ABC Inc	865	929	/other	/other/art	/other/art/broadcast	
8	1	Nightline	868	877	/other	/other/art	/other/art/broadcast	
9	0	a promising start	691	708	/other	
10	0	a setback for the program , which is the network 's first entry into the late - night talk show format since 1972	122	235	/other	
11	0	a unit	895	901	/organization	/organization/company	/organization/company/broadcast	
12	0	vice president of late night entertainment	387	429	/person	/person/business	
13	0	the network 's	159	173	/organization	/organization/company	/organization/company/broadcast	
14	0	vice president	387	401	/person	/person/business	/person/title	
15	0	the energy level	461	477	/other	
16	0	ABC - TV , a unit of Capital Cities / ABC Inc	884	929	/organization	/organization/company	/organization/company/broadcast	
17	0	the energy level of the show	461	489	/other	
18	0	a unit	828	834	/organization	/organization/company	/organization/company/broadcast	
19	0	Capital Cities / ABC Inc	905	929	/organization	/organization/company	/organization/company/broadcast	
20	0	it	348	350	/other	
21	0	`` Tonight '' on NBC , a unit of General Electric Co. , and `` Nightline '' on ABC - TV , a unit of Capital Cities / ABC Inc	805	929	/other	/other/art	/other/art/broadcast	
22	0	the program	136	147	/other	/other/art	/other/art/broadcast	
23	0	General Electric Co.	838	858	/organization	/organization/company	
24	0	Paramount Communications Inc	1041	1069	/organization	/organization/company	/organization/company/broadcast	
25	0	the best way to it	332	350	/other	
26	0	A.C. Nielsen Co.	766	782	/organization	/organization/company	
27	0	every intention of making this the best possible show	248	301	/other	
28	0	the late - night audience	952	977	/organization	/person	
29	0	the `` Arsenio Hall Show	997	1021	/other	/other/art	/other/art/broadcast	
30	0	its current 90 minutes	67	89	/other	
31	0	NBC	822	825	/organization	/organization/company	/organization/company/broadcast	
32	0	1972	231	235	/other	
33	0	NBC , a unit of General Electric Co.	822	858	/organization	/organization/company	/organization/company/broadcast	
34	0	Rod Perth	361	370	/person	/person/business	
35	0	a unit of Capital Cities / ABC Inc	895	929	/organization	/organization/company	/organization/company/broadcast	
36	0	the best possible show	279	301	/other	/other/art	/other/art/broadcast	
37	0	the weekly ratings	732	750	/other	
38	0	the best way	332	344	/other	
39	0	ABC - TV	884	892	/organization	/organization/company	/organization/company/broadcast	
40	0	late night entertainment	405	429	/other	
41	0	a unit of General Electric Co.	828	858	/organization	/organization/company	/organization/company/broadcast	
42	0	the network 's first entry into the late - night talk show format since 1972	159	235	/other	/other/art	/other/art/broadcast	
43	0	the weekly ratings as compiled by A.C. Nielsen Co.	732	782	/other	
44	0	the late - night talk show format	191	224	/other	
45	0	1:30 a.m	661	669	/other	
46	0	a setback	122	131	/other	
47	0	the `` Arsenio Hall Show , '' syndicated by Paramount Communications Inc	997	1069	/other	/other/art	/other/art/broadcast	
48	0	August	433	439	/other	
49	0	action - adventure shows to follow the Sajak hour	524	573	/other	/other/art	/other/art/broadcast	
50	0	the network 's first entry	159	185	/other	/other/art	/other/art/broadcast	
51	0	the addition	981	993	/other	
52	0	30 minutes	637	647	/other	
53	0	every intention	248	263	/other	
54	0	action - adventure shows	524	548	/other	/other/art	/other/art/broadcast	
55	0	the addition of the `` Arsenio Hall Show , '' syndicated by Paramount Communications Inc	981	1069	/other	

nw/xinhua/00/chtb_0009/000
0	0	Gansu Province	115	129	/location	
0	1	Gansu Province 's	316	333	/location	
0	2	Gansu Province	697	711	/location	
0	3	Gansu Province	754	768	/location	
0	4	Gansu Province	1966	1980	/location	
0	5	Gansu Province 's	2097	2114	/location	
0	6	Gansu Province	2336	2350	/location	
0	7	Gansu Province	2937	2951	/location	
0	8	Gansu Province	3014	3028	/location	
0	9	it	3121	3123	/location	
0	10	it	3378	3380	/location	
0	11	its	3399	3402	/location	
0	12	the province	3621	3633	/location	
0	13	Gansu Province 's	3849	3866	/location	
1	0	the " eighth five - year plan " period ( 1991 to 1995 )	258	313	/other	
1	1	the " eighth five - year plan " period	1839	1877	/other	
1	2	the " eighth five - year plan " period	2959	2997	/other	
1	3	the " eighth five - year plan " period	3080	3118	/other	
2	0	Gansu Province 's foreign affairs insurance industry	316	368	/other	
2	1	it	393	395	/other	
3	0	the Gansu provincial branch of the People 's Insurance Company of China Group	905	982	/organization	/organization/company	
3	1	People 's Insurance Co. in Gansu Province	2309	2350	/organization	/organization/company	
3	2	They	2479	2483	/organization	/organization/company	
4	0	the People 's Insurance Company of China Group	936	982	/organization	/organization/company	
4	1	People 's Insurance Co.	1899	1922	/organization	/organization/company	
4	2	People 's Insurance Co.	2309	2332	/organization	/organization/company	
4	3	People 's Insurance Co.	2715	2738	/organization	/organization/company	
5	0	equipment	1100	1109	/other	/other/product	
5	1	its	1113	1116	/other	/other/product	
6	0	foreign businessmen	1204	1223	/person	/person/business	
6	1	their	1231	1236	/person	/person/business	
7	0	the import and export trade of Gansu Province	1935	1980	/other	
7	1	Gansu Province 's import and export trade	2097	2138	/other	
8	0	terms of risk safeguard	460	483	/other	
9	0	The " redirection of the Da river to Shaanxi " project mortgaged by the World Bank	2141	2223	/other	
10	0	the amount of risk People 's Insurance Co. took up for the import and export trade of Gansu Province	1880	1980	/other	
11	0	whole - process insurance	1041	1066	/other	
12	0	the Zhengda Company	1426	1445	/organization	/organization/company	
13	0	the People 's	936	949	/organization	/organization/company	
14	0	installation	1143	1155	/other	
15	0	the overseas business	4012	4033	/other	
16	0	complementary insurance services	3975	4007	/other	
17	0	the four large categories	514	539	/other	
18	0	foreign investments	778	797	/other	
19	0	the Zimbabwe Highway project	3545	3573	/other	
20	0	the Zimbabwe Highway project that was bid on by an international company in the province	3545	3633	/other	
21	0	related forms	3818	3831	/other	
22	0	thirteen of the joint venture contractors	2391	2432	/organization	/organization/company	/other	
23	0	the northwest 's	3285	3301	/location	/organization	/organization/company	
24	0	wire	48	52	/other	
25	0	( End )	4081	4088	/other	
26	0	employer liability insurance , investment insurance , and profit - loss insurance , etc.	1518	1606	/other	
27	0	the opening up	185	199	/other	
28	0	insurance such as employer liability insurance , investment insurance , and profit - loss insurance , etc.	1500	1606	/other	
29	0	insurance	3835	3844	/other	
30	0	the overseas department of the Lanzhou Petrochemical Machinery Factory and the Singapore Oil Drilling Platform	3695	3805	/organization	
31	0	travel insurance for overseas tourists	2757	2795	/other	
32	0	the northwest 's first company	3285	3315	/organization	/organization/company	
33	0	sightseeing	2922	2933	/other	
34	0	presentations from concerned departments in Gansu Province	653	711	/other	
35	0	the Huaxing Aluminum Firm	1450	1475	/organization	/organization/company	
36	0	the same time	3362	3375	/other	
37	0	more than sixty primary and secondary risk types	589	637	/other	
38	0	foreign businessmen	1685	1704	/person	/person/business	
39	0	Insurance coverages	486	505	/other	
40	0	satellite launching	3160	3179	/other	
41	0	foreign businessmen 's requirements	993	1028	/other	
42	0	nearly 30 million US dollars	3457	3485	/other	/other/currency	
43	0	foreign funded enterprises in Gansu Province	85	129	/organization	/organization/company	
44	0	their minds	1231	1242	/other	
45	0	the whole country	2289	2306	/location	/location/country	
46	0	The " redirection of the Da river to Shaanxi " project	2141	2195	/other	
47	0	indemnity	2441	2450	/other	
48	0	771 million yuan	1989	2005	/other	/other/currency	
49	0	high risk business	3052	3070	/other	
50	0	a national key project	2551	2573	/other	
51	0	the Lanzhou Petrochemical Machinery Factory and the Singapore Oil Drilling Platform	3722	3805	/location	/location/structure	/organization	/organization/company	
52	0	profit - loss insurance	1576	1599	/other	
53	0	the " eighth five - year plan	720	749	/other	
54	0	insurance	1500	1509	/other	
55	0	People 's	2715	2724	/organization	/organization/company	
56	0	all those who came sightseeing in Gansu Province during the " eighth five - year plan " period	2903	2997	/person	
57	0	individual overseas tourists	2851	2879	/person	
58	0	liability insurance of 13 million US dollars	3646	3690	/other	
59	0	1991 to 1995	299	311	/other	
60	0	1995	307	311	/other	
61	0	the joint venture contractors	2403	2432	/organization	/organization/company	
62	0	13 million US dollars	3669	3690	/other	/other/currency	
63	0	the insurance rate	1716	1734	/other	
64	0	related forms of insurance	3818	3844	/other	
65	0	insurance	3002	3011	/other	
66	0	the co-insurance	3140	3156	/other	
67	0	foreign business	1742	1758	/organization	/organization/company	/other	
68	0	the foreign business invested enterprises	1738	1779	/organization	/organization/company	
69	0	5 million yuan	3248	3262	/other	/other/currency	
70	0	the aerospace industry	3334	3356	/other	
71	0	investment insurance	1549	1569	/other	
72	0	the overseas department	3695	3718	/organization	
73	0	the " eighth five - year plan " period	258	296	/other	
74	0	the overseas business of the Gansu Province Thermoelectric Company	4012	4078	/other	
75	0	indemnity	3266	3275	/other	
76	0	foreign funded enterprises	85	111	/organization	/organization/company	
77	0	foreign businessmen 's	993	1015	/person	/person/business	
78	0	risk	1894	1898	/other	
79	0	home	2819	2823	/location	/other	
80	0	laborers exported overseas	3927	3953	/person	
81	0	the Lanhua Chemical Fertilizer Plant reform and expansion project	2576	2641	/other	
82	0	reporter	55	63	/person	/person/title	
83	0	61.1 billion yuan	439	456	/other	/other/currency	
84	0	Conventional insurance lines	1253	1281	/other	
85	0	the four large categories of property , liability , credit and life	514	581	/other	
86	0	People 's	1899	1908	/organization	/organization/company	
87	0	the Lanzhou Petrochemical Machinery Factory	3722	3765	/location	/location/structure	/organization	/organization/company	
88	0	February 15	31	42	/other	
89	0	the Da river	2162	2174	/location	/location/geography	/location/geography/body_of_water	
90	0	an international company	3593	3617	/organization	/organization/company	
91	0	190 million US dollars	2498	2520	/other	/other/currency	
92	0	foreign funded enterprises such as the Zhengda Company and the Huaxing Aluminum Firm , etc.	1391	1482	/organization	/organization/company	
93	0	comprehensive insurance	3489	3512	/other	
94	0	the appropriate time	1627	1647	/other	
95	0	the development of Gansu Province 's import and export trade	2078	2138	/other	
96	0	the insurance rate of the foreign business invested enterprises	1716	1779	/other	
97	0	property , liability , credit and life	543	581	/other	
98	0	the amount	1880	1890	/other	
99	0	10 million yuan	3217	3232	/other	/other/currency	
100	0	the longest gravity - irrigation water conservancy project	2227	2285	/other	
101	0	transportation insurance	1290	1314	/other	
102	0	statistics	1819	1829	/other	
103	0	Conventional insurance lines such as transportation insurance , property insurance , automobile insurance , etc.	1253	1365	/other	
104	0	construction engineering	3517	3541	/other	
105	0	190 million US dollars of installation insurance	2498	2546	/other	/other/currency	
106	0	indemnity reaching 693 million yuan	2441	2476	/other	
107	0	the amount of risk	1880	1898	/other	
108	0	the co-insurance of satellite launching	3140	3179	/other	
109	0	the development requirements of the Gansu tourism industry	2654	2712	/other	
110	0	the Zhengda Company and the Huaxing Aluminum Firm , etc.	1426	1482	/organization	/organization/company	
111	0	the formation	1159	1172	/other	
112	0	installation insurance	2524	2546	/other	
113	0	the development	2078	2093	/other	
114	0	the northwest 's first company to participate in the aerospace industry	3285	3356	/organization	/organization/company	
115	0	economic development and overseas investors	859	902	/other	
116	0	a national key project : the Lanhua Chemical Fertilizer Plant reform and expansion project	2551	2641	/other	
117	0	thirteen	2391	2399	/organization	/organization/company	/other	
118	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
119	0	concerned departments	672	693	/organization	/organization/government	
120	0	nearly 30 million US dollars in comprehensive insurance for construction engineering	3457	3541	/other	
121	0	the Gansu tourism industry	2686	2712	/other	
122	0	overseas tourists	2778	2795	/person	
123	0	Shaanxi	2178	2185	/location	/location/city	
124	0	the import and export trade	1935	1962	/other	
125	0	the Gansu provincial branch	905	932	/organization	/organization/company	
126	0	travel insurance	2757	2773	/other	
127	0	new types	1487	1496	/other	
128	0	the basis of meeting the needs of economic development and overseas investors	825	902	/other	
129	0	its transportation	1113	1131	/other	
130	0	the lead	2807	2815	/other	
131	0	foreign funded enterprises	1391	1417	/organization	/organization/company	
132	0	new types of insurance such as employer liability insurance , investment insurance , and profit - loss insurance , etc.	1487	1606	/other	
133	0	a shared risk amount reaching 10 million yuan	3187	3232	/other	
134	0	ease	1246	1250	/other	
135	0	1991	299	303	/other	
136	0	the outside world	203	220	/location	/other	
137	0	concerned departments in Gansu Province	672	711	/organization	/organization/government	
138	0	the import of equipment	1086	1109	/other	
139	0	Zhi Qu	64	70	/person	/person/artist	/person/artist/author	
140	0	indemnity	2044	2053	/other	
141	0	overseas investors	884	902	/person	/person/business	
142	0	transportation insurance , property insurance , automobile insurance , etc.	1290	1365	/other	
143	0	all kinds	2360	2369	/other	
144	0	the investment needs of foreign businessmen	1661	1704	/other	
145	0	all kinds of risk insurance	2360	2387	/other	
146	0	the investment needs	1661	1681	/other	
147	0	comprehensive insurance for construction engineering	3489	3541	/other	
148	0	an accumulated sum of 61.1 billion yuan	417	456	/other	
149	0	property insurance	1317	1335	/other	
150	0	the longest gravity - irrigation water conservancy project in the whole country	2227	2306	/other	
151	0	its insurance business	3399	3421	/other	
152	0	13.855 million yuan	2021	2040	/other	/other/currency	
153	0	insurance	2837	2846	/other	
154	0	all those	2903	2912	/person	
155	0	the needs	846	855	/other	
156	0	the Gansu Province Thermoelectric Company	4037	4078	/organization	/organization/company	
157	0	the basis	825	834	/other	
158	0	insurance for individual overseas tourists	2837	2879	/other	
159	0	an international company in the province	3593	3633	/organization	/organization/company	
160	0	the overseas market	3425	3444	/other	
161	0	Lanzhou	21	28	/location	/location/city	
162	0	the opening up to the outside world	185	220	/other	
163	0	presentations	653	666	/other	
164	0	insurance for individual overseas tourists , which made sure that all those who came sightseeing in Gansu Province during the " eighth five - year plan " period had insurance	2837	3011	/other	
165	0	automobile insurance	1338	1358	/other	
166	0	the World Bank	2209	2223	/organization	/organization/company	/organization/government	
167	0	more than 90 percent	1783	1803	/other	
168	0	693 million yuan	2460	2476	/other	/other/currency	
169	0	investment risk	152	167	/other	
170	0	the import	1086	1096	/other	
171	0	a shared risk amount	3187	3207	/other	
172	0	risk insurance	2373	2387	/other	
173	0	the Singapore Oil Drilling Platform	3770	3805	/location	/location/structure	/organization	/organization/company	
174	0	terms	460	465	/other	
175	0	liability insurance	3646	3665	/other	
176	0	fixed assets	1176	1188	/other	
177	0	People 's Insurance	2309	2328	/organization	/organization/company	
178	0	economic development	859	879	/other	
179	0	risk safeguard	469	483	/other	
180	0	the needs of economic development and overseas investors	846	902	/other	
181	0	whole - process insurance which extends from the import of equipment to its transportation , and from installation to the formation of fixed assets	1041	1188	/other	
182	0	laborers	3927	3935	/person	
183	0	employer liability insurance	1518	1546	/other	
184	0	an accumulated sum	417	435	/other	
185	0	Gansu Province 's Overseas Economic and Trade Negotiation Association	3849	3918	/organization	
186	0	China	971	976	/location	/location/country	
187	0	the development requirements	2654	2682	/other	

nw/wsj/23/wsj_2346/000
0	0	the recent drop in prices	2960	2985	/other	
1	0	Manhattan	151	160	/location	/location/city	
1	1	Manhattan	1460	1469	/location	/location/city	
1	2	New York	2697	2705	/location	/location/city	
1	3	Manhattan	3000	3009	/location	/location/city	
2	0	tenants	286	293	/person	
2	1	their	383	388	/other	/person	
3	0	Faith Consolo , senior vice president at Garrick - Aug Associates Store Leasing Inc	518	601	/person	/person/business	
3	1	she	733	736	/person	/person/business	
3	2	Ms. Consolo	920	931	/person	/person/business	
4	0	retailers	718	727	/organization	/organization/company	/person	
4	1	They	747	751	/organization	/organization/company	/person	
4	2	they	766	770	/organization	/organization/company	/person	
7	0	That	1393	1397	/other	
8	0	Edward A. Friedman , senior vice president of Helmsley Spear Inc	1694	1758	/person	/person/business	
8	1	He	1761	1763	/person	/person/business	
8	2	he	1944	1946	/person	/person/business	
8	3	Mr. Friedman	2042	2054	/person	/person/business	
9	0	`` secondary '' sites that primarily serve neighborhood residents	1953	2018	/location	/location/structure	
9	1	these locations	2024	2039	/location	/location/structure	/other	
10	0	Bloomingdale 's	2559	2574	/organization	/organization/company	
10	1	its	2590	2593	/organization	/organization/company	
11	0	many of these retailers	2815	2838	/organization	/organization/company	
11	1	their	2921	2926	/organization	/organization/company	
12	0	Precision Castparts Corp. , Portland , Ore. ,	3658	3703	/organization	/organization/company	
12	1	It	3745	3747	/organization	/organization/company	/other	
13	0	Royal Bank of Scotland Group PLC , an Edinburgh , Scotland , financial services company ,	3812	3901	/organization	/organization/company	
13	1	It	3997	3999	/organization	/organization/company	/other	
14	0	AIM Telephones Inc. , a Parsippany , N.J. , telecommunications equipment supply company ,	4131	4220	/organization	/organization/company	
14	1	It	4259	4261	/organization	/organization/company	/other	
15	0	Columbia Laboratories Inc. , Miami ,	4296	4332	/organization	/organization/company	
15	1	The pharmaceuticals maker	4369	4394	/organization	/organization/company	
16	0	one company	4515	4526	/organization	/organization/company	
16	1	Employee Benefit Plans Inc. , a Minneapolis health - care services company ,	4529	4605	/organization	/organization/company	
17	0	some communities	2677	2693	/location	/organization	/other	
18	0	the number	1622	1632	/other	
19	0	the market	1910	1920	/other	
20	0	some neighborhoods	1227	1245	/location	
21	0	Retailers	2065	2074	/organization	/organization/company	/person	
22	0	the symbol COB	4352	4366	/other	
23	0	$ 100	3464	3469	/other	/other/currency	
24	0	shares of two companies	4105	4128	/other	
25	0	retailing	1572	1581	/other	
26	0	rents of about $ 100 a square foot	3266	3300	/other	
27	0	There	457	462	/other	
28	0	It	2301	2303	/other	
29	0	The trend toward lower rents	2617	2645	/other	
30	0	financial problems plaguing electronics , fur and furniture companies -- key categories in the local retail economy --	1769	1887	/other	
31	0	the future	2370	2380	/other	
32	0	about 2,000 stores for rent	614	641	/location	/location/structure	
33	0	B. Altman 's	2505	2517	/organization	/organization/company	
34	0	the symbol EBPI	4622	4637	/other	
35	0	New York retail rents	3024	3045	/other	
36	0	many	1185	1189	/other	/person	
37	0	some cases	2154	2164	/other	
38	0	bankruptcy proceedings	2532	2554	/other	/other/legal	
39	0	their own industries	383	403	/other	
40	0	A handful of hot retail locations , such as the 57th Street and Madison and Fifth Avenue areas ,	1057	1153	/location	/location/structure	/other	
41	0	shares of one company	4505	4526	/other	
42	0	rent	637	641	/other	
43	0	an unbelievable amount of space available	466	507	/other	
44	0	too big a jump	2859	2873	/other	
45	0	the space	881	890	/location	/location/structure	/other	
46	0	up - and - coming locations along lower Fifth Avenue	3309	3361	/location	
47	0	uncertainty	334	345	/other	
48	0	Royal Bank of Scotland Group PLC	3812	3844	/organization	/organization/company	
49	0	leases	316	322	/other	/other/legal	
50	0	the International Stock Exchange	4026	4058	/organization	/organization/stock_exchange	
51	0	Portland , Ore.	3686	3701	/location	/location/city	
52	0	the International Stock Exchange , London	4026	4067	/organization	/organization/stock_exchange	
53	0	this week	3646	3655	/other	
54	0	Edward A. Friedman	1694	1712	/person	/person/business	
55	0	about $ 125	3551	3562	/other	/other/currency	
56	0	the number of employees who might use retail services	1622	1675	/other	
57	0	Manhattan rents	1460	1475	/other	
58	0	$ 100 a square foot	3464	3483	/other	
59	0	contrast	3367	3375	/other	
60	0	Garrick - Aug Associates Store Leasing Inc	559	601	/organization	/organization/company	
61	0	Employee Benefit Plans Inc.	4529	4556	/organization	/organization/company	
62	0	Boston , San Francisco and Chicago	3418	3452	/location	/location/city	
63	0	other U.S. cities	3085	3102	/location	/location/city	
64	0	the prior six months	1431	1451	/other	
65	0	London	4061	4067	/location	/location/city	
66	0	a more subtle decline in the prior six months , after Manhattan rents had run up rapidly since 1986	1406	1505	/other	
67	0	the symbol	3978	3988	/other	
68	0	rentals in the best retail locations in Boston , San Francisco and Chicago	3378	3452	/location	/location/structure	/other	
69	0	favorite local businesses	2732	2757	/organization	/organization/company	
70	0	the problem	2273	2284	/other	
71	0	employees who might use retail services	1636	1675	/person	
72	0	the wrong time to open a store	826	856	/other	
73	0	Beverly Hills '	3499	3514	/location	/location/city	
74	0	rents of up to $ 500 a square foot	3164	3198	/other	
75	0	landlords	2326	2335	/person	
76	0	the recent softening	2788	2808	/other	
77	0	Faith Consolo	518	531	/person	/person/business	
78	0	two securities	3612	3626	/other	
79	0	senior vice president	1715	1736	/person	/person/title	
80	0	the going rate in other U.S. cities	3067	3102	/other	
81	0	the best retail locations in Boston , San Francisco and Chicago	3389	3452	/location	
82	0	uncertainty about the local economy	334	369	/other	
83	0	lower rents	2634	2645	/other	
84	0	experts	1379	1386	/person	
85	0	an Edinburgh , Scotland , financial services company	3847	3899	/organization	/organization/company	
86	0	office space	1545	1557	/location	/location/structure	/other	
87	0	the local economy	352	369	/other	
88	0	the going rate	3067	3081	/other	
89	0	1,200 to 1,500	676	690	/location	/location/structure	/other	
90	0	a Parsippany , N.J. , telecommunications equipment supply company	4153	4218	/organization	/organization/company	
91	0	demand	1534	1540	/other	
92	0	Bonwit Teller	2487	2500	/organization	/organization/company	
93	0	Madison and Fifth Avenues and East 57th Street	3105	3151	/location	/location/transit	/location/transit/road	
94	0	shares	4105	4111	/other	
95	0	The American Stock Exchange	4070	4097	/organization	/organization/stock_exchange	
96	0	A handful	1057	1066	/other	
97	0	the Nasdaq over - the - counter market	4459	4497	/organization	/other	
98	0	employees	1636	1645	/person	
99	0	15 %	1343	1347	/other	
100	0	Bonwit Teller and B. Altman 's	2487	2517	/organization	/organization/company	
101	0	senior vice president of Helmsley Spear Inc	1715	1758	/person	/person/business	
102	0	Hooker Corp.	2462	2474	/organization	/organization/company	
103	0	its owner	2590	2599	/organization	/organization/company	
104	0	the best retail locations	3389	3414	/location	
105	0	prices	2979	2985	/other	
106	0	the symbol AIM	4242	4256	/other	
107	0	rents	976	981	/other	
108	0	a square foot	3470	3483	/other	
109	0	up to $ 500 a square foot	3173	3198	/other	
110	0	a lease	776	783	/other	/other/legal	
111	0	a square foot	3563	3576	/other	
112	0	parent of Bonwit Teller and B. Altman 's	2477	2517	/organization	/organization/company	
113	0	many	2815	2819	/organization	/organization/company	/other	
114	0	an unbelievable amount	466	488	/other	
115	0	the - counter	4413	4426	/other	
116	0	rents on Beverly Hills ' Rodeo Drive	3490	3526	/other	
117	0	Helmsley Spear Inc	1740	1758	/organization	/organization/company	
118	0	rents	3490	3495	/other	
119	0	rents	3266	3271	/other	
120	0	turmoil in their own industries	372	403	/other	
121	0	the - counter	3796	3809	/other	
122	0	high rents	2761	2771	/other	
123	0	10 %	1335	1339	/other	
124	0	larger department stores , which anchor retail neighborhoods ,	2384	2446	/location	/location/structure	
125	0	lower Fifth Avenue	3343	3361	/location	/location/transit	/location/transit/road	
126	0	The trend	2617	2626	/other	
127	0	up - and - coming locations	3309	3336	/location	
128	0	rents	1248	1253	/other	
129	0	senior vice president	534	555	/person	/person/business	/person/title	
130	0	Retail real estate brokers	255	281	/person	/person/business	
131	0	retail space	2239	2251	/location	/location/structure	/other	
132	0	turmoil	372	379	/other	
133	0	Beverly Hills ' Rodeo Drive	3499	3526	/location	/location/transit	/location/transit/road	
134	0	Royal Bank	3812	3822	/organization	/organization/company	
135	0	about 2,000 stores	614	632	/location	/location/structure	
136	0	prices	787	793	/other	
137	0	`` secondary '' sites	1953	1974	/location	/location/structure	
138	0	Columbia Laboratories Inc.	4296	4322	/organization	/organization/company	
139	0	a more subtle decline	1406	1427	/other	
140	0	the local retail economy	1860	1884	/other	
141	0	electronics , fur and furniture companies	1797	1838	/organization	/organization/company	
142	0	the symbol RBSPr	3978	3994	/other	
143	0	The New York Stock Exchange	3579	3606	/organization	/organization/stock_exchange	
144	0	about $ 125 a square foot	3551	3576	/other	
145	0	The same factors limiting demand for office space	1508	1557	/other	
146	0	senior vice president at Garrick - Aug Associates Store Leasing Inc	534	601	/person	/person/business	
147	0	Weakness	2184	2192	/other	
148	0	RBSPr	3989	3994	/other	
149	0	East 57th Street	3135	3151	/location	/location/transit	/location/transit/road	
150	0	the restaurant industry	2196	2219	/other	
151	0	the late 1970s	2899	2913	/other	
152	0	this	821	825	/other	
153	0	Campeau Corp	2602	2614	/organization	/organization/company	
154	0	rents	2121	2126	/other	
155	0	COB	4363	4366	/other	
156	0	American depositary shares	3912	3938	/other	
157	0	no comfort	2312	2322	/other	
158	0	the late 1970s , when their leases were signed	2899	2945	/other	
159	0	rents that are about one - quarter lower than landlords ' initial asking price	976	1054	/other	
160	0	landlords and small New York retailers	2326	2364	/other	/person	
161	0	Scotland Group PLC	3826	3844	/organization	/organization/company	
162	0	a square foot	3287	3300	/other	
163	0	key categories in the local retail economy	1842	1884	/other	
164	0	retail services	1660	1675	/other	
165	0	a Minneapolis health - care services company	4559	4603	/organization	/organization/company	
166	0	the - counter	4477	4490	/other	
167	0	Madison and Fifth Avenues	3105	3130	/location	/location/transit	/location/transit/road	
168	0	The real estate slump	0	21	/other	
169	0	Miami	4325	4330	/location	/location/city	
170	0	Ore.	3697	3701	/location	
171	0	parent	2477	2483	/organization	/organization/company	
172	0	10 % to 15 %	1335	1347	/other	
173	0	the future of larger department stores , which anchor retail neighborhoods ,	2370	2446	/other	
174	0	the wrong time	826	840	/other	
175	0	PCP	3739	3742	/other	
176	0	shares	4505	4511	/other	
177	0	a belief that rents have not yet hit bottom	408	451	/other	
178	0	newly constructed space	207	230	/location	/location/structure	/other	
179	0	San Francisco	3427	3440	/location	/location/city	
180	0	The real estate slump that 's pushing down the price of New York office space and housing	0	89	/other	
181	0	a more typical range	652	672	/other	
182	0	The National Market System of the Nasdaq over - the - counter market	4429	4497	/organization	
183	0	a square foot	3185	3198	/other	
184	0	neighborhood residents	1996	2018	/person	
185	0	preferred shares	3954	3970	/other	
186	0	the rental rates of the late 1970s , when their leases were signed	2879	2945	/other	
187	0	the symbol	4242	4252	/other	
188	0	the recent drop	2960	2975	/other	
189	0	sale by its owner , Campeau Corp	2582	2614	/other	
190	0	small New York retailers	2340	2364	/organization	/organization/company	/person	
191	0	Manhattan retail rents	1299	1321	/other	
192	0	$ 250	3205	3210	/other	/other/currency	
193	0	businesses	1590	1600	/organization	/organization/company	
194	0	two companies	4115	4128	/organization	/organization/company	
195	0	about $ 100 a square foot	3275	3300	/other	
196	0	some communities in New York	2677	2705	/location	/organization	
197	0	sale	2582	2586	/other	
198	0	There	604	609	/other	
199	0	the city 's	108	119	/location	/location/city	
200	0	Boston	3418	3424	/location	/location/city	
201	0	landlords '	1022	1033	/person	
202	0	the loss of favorite local businesses to high rents	2720	2771	/other	
203	0	a plateau	1270	1279	/other	
204	0	the rental rates	2879	2895	/other	
205	0	a more typical range of 1,200 to 1,500	652	690	/other	
206	0	the symbol	4352	4362	/other	
207	0	there	2839	2844	/other	
208	0	too big a jump from the rental rates of the late 1970s , when their leases were signed	2859	2945	/other	
209	0	the restaurant industry , which is leaving retail space vacant ,	2196	2260	/other	
210	0	the symbol PCP	3728	3742	/other	
211	0	rentals	3378	3385	/location	/location/structure	/other	
212	0	space	492	497	/location	/location/structure	/other	
213	0	EBPI	4633	4637	/other	
214	0	rents	3164	3169	/other	
215	0	The same factors	1508	1524	/other	
216	0	the past six months alone	1351	1376	/other	
217	0	hot retail locations , such as the 57th Street and Madison and Fifth Avenue areas ,	1070	1153	/location	/location/structure	
218	0	bottom	445	451	/other	
219	0	key categories	1842	1856	/other	
220	0	Weakness in the restaurant industry , which is leaving retail space vacant ,	2184	2260	/other	
221	0	larger department stores	2384	2408	/location	/location/structure	/organization	/organization/company	
222	0	This	696	700	/other	
223	0	demand for office space	1534	1557	/other	
224	0	The thriving 34th Street area	3229	3258	/location	
225	0	the loss	2720	2728	/other	
226	0	Portland	3686	3694	/location	/location/city	
227	0	up to $ 500	3173	3184	/other	/other/currency	
228	0	astronomical rents	1197	1215	/other	
229	0	the symbol	4622	4632	/other	
230	0	the - counter	4280	4293	/other	
231	0	uncertainty about the local economy , turmoil in their own industries and a belief that rents have not yet hit bottom	334	451	/other	
232	0	New York office space and housing	56	89	/location	/location/structure	/other	
233	0	landlords ' initial asking price	1022	1054	/other	
234	0	a store	849	856	/location	/location/structure	
235	0	1986	1501	1505	/other	
236	0	financial problems	1769	1787	/other	
237	0	investment castings	3754	3773	/other	
238	0	hot retail locations	1070	1090	/location	/location/structure	
239	0	landlords	2289	2298	/person	
240	0	Chicago	3445	3452	/location	/location/city	
241	0	the 57th Street and Madison and Fifth Avenue areas	1101	1151	/location	
242	0	the symbol	3728	3738	/other	
243	0	its owner , Campeau Corp	2590	2614	/organization	/organization/company	
244	0	electronics , fur and furniture companies -- key categories in the local retail economy --	1797	1887	/organization	/organization/company	
245	0	no comfort to landlords and small New York retailers	2312	2364	/other	
246	0	the price	43	52	/other	
247	0	their leases	2921	2933	/other	/other/legal	
248	0	about $ 100	3275	3286	/other	/other/currency	
249	0	The National Market System	4429	4455	/organization	
250	0	Precision Castparts Corp.	3658	3683	/organization	/organization/company	
251	0	addition	909	917	/other	
252	0	the price of New York office space and housing	43	89	/other	
253	0	the past six months	1351	1370	/other	
254	0	AIM	4253	4256	/other	
255	0	once - desirable store sites	163	191	/location	/location/structure	
256	0	tenants	939	946	/person	
257	0	Hooker Corp. , parent of Bonwit Teller and B. Altman 's ,	2462	2519	/organization	/organization/company	
258	0	these retailers	2823	2838	/organization	/organization/company	
259	0	the city 's retail real estate market	108	145	/other	
260	0	retail neighborhoods	2424	2444	/location	
261	0	the space next door	881	900	/location	/location/structure	
262	0	rents	422	427	/other	
263	0	AIM Telephones Inc.	4131	4150	/organization	/organization/company	
264	0	doubt	2454	2459	/other	

nw/wsj/23/wsj_2350/000
0	0	Time magazine	0	13	/organization	/organization/company	/organization/company/news	
0	1	its	86	89	/organization	/organization/company	/organization/company/news	
0	2	its	172	175	/organization	/organization/company	/organization/company/news	
0	3	its	261	264	/organization	/organization/company	/organization/company/news	
0	4	Time Warner Inc. 's weekly magazine	297	332	/organization	/organization/company	/organization/company/news	
0	5	Time	338	342	/organization	/organization/company	/organization/company/news	
0	6	its	380	383	/organization	/organization/company	/organization/company/news	
0	7	it	487	489	/organization	/organization/company	/organization/company/news	
0	8	its	569	572	/organization	/organization/company	/organization/company/news	
0	9	the news - weekly	648	665	/organization	/organization/company	/organization/company/news	
0	10	it	704	706	/organization	/organization/company	/organization/company/news	
0	11	its	723	726	/organization	/organization/company	/organization/company/news	
0	12	the magazine	785	797	/organization	/organization/company	/organization/company/news	
0	13	Time	1010	1014	/organization	/organization/company	/organization/company/news	
0	14	Time	1668	1672	/organization	/organization/company	/organization/company/news	
0	15	itself	1740	1746	/organization	/organization/company	/organization/company/news	
0	16	we	2126	2128	/organization	/organization/company	/organization/company/news	
0	17	the magazine	2201	2213	/organization	/organization/company	/organization/company/news	
0	18	it	2237	2239	/organization	/organization/company	/organization/company/news	
0	19	We	2269	2271	/organization	/organization/company	/organization/company/news	
0	20	the magazine	2395	2407	/organization	/organization/company	/organization/company/news	
0	21	its	2412	2415	/organization	/organization/company	/organization/company/news	
0	22	they	2912	2916	/organization	/organization/company	/organization/company/news	
0	23	their	2973	2978	/organization	/organization/company	/organization/company/news	
0	24	we	3253	3255	/organization	/organization/company	/organization/company/news	
1	0	a move to reduce the costs of wooing new subscribers	19	71	/other	
1	1	Time 's move	2624	2636	/other	
2	0	the circulation cut	2036	2055	/other	
3	0	executives at Time Warner Inc. 's weekly magazine	283	332	/person	/person/business	
3	1	Time executives	1788	1803	/person	/person/business	
3	2	Time magazine executives	1993	2017	/person	/person/business	
3	3	Time executives	2332	2347	/person	/person/business	
4	0	Time Warner Inc. 's	297	316	/organization	/organization/company	/organization/company/news	
4	1	the more cost - conscious Time Warner	1686	1723	/organization	/organization/company	
5	0	1990	748	752	/other	
5	1	1990	3605	3609	/other	
6	0	Richard Heinemann , Time associate publisher	963	1007	/person	/person/business	
6	1	Mr. Heinemann	1920	1933	/person	/person/business	
6	2	Mr. Heinemann	2250	2263	/person	/person/business	
6	3	Mr. Heinemann	2992	3005	/person	/person/business	
6	4	Mr. Heinemann	3291	3304	/person	/person/business	
7	0	recent years	1090	1102	/other	
7	1	recent years	1241	1253	/other	
7	2	recent years	3453	3465	/other	
8	0	Reader 's Digest , New York Times Co. 's McCall 's , and most recently News Corp. 's TV Guide ,	1256	1351	/organization	/organization/company	/organization/company/news	
8	1	their	1361	1366	/organization	/organization/company	/organization/company/news	/other	
9	0	A few drops in circulation	2830	2856	/other	
9	1	It	2881	2883	/other	
10	0	Time 's rivals news - weeklies , Washington Post Co. 's Newsweek and U.S. News & World Report ,	3307	3402	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
10	1	both	3466	3470	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
10	2	their	3492	3497	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
10	3	Both magazines	3523	3537	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
10	4	their	3563	3568	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
11	0	about $ 120,000	804	819	/other	/other/currency	
12	0	their ad rates and circulation levels for 1990	3563	3609	/other	
13	0	circulation	2845	2856	/other	
14	0	the fourth year	672	687	/other	
15	0	300,000	516	523	/other	
16	0	Time 's paid circulation	2477	2501	/other	
17	0	electronic giveaways	3423	3443	/other	
18	0	Time 's	2624	2631	/organization	/organization/company	/organization/company/news	
19	0	new subscribers	1587	1602	/person	
20	0	a row	691	696	/other	
21	0	the quality	2931	2942	/other	
22	0	each reader	3269	3280	/person	
23	0	subscriber	3102	3112	/person	
24	0	a news magazine	1818	1833	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
25	0	the guaranteed circulation base	840	871	/other	
26	0	4.3 million	2459	2470	/other	
27	0	the fourth year in a row	672	696	/other	
28	0	Bozell Inc. ad agency	2803	2824	/organization	/organization/company	
29	0	last week	271	280	/other	
30	0	a benefit	2091	2100	/other	
31	0	a new focus in the magazine industry : a magazine 's net revenue per subscriber , or the actual revenue from subscribers after discounts and the cost of premiums have been stripped away	3033	3218	/other	
32	0	its use	380	387	/other	
33	0	The question	3224	3236	/other	
34	0	a show of strength	2059	2077	/other	
35	0	News Corp. 's	1327	1340	/organization	/organization/company	/organization/company/news	
36	0	World Report	3388	3400	/organization	/organization/company	/organization/company/news	/other	
37	0	offers	1506	1512	/other	
38	0	the way	1208	1215	/other	
39	0	some other mass - circulation magazines	1042	1081	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
40	0	October 1988	2382	2394	/other	
41	0	people	1887	1893	/person	
42	0	a new focus in the magazine industry	3033	3069	/other	
43	0	more	2743	2747	/other	
44	0	the cost of premiums	3174	3194	/other	
45	0	a related development	624	645	/other	
46	0	free clock radios and watches	1516	1545	/other	/other/product	
47	0	its advertising rates	723	744	/other	
48	0	electronic giveaways such as telephones	391	430	/other	
49	0	accepted forms	1558	1572	/other	
50	0	national media director at Bozell Inc. ad agency	2776	2824	/person	/person/business	
51	0	television subscription drives	434	464	/other	
52	0	four million	529	541	/other	
53	0	7.3 %	2556	2561	/other	
54	0	a new focus	3033	3044	/other	
55	0	Giveaways	1867	1876	/other	
56	0	circulation	2946	2957	/other	
57	0	a magazine 's net revenue	3072	3097	/other	
58	0	a clock radio	1839	1852	/other	/other/product	
59	0	quality and involvement	2293	2316	/other	
60	0	It	2678	2680	/other	
61	0	a full , four - color page	755	781	/other	
62	0	expensive gimmicks	1757	1775	/other	
63	0	the actual revenue	3118	3136	/other	
64	0	the actual revenue from subscribers after discounts and the cost of premiums have been stripped away	3118	3218	/other	
65	0	some other mass - circulation magazines that in recent years have challenged the publishing myth that maintaining artificially high , and expensive , circulations is the way to draw advertisers	1042	1235	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
66	0	the six months ended June 30 , 1989	2578	2613	/other	
67	0	their massive circulation rate bases	1361	1397	/other	
68	0	the magazine industry	3048	3069	/other	
69	0	telephones	420	430	/other	/other/product	
70	0	New York Times Co. 's McCall 's	1275	1306	/organization	/organization/company	/organization/company/news	
71	0	their ad rates and circulation levels	3563	3600	/other	
72	0	Washington Post Co. 's Newsweek	3340	3371	/organization	/organization/company	/organization/company/news	
73	0	Deep discounts	1470	1484	/other	
74	0	Time 's rivals news - weeklies	3307	3337	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
75	0	Deep discounts in subscriptions and offers of free clock radios and watches	1470	1545	/other	
76	0	new subscribers	56	71	/person	
77	0	the circulation	471	486	/other	
78	0	4,393,237	2565	2574	/other	
79	0	U.S. News & World Report	3376	3400	/organization	/organization/company	/organization/company/news	
80	0	a move	19	25	/other	
81	0	a show	2891	2897	/other	
82	0	Deep discounts in subscriptions	1470	1501	/other	
83	0	their circulation rate bases	3492	3520	/other	
84	0	a benefit to advertisers	2091	2115	/other	
85	0	Reader 's Digest	1256	1272	/organization	/organization/company	/organization/company/news	
86	0	accepted forms of attracting new subscribers	1558	1602	/other	
87	0	Time 's	3307	3314	/organization	/organization/company	/organization/company/news	
88	0	advertisers	2697	2708	/organization	/organization/company	
89	0	offers of free clock radios and watches	1506	1545	/other	
90	0	a magazine 's	3072	3085	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
91	0	strength	2069	2077	/other	
92	0	electronic giveaways	391	411	/other	
93	0	Reader 's	1256	1265	/organization	/organization/company	/organization/company/news	/person	
94	0	Circulations	2533	2545	/other	
95	0	advertisers	1456	1467	/organization	/organization/company	/other	
96	0	the costs of wooing new subscribers	36	71	/other	
97	0	Audit Bureau of Circulations	2517	2545	/organization	/organization/government	
98	0	Michael Drexler , national media director at Bozell Inc. ad agency	2758	2824	/person	/person/business	
99	0	a show	2059	2065	/other	
100	0	Washington Post Co. 's Newsweek and U.S. News & World Report	3340	3400	/organization	/organization/company	/organization/company/news	
101	0	rates for advertisers	1446	1467	/other	
102	0	rates	1446	1451	/other	
103	0	a magazine 's net revenue per subscriber	3072	3112	/other	
104	0	the hyper-competitive world of magazine news - weeklies	1606	1661	/other	
105	0	A few drops	2830	2841	/other	
106	0	its staff	261	270	/person	
107	0	advertisers	2104	2115	/organization	/organization/company	
108	0	its use of electronic giveaways such as telephones in television subscription drives	380	464	/other	
109	0	discounts and the cost of premiums	3160	3194	/other	
110	0	marginal circulation	1411	1431	/other	
111	0	a month	3617	3624	/other	
112	0	executives	283	293	/person	/person/business	
113	0	weakness	2901	2909	/other	
114	0	Time 's	2477	2484	/organization	/organization/company	/organization/company/news	
115	0	part of the more cost - conscious Time Warner	1678	1723	/organization	/organization/company	/other	
116	0	New York Times Co. 's	1275	1296	/organization	/organization/company	/organization/company/news	
117	0	the six months	2578	2592	/other	
118	0	Washington Post Co. 's	3340	3362	/organization	/organization/company	/organization/company/news	
119	0	the course	1028	1038	/other	
120	0	the cost	3174	3182	/other	
121	0	$ 55	614	618	/other	/other/currency	
122	0	magazine news - weeklies	1637	1661	/other	/other/art	/other/art/writing	
123	0	the quality of circulation	2931	2957	/other	
124	0	Michael Drexler	2758	2773	/person	/person/business	
125	0	an announcement to its staff last week	242	280	/other	
126	0	advertisers	1224	1235	/organization	/organization/company	
127	0	the second consecutive year	131	158	/other	
128	0	subscribers	3142	3153	/person	
129	0	an announcement	242	257	/other	
130	0	the changes	3011	3022	/other	
131	0	the cost	557	565	/other	
132	0	its subscription rates	172	194	/other	
133	0	U.S. News	3376	3385	/organization	/organization/company	/organization/company/news	/other	
134	0	Richard Heinemann	963	980	/person	/person/business	
135	0	subscriber	937	947	/person	
136	0	their profits	2973	2986	/other	
137	0	4.6 million	2444	2455	/other	
138	0	the circulation it guarantees advertisers	471	512	/other	
139	0	subscriptions	1488	1501	/other	
140	0	advertisers	501	512	/organization	/organization/company	
141	0	advertisers	115	126	/organization	/organization/company	
142	0	News Corp. 's TV Guide	1327	1349	/organization	/organization/company	/organization/company/news	
143	0	its guaranteed circulation	2412	2438	/other	
144	0	That perception	1939	1954	/other	
145	0	the same explanation	2353	2373	/other	
146	0	no consequence	2864	2878	/other	
147	0	the reader	2717	2727	/person	
148	0	merchandise giveaways	215	236	/other	
149	0	ad rates	891	899	/other	
150	0	the publishing myth that maintaining artificially high , and expensive , circulations is the way to draw advertisers	1119	1235	/other	
151	0	the way to draw advertisers	1208	1235	/other	
152	0	the magazine	1975	1987	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
153	0	part	1678	1682	/organization	/organization/company	/other	
154	0	discounts	3160	3169	/other	
155	0	the costs	36	45	/other	
156	0	the course of some other mass - circulation magazines that in recent years have challenged the publishing myth that maintaining artificially high , and expensive , circulations is the way to draw advertisers	1028	1235	/other	
157	0	the cost of its annual subscription rate	557	597	/other	
158	0	about $ 4	601	610	/other	/other/currency	
159	0	its circulation guarantee	86	111	/other	
160	0	a show of weakness	2891	2909	/other	
161	0	a show of strength and actually a benefit to advertisers	2059	2115	/other	
162	0	premiums	3186	3194	/other	
163	0	its circulation guarantee to advertisers	86	126	/other	
164	0	artificially high , and expensive , circulations	1156	1204	/other	
165	0	its annual subscription rate	569	597	/other	
166	0	the focus	1961	1970	/other	
167	0	the hyper-competitive world	1606	1633	/other	
168	0	Time associate publisher	983	1007	/person	/person/business	
169	0	June 30 , 1989	2599	2613	/other	
170	0	national media director	2776	2799	/person	/person/business	/person/title	
171	0	a full , four - color page in the magazine	755	797	/other	
172	0	Audit Bureau	2517	2529	/organization	/organization/government	
173	0	the readers who are only casually related to the magazine and do n't really read it	2156	2239	/person	
174	0	a magazine 's net revenue per subscriber , or the actual revenue from subscribers after discounts and the cost of premiums have been stripped away	3072	3218	/other	
175	0	the readers	2156	2167	/person	
176	0	the wrong image	1894	1909	/other	

nw/wsj/23/wsj_2367/000
0	0	This small Dallas suburb	0	24	/location	/location/city	
0	1	Addison	1673	1680	/location	/location/city	
0	2	its	1730	1733	/location	/location/city	
1	0	trouble	32	39	/other	
1	1	Trouble with a capital T	42	66	/other	
2	0	a capital T	55	66	/other	
2	1	that	71	75	/other	
3	0	P	88	89	/other	
3	1	that	94	98	/other	
4	0	pool	110	114	/other	/other/sports_and_leisure	
4	1	the game	270	278	/other	/other/sports_and_leisure	
4	2	a sport that its fans claim has been maligned unjustly for years	809	873	/other	/other/sports_and_leisure	
4	3	its	822	825	/other	/other/sports_and_leisure	
4	4	Pool	1018	1022	/other	/other/sports_and_leisure	
4	5	pool	1572	1576	/other	/other/sports_and_leisure	
4	6	It	1639	1641	/other	/other/sports_and_leisure	
5	0	Prof. Harold Hill , the con man in Meredith Willson 's `` The Music Man , ''	142	218	/person	/person/education	
5	1	Prof. Hill 's	679	692	/person	/person/education	
6	0	Meredith Willson 's `` The Music Man	177	213	/other	/other/art	/other/art/film	/other/art/stage	
6	1	The Music Man	2275	2288	/other	/other/art	/other/art/film	/other/art/stage	
7	0	Addison 's town council	304	327	/organization	/organization/government	
7	1	the council	488	499	/organization	/organization/government	
7	2	they	889	893	/organization	/organization/government	
7	3	the Addison council	1510	1529	/organization	/organization/government	
8	0	The council 's action	764	785	/other	
9	0	the town 's fanciest hotel , the Grand Kempinski ,	340	390	/location	/location/structure	/location/structure/hotel	
9	1	its	433	436	/location	/location/structure	/location/structure/hotel	
9	2	the Grand Kempinski , where rooms average $ 200 a night and the cheap mixed drinks go for $ 3.50 a pop	1287	1389	/location	/location/structure	/location/structure/hotel	
10	0	its new lounge	433	447	/location	/location/structure	/other	
10	1	the lounge	1395	1405	/location	/location/structure	
11	0	Mayor Lynn Spruill and two members of the council	450	499	/person	/person/political_figure	
11	1	they	505	509	/person	/person/political_figure	
12	0	Mayor Lynn Spruill	450	468	/person	/person/political_figure	
12	1	the mayor	613	622	/person	/person/political_figure	
13	0	Tom Manske , vice president of the National Pocket Billiards Association	943	1015	/person	
13	1	he	1056	1058	/person	/person/business	
13	2	he	1178	1180	/person	/person/business	
14	0	town officials	1811	1825	/person	/person/political_figure	
14	1	their	1845	1850	/person	/person/political_figure	
15	0	town officials	1996	2010	/person	/person/political_figure	
15	1	they	2022	2026	/person	/person/political_figure	
16	0	the pool flap	2106	2119	/other	
16	1	this	2243	2247	/other	
17	0	I	2125	2126	/person	/person/political_figure	
17	1	Councilman John Nolan	2201	2222	/person	/person/political_figure	
17	2	I	2233	2234	/person	/person/political_figure	
18	0	the media	2074	2083	/organization	/organization/company	/organization/company/news	/other	
19	0	Iowa	255	259	/location	/location/geography	
20	0	a sport	809	816	/other	/other/sports_and_leisure	
21	0	Tom Manske	943	953	/person	/person/business	
22	0	the problems	2039	2051	/other	
23	0	two members	473	484	/person	/person/political_figure	
24	0	Trouble	42	49	/other	
25	0	the con man	162	173	/person	
26	0	$ 3.50	1377	1383	/other	/other/currency	
27	0	$ 3.50 a pop	1377	1389	/other	
28	0	no stranger	1684	1695	/other	
29	0	tables	1126	1132	/other	
30	0	the National Pocket Billiards Association	974	1015	/organization	
31	0	some people worried about something pretty ridiculous	2142	2195	/person	
32	0	three free pool tables	407	429	/other	
33	0	$ 200	1329	1334	/other	/other/currency	
34	0	New York	1033	1041	/location	/location/city	
35	0	no stranger to cans of worms	1684	1712	/other	
36	0	the cheap mixed drinks	1347	1369	/other	/other/food	
37	0	something pretty ridiculous	2168	2195	/other	
38	0	the Grand Kempinski	1287	1306	/location	/location/structure	/location/structure/hotel	
39	0	touch with what 's going on	905	932	/other	
40	0	a majority of the Addison council	1496	1529	/other	/person	/person/political_figure	
41	0	a can of worms	1653	1667	/other	
42	0	a can	1653	1658	/other	
43	0	jeans	1455	1460	/other	/other/product	
44	0	yet another blow to a sport that its fans claim has been maligned unjustly for years	789	873	/other	
45	0	a precedent that would permit pool halls along Addison 's main street	537	606	/other	
46	0	a rhythmic resemblance	653	675	/other	
47	0	yet another blow	789	805	/other	
48	0	the town 's	340	351	/location	/location/city	
49	0	tennis shoes	1477	1489	/other	/other/product	
50	0	The revelations	1968	1983	/other	
51	0	vice president of the National Pocket Billiards Association	956	1015	/person	/person/business	
52	0	an admonition that bears a rhythmic resemblance to Prof. Hill 's	628	692	/other	
53	0	More than 30 years	117	135	/other	
54	0	New York and Chicago	1033	1053	/location	/location/city	
55	0	an investigation	1779	1795	/other	
56	0	manager Elizabeth Dyer	1408	1430	/person	/person/business	
57	0	its fans	822	830	/person	
58	0	kindred spirits on Addison 's town council	285	327	/person	
59	0	special favors	1871	1885	/other	
60	0	rowdy behavior	1254	1268	/other	
61	0	Chicago	1046	1053	/location	/location/city	
62	0	trips and retreats	1947	1965	/other	
63	0	patrons in jeans , T - shirts or tennis shoes	1444	1489	/person	
64	0	the con man in Meredith Willson 's `` The Music Man	162	213	/person	
65	0	Addison 's	584	594	/location	/location/city	
66	0	patrons	1444	1451	/person	
67	0	the citizens	226	238	/person	
68	0	some people	2142	2153	/person	
69	0	something	2168	2177	/other	
70	0	last year	1767	1776	/other	
71	0	The council 's	764	778	/organization	/organization/government	
72	0	jeans , T - shirts or tennis shoes	1455	1489	/other	/other/product	
73	0	today 's tougher drunk driving laws	1140	1175	/other	/other/legal	
74	0	Meredith Willson 's	177	196	/person	/person/artist	/person/artist/author	
75	0	a majority	1496	1506	/other	/person	/person/political_figure	
76	0	Addison 's	304	314	/location	/location/city	
77	0	cans	1699	1703	/other	
78	0	alcohol	710	717	/other	/other/food	
79	0	there	2133	2138	/other	
80	0	touch	905	910	/other	
81	0	two members of the council	473	499	/person	/person/political_figure	
82	0	the Grand Kempinski	369	388	/location	/location/structure	/location/structure/hotel	
83	0	the town 's	1923	1934	/location	/location/city	
84	0	kindred spirits	285	300	/person	
85	0	worms	1707	1712	/other	/other/living_thing	/other/living_thing/animal	
86	0	those arguments	1542	1557	/other	
87	0	pool halls	567	577	/location	/location/structure	
88	0	the town 's fanciest hotel	340	366	/location	/location/structure	/location/structure/hotel	
89	0	fights	752	758	/other	/other/event	/other/event/violent_conflict	
90	0	cans of worms	1699	1712	/other	
91	0	their own projects	1845	1863	/other	
92	0	T - shirts	1463	1473	/other	/other/product	
93	0	betting , which leads to fights	727	758	/other	
94	0	the citizens of River City , Iowa ,	226	261	/person	
95	0	care	2262	2266	/other	
96	0	a pop	1384	1389	/other	
97	0	suicide	1759	1766	/other	/other/event	/other/event/violent_conflict	
98	0	River City , Iowa ,	242	261	/location	/location/city	
99	0	New York and Chicago , he insists , where `` upscale , suit - and - tie places '' are adding tables	1033	1132	/location	/location/city	/other	
100	0	people	1191	1197	/person	
101	0	today 's	1140	1148	/other	
102	0	years	868	873	/other	
103	0	a rhythmic resemblance to Prof. Hill 's	653	692	/other	
104	0	an admonition	628	641	/other	
105	0	a precedent	537	548	/other	
106	0	$ 200 a night	1329	1342	/other	
107	0	Councilwoman Riley Reinker	1586	1612	/person	/person/political_figure	
108	0	the town 's coffers	1923	1942	/other	
109	0	worms	1662	1667	/other	/other/living_thing	/other/living_thing/animal	
110	0	a night	1335	1342	/other	
111	0	vice president	956	970	/person	
112	0	upscale , suit - and - tie places	1078	1111	/location	/location/structure	
113	0	Addison 's main street	584	606	/location	/location/transit	/location/transit/road	
114	0	Prof. Harold Hill	142	159	/person	/person/education	
115	0	River City	242	252	/location	/location/city	
116	0	betting	727	734	/other	
117	0	its previous mayor	1730	1748	/person	/person/political_figure	
118	0	developer friends	1889	1906	/person	
119	0	rooms	1315	1320	/other	

nw/xinhua/00/chtb_0069/000
0	0	the company	361	372	/organization	/organization/company	
0	1	the Guizhou Mao - tai Distillery ( Group ) Company of China	527	586	/organization	/organization/company	
0	2	the Mao - tai Distillery	1283	1307	/location	/location/structure	/organization	/organization/company	
0	3	it	1428	1430	/location	/location/structure	/organization	/organization/company	
0	4	this plant	1491	1501	/location	/location/structure	/organization	/organization/company	
1	0	China	125	130	/location	/location/country	
1	1	China	581	586	/location	/location/country	
1	2	China 's	783	791	/location	/location/country	
2	0	a technology renovation project with an investment surpassing 400 million RMB	163	240	/other	
2	1	this expansion project	605	627	/other	
3	0	Keliang Ji , the board chairman of the Guizhou Mao - tai Distillery ( Group ) Company of China	492	586	/person	/person/business	
3	1	Keliang Ji	589	599	/person	/person/business	
4	0	Mao - tai	1014	1023	/other	/other/food	
4	1	its	1043	1046	/other	/other/food	
5	0	Mao - tai , which is made in the Chishui river valley area in the northern part of Guizhou Province in southwest China	1677	1795	/other	/other/food	
5	1	its	1811	1814	/other	/other/food	
5	2	the spirit	2298	2308	/other	/other/food	
5	3	it	2407	2409	/other	/other/food	
6	0	the Chishui river that flows over cinnabar quality soil	1884	1939	/location	/location/geography	/location/geography/body_of_water	
7	0	Mao - tai	2481	2490	/other	/other/food	
7	1	it	2563	2565	/other	/other/food	
8	0	specially made earthen jars	2326	2353	/other	/other/product	
9	0	capital	351	358	/other	
10	0	veteran brewers	2425	2440	/person	
11	0	7 times	2232	2239	/other	
12	0	the support of the national Ministry of Finance and the Light Industry Headquarters	1197	1280	/other	
13	0	Tanaka Kakuei	2643	2656	/person	/person/political_figure	
14	0	8 times	2253	2260	/other	
15	0	China 's " national alcoholic drink	783	818	/other	/other/food	
16	0	Guizhou Mao - tai Distillery , which is well - known in China and abroad	69	141	/location	/location/structure	/organization	/organization/company	
17	0	the support	1197	1208	/other	
18	0	The information	445	460	/other	
19	0	the Chinese Dragon Boat Festival	2076	2108	/other	/other/event	/other/event/holiday	
20	0	370 million RMB	1619	1634	/other	/other/currency	
21	0	Japan	2684	2689	/location	/location/country	
22	0	a few days	474	484	/other	
23	0	an output of 6,000 tons per year	708	740	/other	
24	0	2000	744	748	/other	
25	0	former prime minister	2659	2680	/person	/person/political_figure	/person/title	
26	0	the output of Mao - tai	261	284	/other	
27	0	the Chishui river valley area in the northern part of Guizhou Province in southwest China	1706	1795	/location	/location/geography	
28	0	more financing channels	419	442	/other	
29	0	1,200 tons	1152	1162	/other	/other/food	
30	0	recent years	1176	1188	/other	
31	0	Mao - tai	1677	1686	/other	/other/food	
32	0	distinguished guests	2579	2599	/person	/person/political_figure	
33	0	the output	261	271	/other	
34	0	6,000 tons	721	731	/other	/other/food	
35	0	a total	2146	2153	/other	
36	0	500 million yuan RMB	1566	1586	/other	/other/currency	
37	0	the Light Industry Headquarters	1249	1280	/organization	/organization/government	
38	0	400 million RMB	225	240	/other	/other/currency	
39	0	additives	2458	2467	/other	/other/product	
40	0	over 4,400 tons of Mao - tai	1507	1535	/other	
41	0	the art	989	996	/other	
42	0	its extremely special fermentation technique	1811	1855	/other	
43	0	The annual output	1121	1138	/other	
44	0	the annual output capacity	643	669	/other	
45	0	the Double Ninth Festival	2112	2137	/other	/other/event	/other/event/holiday	
46	0	an investment	200	213	/other	
47	0	Mao - tai , which is praised as China 's " national alcoholic drink	751	818	/other	/other/food	
48	0	sorghum , high quality wheat , etc.	2000	2035	/other	/other/product	
49	0	a technology renovation project	163	194	/other	
50	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
51	0	the art of manufacturing Mao - tai	989	1023	/other	
52	0	new China	2544	2553	/location	/location/country	
53	0	the UK 's	954	963	/location	/location/country	
54	0	an output	708	717	/other	
55	0	the enormous need for capital	329	358	/other	
56	0	French Cognac and the UK 's Scotch whiskey	936	978	/other	/other/food	
57	0	the northern part	1739	1756	/location	
58	0	an annual production capacity	1435	1464	/other	
59	0	the best levels in history	1648	1674	/other	
60	0	a very long history	827	846	/other	
61	0	such locally produced raw materials	1961	1996	/other	/other/product	
62	0	Mao - tai	1088	1097	/other	/other/food	
63	0	over 4,400 tons	1507	1522	/other	/other/food	
64	0	the world 's three famous distilled spirits	870	913	/other	/other/food	
65	0	the national Ministry of Finance	1212	1244	/organization	/organization/government	
66	0	Guiyang	21	28	/location	/location/city	
67	0	stock	398	403	/other	
68	0	10 months fermentation	2157	2179	/other	
69	0	southwest China	1780	1795	/location	
70	0	the output of Mao - tai	1074	1097	/other	
71	0	Mao - tai	673	682	/other	/other/food	
72	0	2,000 tons	686	696	/other	/other/food	
73	0	530 million yuan RMB	1317	1337	/other	/other/currency	
74	0	year	736	740	/other	
75	0	profit and taxes	1593	1609	/other	
76	0	the enormous need	329	346	/other	
77	0	the best levels	1648	1663	/other	
78	0	order to solve the enormous need for capital	314	358	/other	
79	0	former president Nixon of the US , Tanaka Kakuei , former prime minister of Japan , etc	2608	2695	/person	/person/political_figure	
80	0	4,000 tons	1468	1478	/other	/other/food	
81	0	December 22nd	31	44	/other	
82	0	the board chairman of the Guizhou Mao - tai Distillery ( Group ) Company of China	505	586	/person	/person/business	
83	0	former prime minister of Japan	2659	2689	/person	/person/political_figure	
84	0	its production cycle	1043	1063	/other	
85	0	the US	2634	2640	/location	/location/country	
86	0	the world 's	870	882	/location	/other	
87	0	Guizhou Province in southwest China	1760	1795	/location	
88	0	the output	1074	1084	/other	
89	0	first generation leaders of new China	2516	2553	/person	/person/political_figure	
90	0	the period from the Chinese Dragon Boat Festival to the Double Ninth Festival	2060	2137	/other	/other/event	
91	0	cinnabar quality soil	1918	1939	/other	
92	0	a total of 10 months fermentation , which requires adding material twice , distilling 7 times , fermenting 8 times , and braising and boiling 9 times	2146	2295	/other	
93	0	former president Nixon of the US	2608	2640	/person	/person/political_figure	
94	0	the Guizhou Mao - tai Distillery ( Group ) Company	527	577	/organization	/organization/company	
95	0	6,000 tons per year	721	740	/other	/other/food	
96	0	9 times	2288	2295	/other	
97	0	distinguished guests such as former president Nixon of the US , Tanaka Kakuei , former prime minister of Japan , etc	2579	2695	/person	/person/political_figure	
98	0	such locally produced raw materials as sorghum , high quality wheat , etc.	1961	2035	/other	/other/product	
99	0	the Chishui river	1884	1901	/location	/location/geography	/location/geography/body_of_water	
100	0	1987	1166	1170	/other	
101	0	reporter Fang Fang	50	68	/person	/person/artist	/person/artist/author	
102	0	the national Ministry of Finance and the Light Industry Headquarters	1212	1280	/organization	/organization/government	
103	0	one of the world 's three famous distilled spirits	863	913	/other	/other/food	
104	0	the northern part of Guizhou Province in southwest China	1739	1795	/location	
105	0	Mao - tai	1526	1535	/other	/other/food	
106	0	over three years	2378	2394	/other	
107	0	the Chishui river valley area	1706	1735	/location	/location/geography	
108	0	the period	2060	2070	/other	
109	0	The water	1858	1867	/other	/other/food	
110	0	the annual output capacity of Mao - tai	643	682	/other	
111	0	Tanaka Kakuei , former prime minister of Japan	2643	2689	/person	/person/political_figure	
112	0	10 months fermentation , which requires adding material twice , distilling 7 times , fermenting 8 times , and braising and boiling 9 times	2157	2295	/other	
113	0	an investment surpassing 400 million RMB	200	240	/other	
114	0	high quality wheat	2010	2028	/other	/other/product	
115	0	Finance	1237	1244	/other	
116	0	1997	1484	1488	/other	
117	0	an annual production capacity of 4,000 tons	1435	1478	/other	
118	0	Mao - tai	751	760	/other	/other/food	
119	0	former president Nixon	2608	2630	/person	/person/political_figure	
120	0	The water used	1858	1872	/other	/other/food	
121	0	sales income	1543	1555	/other	
122	0	Keliang Ji	492	502	/person	/person/business	
123	0	the UK 's Scotch whiskey	954	978	/other	/other/food	
124	0	material	2204	2212	/other	/other/product	
125	0	both	1637	1641	/other	
126	0	first generation leaders	2516	2540	/person	/person/political_figure	
127	0	Guizhou Province	1760	1776	/location	
128	0	the board chairman	505	523	/person	/person/business	
129	0	history	1667	1674	/other	
130	0	Guizhou Mao - tai Distillery	69	97	/location	/location/structure	/organization	/organization/company	
131	0	one	863	866	/other	/other/food	
132	0	the national Ministry	1212	1233	/organization	/organization/government	
133	0	French Cognac	936	949	/other	/other/food	
134	0	the other two	916	929	/other	/other/food	
135	0	sorghum	2000	2007	/other	/other/product	
136	0	Mao - tai	275	284	/other	/other/food	
137	0	a two - phase expansion and technology renovation	1364	1413	/other	
138	0	the next three years	288	308	/other	

nw/xinhua/00/chtb_0029/000
0	0	Liaoning , a large industrial province of China	51	98	/location	
0	1	Liaoning	442	450	/location	
0	2	Liaoning 's	675	686	/location	
0	3	the whole province	820	838	/location	
0	4	the whole province	989	1007	/location	
0	5	Liaoning Province	1052	1069	/location	
1	0	this year	121	130	/other	
1	1	this year	212	221	/other	
1	2	this year	403	412	/other	
2	0	the same period last year	321	346	/other	
2	1	the same period last year	514	539	/other	
2	2	the same period last year	907	932	/other	
2	3	the same period last year	1011	1036	/other	
3	0	last year	337	346	/other	
3	1	last year	530	539	/other	
3	2	last year	923	932	/other	
3	3	last year	1027	1036	/other	
3	4	Last year	1402	1411	/other	
4	0	January	380	387	/other	
5	0	February	391	399	/other	
6	0	a large industrial province of China	62	98	/location	
7	0	There	1205	1210	/other	
8	0	business and administration	1133	1160	/other	
9	0	import and export trade	243	266	/other	
10	0	the same period	514	529	/other	
11	0	wire	46	50	/other	
12	0	import and export trade	159	182	/other	
13	0	more than 100 import and export companies varying in business and administration	1080	1160	/organization	/organization/company	
14	0	Liaoning	51	59	/location	
15	0	local product export	578	598	/other	
16	0	the total value	224	239	/other	
17	0	China	93	98	/location	/location/country	
18	0	import and export authorization	1285	1316	/other	
19	0	twice as much	882	895	/other	/other/currency	
20	0	a large industrial province	62	89	/location	
21	0	January and February	744	764	/other	
22	0	more than 200 large and medium - sized manufacturing enterprises with import and export authorization and more than 1500 foreign - invested enterprises doing import and export business	1215	1399	/organization	/organization/company	/other	
23	0	more than 200 large and medium - sized manufacturing enterprises	1215	1279	/organization	/organization/company	
24	0	( End )	1489	1496	/other	
25	0	more than 200 large and medium - sized manufacturing enterprises with import and export authorization	1215	1316	/organization	/organization/company	
26	0	the beginning	104	117	/other	
27	0	10.99 billion US dollars	1462	1486	/other	/other/currency	
28	0	the total achieved import and export volume	1414	1457	/other	
29	0	the same period	321	336	/other	
30	0	the first two months	188	208	/other	
31	0	present	1042	1049	/other	
32	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
33	0	the same period	1011	1026	/other	
34	0	The foreign trade export proportion of Liaoning 's three - capital enterprises	636	714	/other	
35	0	the total value of import and export trade	224	266	/other	
36	0	the total export volume	415	438	/other	
37	0	the total export volume	962	985	/other	
38	0	6 %	312	315	/other	
39	0	import and export business	1373	1399	/other	
40	0	finished products	616	633	/other	/other/product	
41	0	the same period	907	922	/other	
42	0	4.7 percent	497	508	/other	
43	0	Shenyang	21	29	/location	/location/city	
44	0	that of the same period last year	899	932	/other	
45	0	three - capital enterprises	788	815	/organization	/organization/company	
46	0	the export volume of three - capital enterprises for the whole province	767	838	/other	
47	0	The foreign trade export proportion	636	671	/other	
48	0	the beginning of this year	104	130	/other	
49	0	that	899	903	/other	
50	0	more than 100 import and export companies varying in business and administration at the province , city , and county level	1080	1202	/organization	/organization/company	
51	0	the total export volume of the whole province in the same period last year	962	1036	/other	
52	0	1 billion US dollars	460	480	/other	/other/currency	
53	0	780 million US dollars of local product export	552	598	/other	
54	0	March 19	32	40	/other	
55	0	260 million US dollars , which was twice as much as that of the same period last year , and 12 percent higher than the total export volume of the whole province in the same period last year	847	1036	/other	/other/currency	
56	0	780 million US dollars of local product export which was mainly finished products	552	633	/other	
57	0	the total export volume of Liaoning	415	450	/other	
58	0	1.24 billion US dollars	275	298	/other	/other/currency	
59	0	statistics	362	372	/other	
60	0	the export volume	767	784	/other	
61	0	Liaoning 's three - capital enterprises	675	714	/organization	/organization/company	
62	0	260 million US dollars	847	869	/other	/other/currency	
63	0	more than 1500 foreign - invested enterprises	1321	1366	/organization	/organization/company	
64	0	the province , city , and county level	1164	1202	/location	/other	
65	0	more than 100 import and export companies	1080	1121	/organization	/organization/company	
66	0	780 million US dollars	552	574	/other	/other/currency	
67	0	more than 1500 foreign - invested enterprises doing import and export business	1321	1399	/organization	/organization/company	
68	0	twice as much as that of the same period last year	882	932	/other	/other/currency	
69	0	the first two months of this year	188	221	/other	

nw/wsj/23/wsj_2338/000
0	0	General Motors Corp.	0	20	/organization	/organization/company	
0	1	the corporation	196	211	/organization	/organization/company	
0	2	its	229	232	/organization	/organization/company	
0	3	GM	313	315	/organization	/organization/company	
0	4	GM	460	462	/organization	/organization/company	
0	5	the giant auto maker 's	536	559	/organization	/organization/company	
0	6	The company	611	622	/organization	/organization/company	
0	7	its	655	658	/organization	/organization/company	
0	8	it	703	705	/organization	/organization/company	
0	9	GM	765	767	/organization	/organization/company	
0	10	it	778	780	/organization	/organization/company	
0	11	GM	898	900	/organization	/organization/company	
0	12	its	939	942	/organization	/organization/company	
0	13	GM	1152	1154	/organization	/organization/company	
0	14	The auto maker 's	1855	1872	/organization	/organization/company	
0	15	GM	3054	3056	/organization	/organization/company	
0	16	it	3077	3079	/organization	/organization/company	
0	17	GM	3915	3917	/organization	/organization/company	
0	18	GM	4066	4068	/organization	/organization/company	
0	19	GM	4260	4262	/organization	/organization/company	
0	20	the company	4301	4312	/organization	/organization/company	
1	0	the U.S.	76	84	/location	/location/country	
1	1	the U.S.	1064	1072	/location	/location/country	
2	0	Canada	89	95	/location	/location/country	
3	0	late last week	296	310	/other	
3	1	late last week	2145	2159	/other	
4	0	three U.S. car factories	433	457	/location	/location/structure	
4	1	three U.S. car plants	2789	2810	/location	/location/structure	
4	2	plants in Van Nuys , Calif. , Oklahoma City and Pontiac , Mich.	2842	2905	/location	/location/structure	
4	3	their facilities	2918	2934	/location	/location/structure	
5	0	United Auto Workers union officials	1183	1218	/person	/person/business	
5	1	they	1233	1237	/person	/person/business	
6	0	the union	1589	1598	/organization	
6	1	us	3849	3851	/person	/person/business	
7	0	those talks	1443	1454	/other	/other/event	
8	0	GM officials	1349	1361	/person	/person/business	
8	1	their	1374	1379	/person	/person/business	
9	0	a time when UAW leaders are trying to silence dissidents who charge the union is too passive in the face of GM layoffs	1521	1639	/other	
9	1	that backdrop	1650	1663	/other	
10	0	UAW Vice President Stephen P. Yokich , who recently became head of the union 's GM department ,	1666	1761	/person	/person/business	
10	1	Mr. Yokich	2101	2111	/person	/person/business	
11	0	Mich	2269	2273	/location	
11	1	Mich.	2900	2905	/location	
12	0	Scarborough , Ontario ,	2308	2331	/location	/location/city	
13	0	Ohio	2361	2365	/location	
13	1	Ohio	2509	2513	/location	
14	0	The shutdowns	2420	2433	/other	
15	0	the U.S. - Canada free trade agreement	2624	2662	/other	/other/legal	
15	1	its	2667	2670	/other	/other/legal	
16	0	one in Quebec	2815	2828	/location	/location/structure	
16	1	a plant in St. Therese , Quebec	3130	3161	/location	/location/structure	
17	0	Quebec	2822	2828	/location	/location/city	
17	1	Quebec	3155	3161	/location	
18	0	Workers at plants in Van Nuys , Calif. , Oklahoma City and Pontiac , Mich.	2831	2905	/person	
18	1	their	2918	2923	/person	
19	0	Van Nuys , Calif.	2852	2869	/location	/location/city	
19	1	Van Nuys	3241	3249	/location	/location/city	
20	0	Oklahoma City	2872	2885	/location	/location/city	
20	1	Oklahoma City	3254	3267	/location	/location/city	
21	0	Pontiac	3983	3990	/organization	/organization/company	/other	/other/product	/other/product/car	
22	0	That announcement	3199	3216	/other	
23	0	Van Nuys and Oklahoma City	3241	3267	/location	/location/city	
23	1	their	3284	3289	/person	/person/business	
24	0	The Van Nuys plant , which employs about 3,000 workers ,	3300	3356	/location	/location/structure	
24	1	the facility	3447	3459	/location	/location/structure	
25	0	the Oklahoma City plant , which employs about 6,000 workers building the eight - year - old A - body mid-sized cars ,	3624	3741	/location	/location/structure	
25	1	the plant	3794	3803	/location	/location/structure	
26	0	Steve Featherston	3742	3759	/person	/person/business	
26	1	UAW local vice president	3762	3786	/person	/person/business	
27	0	Steve Featherston , UAW local vice president ,	3742	3788	/person	/person/business	
27	1	He	3895	3897	/person	/person/business	
27	2	he	3903	3905	/person	/person/business	
28	0	the shuttered assembly plant that last built the plastic - bodied , two - seater Pontiac Fiero model	4082	4182	/location	/location/structure	
28	1	The Fiero plant	4185	4200	/location	/location/structure	
28	2	the factory	4322	4333	/location	/location/structure	
28	3	the Fiero plant	4441	4456	/location	/location/structure	
29	0	the Fiero	4284	4293	/other	/other/product	/other/product/car	
30	0	Van Nuys	2852	2860	/location	/location/city	
31	0	serious doubt	401	414	/other	
32	0	a separate GM move that affects three U.S. car plants and one in Quebec	2757	2828	/other	
33	0	one	2815	2818	/location	/location/structure	
34	0	the work force	1412	1426	/other	/person	
35	0	the plastic - bodied , two - seater Pontiac Fiero model	4127	4182	/other	/other/product	/other/product/car	
36	0	plans to continue working as a `` flex plant , '' which could build several different types of products on short notice to satisfy demand	3481	3618	/other	
37	0	Canadian Auto Workers union president	2531	2568	/person	/person/business	
38	0	a model of union - management cooperation	4215	4256	/other	
39	0	GM 's `` flagrant insensitivity ''	1797	1831	/other	
40	0	Scarborough	2308	2319	/location	/location/city	
41	0	the Pontiac Firebird and Chevrolet Camaro muscle cars	2998	3051	/other	/other/product	/other/product/car	
42	0	a beating	4373	4382	/other	
43	0	GM layoffs	1629	1639	/other	
44	0	Lakewood , Ga. ,	819	835	/location	/location/city	
45	0	the new Big Three national contract	1277	1312	/other	/other/legal	
46	0	one in Scarborough , Ontario , and the other in Lordstown , Ohio	2301	2365	/location	/location/structure	
47	0	Ontario	2322	2329	/location	
48	0	GM 's	1495	1500	/organization	/organization/company	
49	0	Just a month	746	758	/other	
50	0	1991	2413	2417	/other	
51	0	tighter no - layoff provisions in the new Big Three national contract that will be negotiated next year	1243	1346	/other	
52	0	Production	2185	2195	/other	
53	0	new Japanese car plants in the U.S.	1037	1072	/location	/location/structure	
54	0	more than one million vehicles a year	1094	1131	/other	/other/product	/other/product/car	
55	0	`` disarray '' and an `` inability or unwillingness to provide consistent information	2010	2095	/other	
56	0	moves that angered union officials in the U.S. and Canada	38	95	/other	
57	0	three U.S. car plants and one in Quebec	2789	2828	/location	/location/structure	
58	0	Pontiac	2890	2897	/location	/location/city	
59	0	tighter no - layoff provisions	1243	1273	/other	
60	0	a time	1521	1527	/other	
61	0	the U.S. - Canada free trade agreement and its champion , Prime Minister Brian Mulroney	2624	2711	/other	
62	0	capacity	727	735	/other	
63	0	the other	2336	2345	/location	/location/structure	
64	0	the union 's GM department	1733	1759	/organization	
65	0	labor - management cooperation 's	4472	4505	/other	
66	0	Lordstown	2349	2358	/location	/location/city	
67	0	the following moves	2163	2182	/other	
68	0	the Camaro - Firebird decision	4003	4033	/other	
69	0	place	1430	1435	/other	
70	0	two plants	2287	2297	/location	/location/structure	
71	0	new Japanese car plants in the U.S. that are pouring out more than one million vehicles a year at costs lower than GM can match	1037	1164	/location	/location/structure	
72	0	Friday	1781	1787	/other	
73	0	The Van Nuys plant	3300	3318	/location	/location/structure	
74	0	UAW local president	3420	3439	/person	/person/business	
75	0	word	1889	1893	/other	
76	0	A - body cars	3945	3958	/other	/other/product	/other/product/car	
77	0	Production of full - sized vans	2185	2216	/other	
78	0	announcements	271	284	/other	
79	0	a symbol	4460	4468	/other	
80	0	a model	4215	4222	/other	
81	0	100 % of capacity	718	735	/other	
82	0	UAW hopes that GM would reopen the shuttered assembly plant that last built the plastic - bodied , two - seater Pontiac Fiero model	4051	4182	/other	
83	0	the pace of its factory consolidation	927	964	/other	
84	0	the other in Lordstown , Ohio	2336	2365	/location	/location/structure	
85	0	consistent information	2073	2095	/other	
86	0	the eighth U.S. assembly facility to close since 1987	836	889	/location	/location/structure	
87	0	about 80 %	641	651	/other	
88	0	Prime Minister Brian Mulroney	2682	2711	/person	/person/political_figure	
89	0	the 1990s	985	994	/other	
90	0	Jerry Shrieves	3403	3417	/person	/person/business	
91	0	1987	885	889	/other	
92	0	about 6,000 workers	3664	3683	/person	
93	0	a year	1125	1131	/other	
94	0	100 %	718	723	/other	
95	0	about 3,000 Canadian assembly workers and about 2,500 workers in Ohio	2444	2513	/person	
96	0	a `` flex plant , '' which could build several different types of products on short notice to satisfy demand	3510	3618	/location	/location/structure	
97	0	The auto maker 's decision to let word of the latest shutdowns and product reassignments trickle out in separate communiques to the affected plants	1855	2002	/other	
98	0	one in Scarborough , Ontario ,	2301	2331	/location	/location/structure	
99	0	about 3,000 Canadian assembly workers	2444	2481	/person	
100	0	factories that became unprofitable as the giant auto maker 's U.S. market share skidded during the past decade	498	608	/location	/location/structure	
101	0	demand	3612	3618	/other	
102	0	a symbol of labor - management cooperation 's failure	4460	4513	/other	
103	0	Another	1167	1174	/other	
104	0	Pontiac , Mich.	2890	2905	/location	/location/city	
105	0	Ga.	830	833	/location	
106	0	capacity and the work force	1399	1426	/other	
107	0	products	3576	3584	/other	/other/product	/other/product/car	
108	0	the Oklahoma City plant	3624	3647	/location	/location/structure	
109	0	two full - sized van assembly plants	353	389	/location	/location/structure	
110	0	announcements to workers late last week	271	310	/other	
111	0	several different types of products	3549	3584	/other	/other/product	/other/product/car	
112	0	about 80 % of its North American vehicle capacity	641	690	/other	
113	0	union members	1839	1852	/person	
114	0	none of us	3841	3851	/other	/person	
115	0	1992	739	743	/other	
116	0	GM 's moves	1495	1506	/other	
117	0	the end of 1991	2402	2417	/other	
118	0	its North American vehicle capacity	655	690	/other	
119	0	the mid-1990s	3964	3977	/other	
120	0	their futures	3284	3297	/other	
121	0	head of the union 's GM department	1725	1759	/person	/person/business	
122	0	more than one million vehicles	1094	1124	/other	/other/product	/other/product/car	
123	0	The problem	1463	1474	/other	
124	0	GM officials	2119	2131	/person	/person/business	
125	0	its champion , Prime Minister Brian Mulroney	2667	2711	/person	/person/political_figure	
126	0	mounting competition from new Japanese car plants in the U.S. that are pouring out more than one million vehicles a year at costs lower than GM can match	1011	1164	/other	
127	0	shape for the 1990s	975	994	/other	
128	0	workers	2137	2144	/person	
129	0	separate communiques	1959	1979	/other	
130	0	Calif.	2863	2869	/location	
131	0	a series	26	34	/other	
132	0	dissidents who charge the union is too passive in the face of GM layoffs	1567	1639	/person	
133	0	company and union officials	3164	3191	/person	/person/business	
134	0	their strategy to reduce capacity and the work force	1374	1426	/other	
135	0	Canadian auto workers	2718	2739	/person	
136	0	none	3841	3845	/other	
137	0	the affected plants	1983	2002	/location	/location/structure	
138	0	intense pressure to close factories that became unprofitable as the giant auto maker 's U.S. market share skidded during the past decade	472	608	/other	
139	0	disarray	2013	2021	/other	
140	0	costs	1135	1140	/other	
141	0	last year	4334	4343	/other	
142	0	the shuttered assembly plant	4082	4110	/location	/location/structure	
143	0	St. Therese	3141	3152	/location	/location/city	
144	0	Van Nuys , Calif. , Oklahoma City and Pontiac , Mich.	2852	2905	/location	/location/city	
145	0	an aging assembly plant	792	815	/location	/location/structure	
146	0	union officials in the U.S. and Canada	57	95	/person	/person/business	
147	0	full - sized vans	2199	2216	/other	/other/product	/other/product/car	
148	0	the new Big Three national contract that will be negotiated next year	1277	1346	/other	/other/legal	
149	0	Robert White	2516	2528	/person	/person/business	
150	0	a result	4398	4406	/other	
151	0	the mid-1990s	179	192	/other	
152	0	about 2,500 workers	2486	2505	/person	
153	0	the impending Scarborough shutdown	2576	2610	/other	
154	0	union officials	3222	3237	/person	/person/business	
155	0	the futures	418	429	/other	
156	0	a plant	3130	3137	/location	/location/structure	
157	0	UAW leaders	1533	1544	/person	/person/business	
158	0	the next generation of the Pontiac Firebird and Chevrolet Camaro muscle cars	2975	3051	/other	/other/product	/other/product/car	
159	0	its excess vehicle - making capacity	229	265	/other	
160	0	word of the latest shutdowns and product reassignments	1889	1943	/other	
161	0	the U.S. and Canada	76	95	/location	/location/country	
162	0	the end	2402	2409	/other	
163	0	a single plant in Flint , Mich	2243	2273	/location	/location/structure	
164	0	GM 's	1797	1802	/organization	/organization/company	
165	0	the eight - year - old A - body mid-sized cars	3693	3739	/other	/other/product	/other/product/car	
166	0	their strategy	1374	1388	/other	
167	0	GM 's `` flagrant insensitivity '' toward union members	1797	1852	/other	
168	0	a series of moves that angered union officials in the U.S. and Canada	26	95	/other	
169	0	the past decade	593	608	/other	
170	0	capacity	1399	1407	/other	
171	0	short notice	3588	3600	/other	
172	0	about 3,000 workers	3335	3354	/person	
173	0	the pace	927	935	/other	
174	0	the giant auto maker 's U.S. market share	536	577	/other	
175	0	a product to build	3371	3389	/other	/other/product	/other/product/car	
176	0	no new product	3808	3822	/other	/other/product	/other/product/car	
177	0	UAW Vice President Stephen P. Yokich	1666	1702	/person	/person/business	
178	0	union officials	57	72	/person	/person/business	
179	0	plants	2842	2848	/location	/location/structure	
180	0	factories	498	507	/location	/location/structure	
181	0	Lakewood	819	827	/location	/location/city	
182	0	next year	1337	1346	/other	
183	0	the eighth U.S. assembly facility	836	869	/location	/location/structure	
184	0	the futures of three U.S. car factories	418	457	/other	
185	0	Dissident UAW members	4409	4430	/person	
186	0	about 2,500 workers in Ohio	2486	2513	/person	
187	0	mounting competition	1011	1031	/other	
188	0	as many as five North American assembly plants	116	162	/location	/location/structure	
189	0	two plants -- one in Scarborough , Ontario , and the other in Lordstown , Ohio --	2287	2368	/location	/location/structure	
190	0	1993	3396	3400	/other	
191	0	plans to keep building A - body cars into the mid-1990s	3922	3977	/other	
192	0	its champion	2667	2679	/person	/person/political_figure	
193	0	separate communiques to the affected plants	1959	2002	/other	
194	0	the next generation	2975	2994	/other	/other/product	/other/product/car	
195	0	a separate GM move	2757	2775	/other	
196	0	the A - body cars	3866	3883	/other	/other/product	/other/product/car	
197	0	Robert White , Canadian Auto Workers union president ,	2516	2570	/person	/person/business	
198	0	the face of GM layoffs	1617	1639	/other	
199	0	the face	1617	1625	/other	
200	0	the latest shutdowns and product reassignments	1897	1943	/other	
201	0	one	2301	2304	/location	/location/structure	
202	0	slow sales	4270	4280	/other	
203	0	Flint , Mich	2261	2273	/location	/location/city	
204	0	slow sales of the Fiero	4270	4293	/other	
205	0	about 6,000 workers building the eight - year - old A - body mid-sized cars	3664	3739	/person	
206	0	labor - management cooperation 's failure	4472	4513	/other	
207	0	Union officials	4346	4361	/person	/person/business	
208	0	St. Therese , Quebec	3141	3161	/location	/location/city	
209	0	That	2276	2280	/other	
210	0	the following moves : Production of full - sized vans will be consolidated into a single plant in Flint , Mich	2163	2273	/other	
211	0	head	1725	1729	/person	/person/business	
212	0	union officials in Van Nuys and Oklahoma City	3222	3267	/person	/person/business	
213	0	the union 's	1733	1745	/organization	
214	0	costs lower than GM can match	1135	1164	/other	
215	0	Flint	2261	2266	/location	/location/city	
216	0	One reason	997	1007	/other	
217	0	dissidents	1567	1577	/person	
218	0	an `` inability or unwillingness to provide consistent information	2029	2095	/other	
219	0	a product	3371	3380	/other	/other/product	/other/product/car	
220	0	a statement	1769	1780	/other	
221	0	workers	288	295	/person	
222	0	new Japanese car plants	1037	1060	/location	/location/structure	
223	0	death notices for two full - sized van assembly plants	335	389	/other	
224	0	Jerry Shrieves , UAW local president ,	3403	3441	/person	/person/business	
225	0	Lordstown , Ohio	2349	2365	/location	/location/city	
226	0	moves	38	43	/other	
227	0	the new Camaro - Firebird	3090	3115	/other	/other/product	/other/product/car	
228	0	an aging assembly plant in Lakewood , Ga. ,	792	835	/location	/location/structure	
229	0	its factory consolidation	939	964	/other	
230	0	Workers	2831	2838	/person	
231	0	a single plant	2243	2257	/location	/location/structure	
232	0	shape	975	980	/other	
233	0	several different types	3549	3572	/other	/other/product	/other/product/car	
234	0	a `` flex plant	3510	3525	/location	/location/structure	
235	0	union - management cooperation	4226	4256	/other	
236	0	death notices	335	348	/other	

nw/xinhua/02/chtb_0289/000
0	0	Customs	62	69	/organization	/organization/government	
0	1	Customs	107	114	/organization	/organization/government	
0	2	Customs	649	656	/organization	/organization/government	
0	3	it	816	818	/organization	/organization/government	
0	4	Customs	986	993	/organization	/organization/government	
0	5	Customs	1057	1064	/organization	/organization/government	
0	6	Customs	1646	1653	/organization	/organization/government	
0	7	Customs	1696	1703	/organization	/organization/government	
0	8	Customs	2459	2466	/organization	/organization/government	
0	9	Customs	2599	2606	/organization	/organization/government	
0	10	Customs	2714	2721	/organization	/organization/government	
1	0	an announcement that Customs would implement protective measures for intellectual property rights at border entry and exit junctions starting on September 15th , 1994 in accordance with currently implemented related laws and the " decision regarding the further strengthening of work protecting intellectual property rights " by the State Council	86	432	/other	/other/event	
1	1	The announcement	435	451	/other	/other/event	
1	2	The announcement	1767	1783	/other	/other/event	
2	0	goods that are reported as violating rights and other goods that were suspected of violating intellectual property rights	692	813	/other	/other/product	
2	1	the goods	875	884	/other	/other/product	
3	0	the consignors and consignees	1293	1322	/person	
3	1	the consignors and consignees	1538	1567	/person	
3	2	them	1716	1720	/person	
4	0	the country	1391	1402	/location	/location/country	
4	1	China 's	1976	1984	/location	/location/country	/organization	/organization/government	
5	0	goods	1527	1532	/other	/other/product	
5	1	the goods	1613	1622	/other	/other/product	
6	0	the owners of intellectual property rights	1867	1909	/person	
6	1	The owners of intellectual property rights who are protected by China 's law	1912	1988	/person	
6	2	they	2022	2026	/person	
6	3	their	2060	2065	/person	
6	4	their	2339	2344	/person	
6	5	they	2356	2360	/person	
7	0	intellectual property rights	1926	1954	/other	/other/legal	
7	1	their rights	2060	2072	/other	/other/legal	
7	2	the intellectual property rights	2144	2176	/other	/other/legal	
7	3	their rights	2339	2351	/other	/other/legal	
8	0	the import and export of goods that violate	2496	2539	/other	
9	0	the rights , responsibilities and obligations of the owners of intellectual property rights	1818	1909	/other	/other/legal	
10	0	The main Bureau of Customs	43	69	/organization	/organization/government	
11	0	relevant departments	1435	1455	/organization	
12	0	responsibility	2676	2690	/other	
13	0	some stipulations about the rights , responsibilities and obligations of the owners of intellectual property rights	1794	1909	/other	
14	0	the import and export of goods that are reported as violating rights and other goods that were suspected of violating intellectual property rights	667	813	/other	
15	0	the state of the intellectual property rights of goods	1000	1054	/other	/other/legal	
16	0	the people importing and exporting the goods	840	884	/person	
17	0	relevant regulations	1367	1387	/other	/other/legal	
18	0	the related goods	2795	2812	/other	/other/product	
19	0	trademarks	554	564	/other	/other/legal	
20	0	laser disc molds and materials	1215	1245	/other	/other/product	
21	0	Owners	2542	2548	/person	
22	0	the further strengthening	336	361	/other	
23	0	( for example certificates of registration of intellectual property rights or samples of the works that are copyrighted and related materials sufficient to prove their rights )	2177	2353	/other	/other/legal	
24	0	intellectual property rights	155	183	/other	/other/legal	
25	0	conditions of the property rights of the goods	1576	1622	/other	
26	0	use	911	914	/other	
27	0	intellectual property rights , including exclusive rights of trademarks , copyrights and patent rights	493	595	/other	/other/legal	
28	0	responsibility for reporting	2676	2704	/other	
29	0	samples of the works that are copyrighted and related materials sufficient to prove their rights	2255	2351	/other	/other/legal	
30	0	audio and video products	1471	1495	/other	/other/product	
31	0	use of related intellectual property rights	911	954	/other	
32	0	the property rights of the goods	1590	1622	/other	/other/legal	
33	0	some stipulations	1794	1811	/other	
34	0	legal proof	896	907	/other	/other/legal	
35	0	related materials sufficient to prove their rights	2301	2351	/other	/other/legal	
36	0	the appraisal and investigation	2760	2791	/other	
37	0	legal proof	1127	1138	/other	/other/legal	
38	0	the import and export	667	688	/other	
39	0	supervision of Customs	1631	1653	/other	
40	0	proof of approval issued by relevant departments concerned with audio and video products	1407	1495	/other	/other/legal	
41	0	The owners of intellectual property rights	1912	1954	/person	
42	0	supervision	1631	1642	/other	
43	0	laser discs	1169	1180	/other	/other/product	
44	0	protective measures	131	150	/other	
45	0	Owners of intellectual property rights	2542	2580	/person	
46	0	The main Bureau	43	58	/organization	/organization/government	
47	0	the relevant goods	2398	2416	/other	/other/product	
48	0	the relevant regulations	1740	1764	/other	/other/legal	
49	0	approval	1416	1424	/other	/other/legal	
50	0	proof	1407	1412	/other	/other/legal	
51	0	the import and export	2496	2517	/other	
52	0	September 15th	231	245	/other	
53	0	September 15th , 1994	231	252	/other	
54	0	the appraisal and investigation of the related goods and other related expenses	2760	2839	/other	
55	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
56	0	goods	692	697	/other	/other/product	
57	0	protective measures for intellectual property rights	131	183	/other	
58	0	the right to ask the people importing and exporting the goods to provide legal proof of use of related intellectual property rights and make additional reports to Customs about the state of the intellectual property rights of goods	823	1054	/other	/other/legal	
59	0	trademarks , copyrights and patent rights	554	595	/other	/other/legal	
60	0	border entry and exit junctions	187	218	/location	/other	
61	0	laser discs , laser video discs	1169	1200	/other	/other/product	
62	0	copyrights	567	577	/other	/other/legal	
63	0	work	365	369	/other	
64	0	goods	2521	2526	/other	/other/product	
65	0	samples of the works that are copyrighted	2255	2296	/other	/other/legal	
66	0	the owners	1867	1877	/person	
67	0	investigation work	2733	2751	/other	
68	0	other goods	740	751	/other	/other/product	
69	0	other related expenses	2817	2839	/other	
70	0	the intellectual property rights of goods	1013	1054	/other	/other/legal	
71	0	intellectual property rights	2552	2580	/other	/other/legal	
72	0	the works that are copyrighted	2266	2296	/other	/other/legal	
73	0	the appraisal and investigation of the related goods	2760	2812	/other	
74	0	rights	2655	2661	/other	/other/legal	
75	0	goods	1668	1673	/other	/other/product	
76	0	part	1266	1270	/other	
77	0	goods	2041	2046	/other	/other/product	
78	0	legal proof of use of related intellectual property rights	896	954	/other	/other/legal	
79	0	Beijing	21	28	/location	/location/city	
80	0	( End )	2842	2849	/other	
81	0	The owners	1912	1922	/person	
82	0	laser disc molds and materials and laser videos	1215	1262	/other	/other/product	
83	0	goods that are reported as violating rights	692	735	/other	/other/product	
84	0	goods	477	482	/other	/other/product	
85	0	1994	248	252	/other	
86	0	shipments	1087	1096	/other	
87	0	certificates	2191	2203	/other	/other/legal	
88	0	accordance	256	266	/other	
89	0	the State Council	415	432	/organization	/organization/government	
90	0	additional reports	964	982	/other	
91	0	rights	729	735	/other	/other/legal	
92	0	August 31st	31	42	/other	
93	0	exclusive rights	534	550	/other	/other/legal	
94	0	currently implemented related laws	272	306	/other	/other/legal	
95	0	accordance	1724	1734	/other	
96	0	conditions	1576	1586	/other	
97	0	related intellectual property rights	918	954	/other	/other/legal	
98	0	intellectual property rights	785	813	/other	/other/legal	
99	0	currently implemented related laws and the " decision regarding the further strengthening of work protecting intellectual property rights " by the State Council	272	432	/other	/other/legal	
100	0	rights certificates of the intellectual property rights ( for example certificates of registration of intellectual property rights or samples of the works that are copyrighted and related materials sufficient to prove their rights )	2121	2353	/other	
101	0	laser video discs	1183	1200	/other	/other/product	
102	0	patent rights	582	595	/other	/other/legal	
103	0	goods that violate rights	2636	2661	/other	/other/product	
104	0	registration	2207	2219	/other	/other/legal	
105	0	goods that violate rights	1668	1693	/other	/other/product	
106	0	other goods that were suspected of violating intellectual property rights	740	813	/other	/other/product	
107	0	intellectual property rights	1881	1909	/other	/other/legal	
108	0	relevant departments concerned with audio and video products	1435	1495	/organization	
109	0	registration of intellectual property rights	2207	2251	/other	/other/legal	
110	0	the intellectual property rights	1013	1045	/other	/other/legal	
111	0	the " decision regarding the further strengthening of work protecting intellectual property rights " by the State Council	311	432	/other	
112	0	samples	2255	2262	/other	/other/legal	
113	0	the works	2266	2275	/other	/other/art	/other/legal	
114	0	goods violating intellectual property rights , including exclusive rights of trademarks , copyrights and patent rights	477	595	/other	/other/product	
115	0	goods	1100	1105	/other	/other/product	
116	0	Customs formalities based on relevant regulations of the country	1338	1402	/other	/other/legal	
117	0	laser videos	1250	1262	/other	/other/product	
118	0	the state	1000	1009	/other	/other/legal	
119	0	the rights , responsibilities and obligations	1818	1863	/other	/other/legal	
120	0	goods	2636	2641	/other	/other/product	
121	0	rights certificates of the intellectual property rights	2121	2176	/other	/other/legal	
122	0	China 's law	1976	1988	/other	/other/legal	
123	0	shipments of goods that can not provide legal proof	1087	1138	/other	
124	0	accordance with currently implemented related laws and the " decision regarding the further strengthening of work protecting intellectual property rights " by the State Council	256	432	/other	
125	0	intellectual property rights	2223	2251	/other	/other/legal	
126	0	example	2183	2190	/other	
127	0	Custom locations where the relevant goods are imported or exported	2375	2441	/location	/location/structure	/location/structure/government	
128	0	rights	1687	1693	/other	/other/legal	
129	0	Customs formalities based on relevant regulations of the country and proof of approval issued by relevant departments concerned with audio and video products	1338	1495	/other	/other/legal	
130	0	reporting	2695	2704	/other	
131	0	certificates of registration of intellectual property rights	2191	2251	/other	/other/legal	
132	0	the property rights	1590	1609	/other	/other/legal	
133	0	accordance with the relevant regulations	1724	1764	/other	
134	0	related materials	2301	2318	/other	/other/legal	
135	0	the further strengthening of work protecting intellectual property rights	336	409	/other	
136	0	exclusive rights of trademarks , copyrights and patent rights	534	595	/other	/other/legal	
137	0	goods that violate	2521	2539	/other	/other/product	
138	0	Customs formalities	1338	1357	/other	/other/legal	
139	0	part of processing trade	1266	1290	/other	
140	0	rights certificates	2121	2140	/other	/other/legal	
141	0	additional reports to Customs about the state of the intellectual property rights of goods	964	1054	/other	
142	0	goods	1049	1054	/other	/other/product	
143	0	intellectual property rights	493	521	/other	/other/legal	
144	0	shipments of goods	1087	1105	/other	
145	0	local Customs	2003	2016	/organization	/organization/government	
146	0	Custom locations	2375	2391	/location	/location/structure	/location/structure/government	
147	0	relevant regulations of the country	1367	1402	/other	/other/legal	
148	0	processing trade	1274	1290	/other	
149	0	intellectual property rights	381	409	/other	/other/legal	
150	0	the " decision	311	325	/other	
151	0	the people	840	850	/person	
152	0	goods that violate their rights	2041	2072	/other	/other/product	
153	0	proof of approval	1407	1424	/other	/other/legal	
154	0	work protecting intellectual property rights	365	409	/other	

nw/wsj/23/wsj_2335/000
0	0	Alan Seelenfreund , 52 years old ,	0	34	/person	/person/business	
0	1	Mr. Seelenfreund	291	307	/person	/person/business	
1	0	this processor of prescription claims	57	94	/organization	/organization/company	
1	1	McKesson Corp.	197	211	/organization	/organization/company	
1	2	McKesson	367	375	/organization	/organization/company	
1	3	McKesson , which has an 86 % stake in PCS	591	632	/organization	/organization/company	
2	0	Thomas W. Field Jr. , 55 , who resigned last month	108	158	/person	/person/business	
2	1	Mr. Field	161	170	/person	/person/business	
2	2	Mr. Field	530	539	/person	/person/business	
3	0	chairman of McKesson Corp.	185	211	/person	/person/business	
3	1	that post	224	233	/other	
4	0	executive vice president and chief financial officer of McKesson	311	375	/person	/person/business	
4	1	those roles	397	408	/other	
5	0	PCS	411	414	/organization	/organization/company	
5	1	PCS	629	632	/organization	/organization/company	
6	0	Rex R. Malson	426	439	/person	/person/business	
7	0	last month	148	158	/other	
8	0	55	130	132	/other	
9	0	this processor	57	71	/organization	/organization/company	
10	0	an 86 % stake in PCS	612	632	/other	
11	0	McKesson	475	483	/organization	/organization/company	
12	0	a director	489	499	/person	/person/business	
13	0	executive vice president	447	471	/person	/person/business	/person/title	
14	0	corporate strategy	270	288	/other	
15	0	the seat vacated by Mr. Field	510	539	/other	
16	0	McKesson	591	599	/organization	/organization/company	
17	0	the board	255	264	/organization	
18	0	prescription claims	75	94	/other	
19	0	Rex R. Malson , 57 , executive vice president at McKesson	426	483	/person	/person/business	
20	0	chairman	45	53	/person	/person/business	/person/title	
21	0	a dispute	240	249	/other	
22	0	Thomas W. Field Jr.	108	127	/person	/person/business	
23	0	Alan Seelenfreund	0	17	/person	/person/business	
24	0	Thomas W. Field Jr. , 55	108	132	/person	/person/business	
25	0	executive vice president	311	335	/person	/person/business	/person/title	
26	0	57	442	444	/other	
27	0	directors	578	587	/person	/person/business	/person/title	
28	0	Messrs. Malson and Seelenfreund	542	573	/person	/person/business	
29	0	the seat	510	518	/other	
30	0	a dispute with the board over corporate strategy	240	288	/other	
31	0	directors of McKesson , which has an 86 % stake in PCS	578	632	/person	/person/business	
32	0	chairman of this processor of prescription claims	45	94	/person	/person/business	
33	0	executive vice president at McKesson	447	483	/person	/person/business	
34	0	an 86 % stake	612	625	/other	
35	0	chairman	185	193	/person	/person/business	/person/title	
36	0	chief financial officer	340	363	/person	/person/business	/person/title	
37	0	executive vice president and chief financial officer	311	363	/person	/person/business	

nw/wsj/23/wsj_2352/000
0	0	Pennzoil Co.	111	123	/organization	/organization/company	
0	1	its	132	135	/organization	/organization/company	
0	2	Pennzoil	224	232	/organization	/organization/company	
0	3	Pennzoil	463	471	/organization	/organization/company	
1	0	Texaco	149	155	/organization	/organization/company	
2	0	both cases	303	313	/other	/other/legal	
2	1	the cases	610	619	/other	/other/legal	
2	2	these two lawsuits	754	772	/other	/other/legal	
3	0	agreements to which the parties did not intend to be bound	347	405	/other	/other/legal	
4	0	the courts	446	456	/organization	/organization/government	
4	1	they	532	536	/organization	/organization/government	
5	0	Arcadian Phosphates	512	531	/organization	/organization/company	/other	/other/legal	
6	0	the parties	367	378	/organization	/organization/company	/other	
7	0	agreements	347	357	/other	/other/legal	
8	0	Appeals	33	40	/other	/other/legal	
9	0	your Sept. 8 article	170	190	/other	/other/art	/other/art/writing	
10	0	Getty Oil	476	485	/organization	/organization/company	
11	0	Charles F. Vihon	891	907	/person	
12	0	the principle	593	606	/other	
13	0	Texaco 's View	206	220	/other	
14	0	The Second U.S. Circuit Court of Appeals opinion	0	48	/other	/other/legal	
15	0	Court	194	199	/organization	/organization/government	
16	0	reporting	844	853	/other	
17	0	the orbit	864	873	/other	
18	0	Pennzoil and Getty Oil	463	485	/organization	/organization/company	
19	0	the facts	708	717	/other	
20	0	The fundamental rule of contract law	255	291	/other	
21	0	the same	623	631	/other	
22	0	the position Pennzoil Co. took in its dispute with Texaco	98	155	/other	
23	0	the Pennzoil / Texaco litigation	411	443	/other	/other/legal	
24	0	you	821	824	/person	
25	0	the principle in the cases	593	619	/other	
26	0	the facts	692	701	/other	
27	0	the outcome of a legal dispute	638	668	/other	
28	0	no intention to be bound	553	577	/other	
29	0	the outcome	638	649	/other	
30	0	the orbit of speculation	864	888	/other	
31	0	there	543	548	/other	
32	0	the various courts	732	750	/organization	/organization/government	
33	0	The fundamental rule of contract law applied to both cases	255	313	/other	
34	0	The Second U.S. Circuit Court of Appeals opinion in the Arcadian Phosphate case	0	79	/other	/other/legal	
35	0	its dispute with Texaco	132	155	/other	/other/legal	
36	0	you	797	800	/person	
37	0	speculation	877	888	/other	
38	0	the realm of reporting	831	853	/other	
39	0	contract law	279	291	/other	/other/legal	
40	0	the realm	831	840	/other	
41	0	its dispute	132	143	/other	/other/legal	
42	0	the position	98	110	/other	
43	0	Pennzoil Case	224	237	/other	/other/legal	
44	0	courts	323	329	/organization	/organization/government	
45	0	The fundamental rule	255	275	/other	
46	0	your	170	174	/person	
47	0	Texaco 's	206	215	/organization	/organization/company	
48	0	a legal dispute	653	668	/other	/other/legal	
49	0	the Arcadian Phosphate case	52	79	/other	/other/legal	
50	0	your Sept. 8 article `` Court Backs Texaco 's View in Pennzoil Case -- Too Late	170	249	/other	/other/art	/other/art/writing	

nw/wsj/23/wsj_2326/000
0	0	The Bush administration	0	23	/organization	/organization/government	
0	1	the Bush administration	698	721	/organization	/organization/government	
0	2	it	727	729	/organization	/organization/government	
0	3	it	844	846	/organization	/organization/government	
0	4	its	893	896	/organization	/organization/government	
0	5	it	905	907	/organization	/organization/government	
0	6	The Bush administration	2337	2360	/organization	/organization/government	
0	7	its	2396	2399	/organization	/organization/government	
0	8	the administration	2522	2540	/organization	/organization/government	
1	0	President Bush	1725	1739	/person	/person/political_figure	
1	1	his	1747	1750	/person	/person/political_figure	
1	2	Mr. Bush	2507	2515	/person	/person/political_figure	
1	3	he	2589	2591	/person	/person/political_figure	
1	4	he	2647	2649	/person	/person/political_figure	
2	0	the Soviet bloc	121	136	/location	/organization	/organization/government	
2	1	the bloc	2877	2885	/location	/organization	/organization/government	
3	0	Italy 's Ing . C. Olivetti & Co.	162	194	/organization	/organization/company	
3	1	Olivetti	970	978	/organization	/organization/company	
3	2	Olivetti	1395	1403	/organization	/organization/company	
3	3	Olivetti	1696	1704	/organization	/organization/company	
3	4	Olivetti	1827	1835	/organization	/organization/company	
3	5	it	1852	1854	/organization	/organization/company	
4	0	the Italian government	923	945	/organization	/organization/government	
4	1	the Italian government	1543	1565	/organization	/organization/government	
5	0	the Soviets	238	249	/location	/location/country	/organization	/organization/government	
5	1	the Soviet Union	997	1013	/location	/location/country	/organization	/organization/government	
6	0	Most of the Western European members of Coordinating Committee on Multilateral Export Controls , the unofficial forum through which the U.S. and its allies align their export - control policies	252	445	/organization	/organization/government	
6	1	They	550	554	/location	/location/country	/organization	/organization/government	
7	0	Coordinating Committee on Multilateral Export Controls , the unofficial forum through which the U.S. and its allies align their export - control policies	292	445	/organization	/organization/government	
7	1	Cocom	1570	1575	/organization	/organization/government	
7	2	Cocom	2820	2825	/organization	/organization/government	
8	0	the U.S. and its allies	384	407	/location	/location/country	
8	1	their	414	419	/location	/location/country	
9	0	the U.S.	384	392	/location	/location/country	
9	1	its	397	400	/location	/location/country	
9	2	the U.S.	1499	1507	/location	/location/country	
10	0	reports that Olivetti may have supplied the Soviet Union with sophisticated computer - driven devices that could be used to build parts for combat aircraft	957	1112	/other	
10	1	the allegations that Olivetti exported $ 25 million in `` embargoed , state - of - the - art , flexible manufacturing systems to the Soviet aviation industry	1232	1389	/other	
10	2	the allegations	1522	1537	/other	
11	0	the reported shipments	1893	1915	/other	
12	0	embargoed , state - of - the - art , flexible manufacturing systems	1290	1357	/other	/other/product	
12	1	these tools	1430	1441	/other	/other/product	
14	0	Italian President Francesco Cossiga	1616	1651	/person	/person/political_figure	
14	1	the Italian leader 's	1782	1803	/person	/person/political_figure	
15	0	the Pentagon	2127	2139	/location	/location/structure	/location/structure/government	/organization	/organization/government	/organization/military	
15	1	the Pentagon	2740	2752	/organization	/organization/government	/organization/military	
16	0	me	2188	2190	/person	/person/business	
16	1	a Washington lobbyist for a number of U.S. computer companies	2273	2334	/person	/person/business	
17	0	the Pentagon and the Commerce Department	2740	2780	/organization	/organization/government	
17	1	these agencies	2898	2912	/organization	/organization/company	/organization/government	
18	0	a quick investigation into whether Olivetti broke Cocom rules	1661	1722	/other	
19	0	controls on exports to the Soviet bloc	98	136	/other	
20	0	a State Department spokesman	3114	3142	/person	/person/political_figure	
21	0	The London Sunday Times	1115	1138	/organization	/organization/company	/organization/company/news	/other	/other/art	/other/art/writing	
22	0	Italy 's	162	170	/location	/location/country	
23	0	strategic goods	2702	2717	/other	/other/product	
24	0	the U.S. concerns	1162	1179	/other	
25	0	growing demands from Western Europe for a relaxation of controls on exports to the Soviet bloc	42	136	/other	
26	0	a Washington lobbyist	2273	2294	/person	/person/business	
27	0	a quick investigation	1661	1682	/other	
28	0	a relaxation	82	94	/other	
29	0	unhealed divisions	2439	2457	/other	
30	0	Cocom rules	1864	1875	/other	/other/legal	
31	0	rules	602	607	/other	/other/legal	
32	0	the unofficial forum through which the U.S. and its allies align their export - control policies	349	445	/organization	
33	0	the Western European members	260	288	/location	/location/country	/organization	/organization/government	
34	0	The London Sunday Times , which first reported the U.S. concerns ,	1115	1181	/organization	/organization/company	/organization/company/news	/other	
35	0	their export - control policies	414	445	/other	/other/legal	
36	0	exports of personal computers to the bloc	2844	2885	/other	
37	0	machine tools	629	642	/other	/other/product	
38	0	this	2209	2213	/other	
39	0	any further liberalization	2968	2994	/other	
40	0	further liberalization	860	882	/other	
41	0	exports	110	117	/other	
42	0	There	3000	3005	/other	
43	0	militarily valuable technology	204	234	/other	
44	0	the Soviet aviation industry	1361	1389	/other	
45	0	It	2176	2178	/other	
46	0	his attention	1747	1760	/other	
47	0	machine tools , computers and other high - technology products	629	691	/other	/other/product	
48	0	$ 25 million in `` embargoed , state - of - the - art , flexible manufacturing systems	1271	1357	/other	
49	0	conflicting signals	2370	2389	/other	
50	0	growing demands	42	57	/other	
51	0	the extent to which Cocom should liberalize exports of personal computers to the bloc	2800	2885	/other	
52	0	a story	2196	2203	/other	
53	0	the direction of gradual liberalization	2544	2583	/other	
54	0	a relaxation of controls on exports to the Soviet bloc	82	136	/other	
55	0	Olivetti	1253	1261	/organization	/organization/company	
56	0	Coordinating Committee	292	314	/organization	/organization/government	
57	0	exports to the Soviet bloc	110	136	/other	
58	0	export - control hawks	2101	2123	/person	/person/political_figure	
59	0	Cocom rules	1711	1722	/other	/other/legal	
60	0	the Commerce Department	2757	2780	/organization	/organization/government	
61	0	parts for combat aircraft	1087	1112	/other	/other/product	
62	0	sophisticated computer - driven devices that could be used to build parts for combat aircraft	1019	1112	/other	/other/product	
63	0	its export - control policies	2396	2425	/other	/other/legal	
64	0	last week	1815	1824	/other	
65	0	the extent	2800	2810	/other	
66	0	its point	893	902	/other	
67	0	the intelligence community	2144	2170	/organization	/organization/government	
68	0	more liberal export rules	474	499	/other	/other/legal	
69	0	a meeting	503	512	/other	/other/event	
70	0	a North Atlantic Treaty Organization meeting	2597	2641	/other	/other/event	
71	0	Last summer	2493	2504	/other	
72	0	all Cocom members	757	774	/location	/location/country	/organization	/organization/government	
73	0	A State Department spokesman	1452	1480	/person	/person/political_figure	
74	0	existing export - control procedures	800	836	/other	
75	0	Most	252	256	/organization	/organization/government	
76	0	personal computers	2855	2873	/other	/other/product	/other/product/computer	
77	0	a number of U.S. computer companies	2299	2334	/organization	/organization/company	
78	0	the disclosure	2033	2047	/other	
79	0	U.S. computer companies	2311	2334	/organization	/organization/company	
80	0	Multilateral Export Controls	318	346	/organization	/organization/government	/other	
81	0	the legality of these sales	1977	2004	/other	
82	0	a relaxation	586	598	/other	
83	0	the position	2085	2097	/other	
84	0	the source of the allegations that Olivetti exported $ 25 million in `` embargoed , state - of - the - art , flexible manufacturing systems to the Soviet aviation industry	1218	1389	/other	
85	0	computers	645	654	/other	/other/product	/other/product/computer	
86	0	the Soviet program to ( illegally ) acquire Western technology	3026	3088	/other	
87	0	a relaxation of rules governing exports of machine tools , computers and other high - technology products	586	691	/other	
88	0	Oct. 25 and 26	533	547	/other	
89	0	the Italian authorities	1942	1965	/organization	/organization/government	/person	
90	0	its allies	397	407	/location	/location/country	
91	0	the West	2934	2942	/location	/organization	/organization/government	
92	0	the Cocom embargo	2681	2698	/other	/other/legal	
93	0	rules governing exports of machine tools , computers and other high - technology products	602	691	/other	/other/legal	
94	0	exports of machine tools , computers and other high - technology products	618	691	/other	
95	0	Coordinating Committee on Multilateral Export Controls	292	346	/organization	/organization/government	
96	0	1984	1445	1449	/other	
97	0	the source	1218	1228	/other	
98	0	gradual liberalization	2561	2583	/other	
99	0	conflicting signals about its export - control policies	2370	2425	/other	
100	0	the Italian leader 's visit	1782	1809	/other	/other/event	
101	0	the Western European members of Coordinating Committee on Multilateral Export Controls , the unofficial forum through which the U.S. and its allies align their export - control policies	260	445	/location	/location/country	/organization	/organization/government	
102	0	the Soviet program	3026	3044	/other	
103	0	these sales	1993	2004	/other	
104	0	the direction	2544	2557	/other	
105	0	unhealed divisions among several competing agencies	2439	2490	/other	
106	0	Western technology	3070	3088	/other	
107	0	a number	2299	2307	/organization	/organization/company	/other	
108	0	a story like this	2196	2213	/other	
109	0	parts	1087	1092	/other	/other/product	
110	0	other high - technology products	659	691	/other	/other/product	
111	0	the Cocom embargo of strategic goods	2681	2717	/other	/other/legal	
112	0	some exceptions	2662	2677	/other	
113	0	the Pentagon and the intelligence community	2127	2170	/organization	/organization/government	/organization/military	
114	0	the position of export - control hawks in the Pentagon and the intelligence community	2085	2170	/other	
115	0	the Italian government and Cocom	1543	1575	/organization	/organization/government	
116	0	export - control hawks in the Pentagon and the intelligence community	2101	2170	/person	/person/political_figure	
117	0	exports	2844	2851	/other	
118	0	some exceptions to the Cocom embargo of strategic goods	2662	2717	/other	
119	0	Western Europe	63	77	/location	/location/geography	
120	0	the legality	1977	1989	/other	/other/legal	
121	0	several competing agencies	2464	2490	/organization	/organization/company	/organization/government	
122	0	the matter	1764	1774	/other	
123	0	evidence that all Cocom members are complying fully with existing export - control procedures	743	836	/other	
124	0	a U.S. intelligence report	1188	1214	/other	
125	0	no evidence that the Soviet program to ( illegally ) acquire Western technology has diminished	3009	3103	/other	
126	0	a meeting to be held in Paris Oct. 25 and 26	503	547	/other	/other/event	
127	0	the Italian leader 's visit here last week	1782	1824	/other	/other/event	
128	0	any details	1602	1613	/other	
129	0	$ 25 million	1271	1283	/other	/other/currency	
130	0	Paris	527	532	/location	/location/city	
131	0	the unofficial forum	349	369	/organization	
132	0	controls	98	106	/other	
133	0	sophisticated computer - driven devices	1019	1058	/other	/other/product	
134	0	exports	618	625	/other	
135	0	an open question	2014	2030	/other	
136	0	combat aircraft	1097	1112	/other	/other/product	/other/product/weapon	
137	0	every important Cocom meeting	2233	2262	/other	/other/event	

nw/xinhua/00/chtb_0019/000
0	0	The Ningbo Bonded Area , which occupies a total area of 2.3 square kilometers	86	163	/location	
0	1	The Ningbo Bonded Area	232	254	/location	
0	2	the bonded area	398	413	/location	
0	3	its	452	455	/location	
0	4	the Ningbo Bonded Area	599	621	/location	
0	5	the bonded area	741	756	/location	
0	6	the area	837	845	/location	
0	7	the area	964	972	/location	
0	8	the bonded area 's	1138	1156	/location	
0	9	the area	1307	1315	/location	
0	10	the bonded area	1432	1447	/location	
0	11	the bonded area	1749	1764	/location	
0	12	the bonded area	1781	1796	/location	
0	13	the Ningbo Bonded Area	1815	1837	/location	
0	14	the bonded zone	1997	2012	/location	
0	15	the area	2106	2114	/location	
1	0	the 13 bonded areas in China	265	293	/location	
1	1	all the bonded areas in China	488	517	/location	
1	2	the bonded areas	1062	1078	/location	
2	0	China	288	293	/location	/location/country	
2	1	China	512	517	/location	/location/country	
2	2	China	1082	1087	/location	/location/country	
2	3	the country	1353	1364	/location	/location/country	
2	4	China	1860	1865	/location	/location/country	
3	0	last year	560	569	/other	
3	1	the last year alone	662	681	/other	
3	2	the last year alone	913	932	/other	
4	0	a large number of domestic enterprises	1653	1691	/organization	/organization/company	
4	1	themselves	1700	1710	/organization	/organization/company	
5	0	domestic enterprises	1671	1691	/organization	/organization/company	
6	0	one - time handling	1914	1933	/other	
7	0	the total number of enterprises in the bonded area	1397	1447	/organization	/organization/company	/other	
8	0	modernized management	2189	2210	/other	
9	0	a firm hold	2023	2034	/other	
10	0	construction	217	229	/other	
11	0	goods stored in the area	948	972	/other	/other/product	
12	0	Hongwei Hu	58	68	/person	/person/artist	/person/artist/author	
13	0	an actual utilized foreign investment	1572	1609	/other	
14	0	reporters	48	57	/person	/person/artist	/person/artist/author	/person/title	
15	0	the 13 bonded areas	265	284	/location	
16	0	foreign - invested enterprises	1478	1508	/organization	/organization/company	
17	0	the last year	913	926	/other	
18	0	a firm hold in the construction of a network system for the information highway in the area	2023	2114	/other	
19	0	1.2 billion US dollars	1542	1564	/other	/other/currency	
20	0	substantial achievements	175	199	/other	
21	0	a total area	126	138	/location	/other	
22	0	the end of last December	1370	1394	/other	
23	0	last December	1381	1394	/other	
24	0	Hongwei Hu and Jicheng Chai	58	85	/person	/person/artist	/person/artist/author	
25	0	113 million US dollars	1613	1635	/other	/other/currency	
26	0	the storage area	848	864	/location	/location/structure	/other	
27	0	the last year	662	675	/other	
28	0	present	793	800	/other	
29	0	1,614	1452	1457	/organization	/organization/company	/other	
30	0	the end	1370	1377	/other	
31	0	the construction of a network system for the information highway in the area	2038	2114	/other	
32	0	1992	353	357	/other	
33	0	goods	948	953	/other	/other/product	
34	0	the bonded area 's stability in certificate - free , duty - free and bonded policies	1138	1222	/other	
35	0	trial one - stop management	1882	1909	/other	
36	0	the advantage	1121	1134	/other	
37	0	the adjustment	1011	1025	/other	
38	0	the value of goods stored in the area	935	972	/other	
39	0	trial one - stop management and one - time handling of direct , legal enterprise registration	1882	1975	/other	
40	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
41	0	related special policies outside the bonded areas in China	1029	1087	/other	
42	0	the various functions of the bonded area	373	413	/other	
43	0	the realization of modernized management	2170	2210	/other	
44	0	April	1100	1105	/other	
45	0	reporters Hongwei Hu and Jicheng Chai	48	85	/person	/person/artist	/person/artist/author	
46	0	Jicheng Chai	73	85	/person	/person/artist	/person/artist/author	
47	0	the realization	2170	2185	/other	
48	0	365 million US dollars	765	787	/other	/other/currency	
49	0	enterprises	1417	1428	/organization	/organization/company	
50	0	there	803	808	/other	
51	0	The Ningbo Bonded Area	86	108	/location	
52	0	the end of last year	549	569	/other	
53	0	Ningbo	21	27	/location	/location/city	
54	0	a network system	2058	2074	/other	
55	0	statistics	533	543	/other	
56	0	2.3 square kilometers	142	163	/other	
57	0	an actual utilized foreign investment of 113 million US dollars	1572	1635	/other	
58	0	a large number	1653	1667	/organization	/organization/company	/other	
59	0	direct , legal enterprise registration	1937	1975	/other	
60	0	up to 812 million US dollars	628	656	/other	/other/currency	
61	0	the value	935	944	/other	
62	0	the international market	1716	1740	/other	
63	0	February 7th	30	42	/other	
64	0	present	363	370	/other	
65	0	the bonded area 's stability	1138	1166	/other	
66	0	the lead	1848	1856	/other	
67	0	260	1469	1472	/organization	/organization/company	/other	
68	0	the information highway	2079	2102	/other	
69	0	this year	1109	1118	/other	
70	0	customs	730	737	/other	
71	0	certificate - free , duty - free and bonded policies	1170	1222	/other	
72	0	10 bonded warehouses	813	833	/location	/location/structure	
73	0	the various functions	373	394	/other	
74	0	one	258	261	/location	
75	0	approval by the State Council	320	349	/other	
76	0	the end	549	556	/other	
77	0	a network system for the information highway	2058	2102	/other	
78	0	3 years of construction	206	229	/other	
79	0	1,614 , of which 260 were foreign - invested enterprises	1452	1508	/organization	/organization/company	
80	0	shaped	439	445	/other	
81	0	the advantage of the bonded area 's stability in certificate - free , duty - free and bonded policies	1121	1222	/other	
82	0	favorable complementary conditions	2131	2165	/other	
83	0	more than 80,000 square meters	877	907	/other	
84	0	enterprises in the bonded area	1417	1447	/organization	/organization/company	
85	0	2.627 billion yuan RMB	981	1003	/other	/other/currency	
86	0	related special policies	1029	1053	/other	
87	0	April of this year	1100	1118	/other	
88	0	import and export trade amounts going through customs of the bonded area	684	756	/other	
89	0	import and export trade	572	595	/other	
90	0	import and export trade of the Ningbo Bonded Area	572	621	/other	
91	0	the total investment	1513	1533	/other	
92	0	a total area of 2.3 square kilometers	126	163	/location	/other	
93	0	operations	1802	1812	/other	
94	0	all the bonded areas	488	508	/location	
95	0	one of the 13 bonded areas in China	258	293	/location	
96	0	A great number of industrial processing projects	1250	1298	/other	
97	0	industrial processing projects	1268	1298	/other	
98	0	( End )	2213	2220	/other	
99	0	the adjustment of related special policies outside the bonded areas in China	1011	1087	/other	
100	0	customs of the bonded area	730	756	/other	
101	0	the State Council	332	349	/organization	/organization/government	
102	0	the total number	1397	1413	/other	
103	0	3 years	206	213	/other	
104	0	the construction	2038	2054	/other	
105	0	A great number	1250	1264	/other	
106	0	import and export trade amounts	684	715	/other	
107	0	its development level	452	473	/other	
108	0	approval	320	328	/other	
109	0	the same time	1981	1994	/other	
110	0	one - time handling of direct , legal enterprise registration	1914	1975	/other	

nw/xinhua/00/chtb_0059/000
0	0	Shanghai	21	29	/location	/location/city	
0	1	Shanghai 's	106	117	/location	/location/city	
0	2	Shanghai 's	432	443	/location	/location/city	
0	3	its	527	530	/location	/location/city	
0	4	Shanghai	604	612	/location	/location/city	
0	5	Shanghai	920	928	/location	/location/city	
0	6	Shanghai	1110	1118	/location	/location/city	
0	7	Shanghai	1213	1221	/location	/location/city	
0	8	the entire city 's	1378	1396	/location	/location/city	
0	9	Shanghai	1881	1889	/location	/location/city	
0	10	Shanghai	2063	2071	/location	/location/city	
0	11	Shanghai	2160	2168	/location	/location/city	
0	12	its	2342	2345	/location	/location/city	
0	13	It	2371	2373	/location	/location/city	
0	14	Shanghai 's	2506	2517	/location	/location/city	
0	15	the entire city 's	2952	2970	/location	/location/city	
0	16	the entire city 's	3118	3136	/location	/location/city	
0	17	Shanghai	3195	3203	/location	/location/city	
0	18	its	3394	3397	/location	/location/city	
0	19	it	3466	3468	/location	/location/city	
0	20	Shanghai	3586	3594	/location	/location/city	
0	21	it	3717	3719	/location	/location/city	
0	22	Shanghai	3845	3853	/location	/location/city	
1	0	reporter Yu Wu	47	61	/person	/person/artist	/person/artist/author	
1	1	This reporter	240	253	/person	/person/artist	/person/artist/author	
2	0	January	67	74	/other	
2	1	January	2992	2999	/other	
3	0	November	78	86	/other	
3	1	November	3003	3011	/other	
4	0	this year	90	99	/other	
4	1	the year	156	164	/other	
4	2	this year 's	628	640	/other	
4	3	this year	2589	2598	/other	
4	4	This year	3916	3925	/other	
5	0	the Shanghai 's total foreign trade export volume for the year	102	164	/other	
5	1	the entire city 's export volume	2952	2984	/other	
5	2	the entire city 's export volume	3118	3150	/other	
6	0	1993	233	237	/other	
6	1	1993	787	791	/other	
6	2	1993	2629	2633	/other	
7	0	the past 5 years	325	341	/other	
7	1	the past 5 years	3176	3192	/other	
8	0	its foreign trade	527	544	/other	
8	1	its	557	560	/other	
9	0	this year 's value of exports	628	657	/other	
9	1	the total export value	851	873	/other	
10	0	This	1355	1359	/other	
11	0	market economic principles that autonomously manage business and are responsible for their own profits and losses	1449	1562	/other	
11	1	their	1534	1539	/organization	/organization/company	
12	0	the new Pudong region	2413	2434	/location	/location/geography	
12	1	the new Pudong region 's	3014	3038	/location	/location/geography	
13	0	Lansheng	1705	1713	/organization	/organization/company	
14	0	other provinces and cities	2084	2110	/location	
15	0	the goods trade , technology trade and services trade	2219	2272	/other	
16	0	the entire country	3426	3444	/location	/location/country	
17	0	a " big foreign trade " strategy	397	429	/other	
18	0	foreign economy , light industry , machinery and livestock production , etc.	1729	1805	/other	
19	0	( End )	4055	4062	/other	
20	0	year	516	520	/other	
21	0	the " Dragon 's head program "	2294	2324	/other	
22	0	Dragon 's	2735	2744	/other	/other/supernatural	
23	0	Shanghai 's total import and export volume	432	474	/other	
24	0	2.8 billion US dollars	3071	3093	/other	/other/currency	
25	0	history	594	601	/other	
26	0	31.5 % of the total export value	841	873	/other	
27	0	their own profits and losses	1534	1562	/other	
28	0	contracted funds	4010	4026	/other	
29	0	other provinces and cities	3268	3294	/location	
30	0	its influence as a port city on the entire country	3394	3444	/other	
31	0	The technology trade and the service trade	2636	2678	/other	
32	0	80 types	2721	2729	/other	
33	0	containers	2877	2887	/other	/other/product	
34	0	the latest statistics	3562	3583	/other	
35	0	harmonious development	2194	2216	/other	
36	0	such methods	3214	3226	/other	
37	0	foreign trade , industrial trade , self - management enterprises , enterprises subordinate to central government departments and enterprises in Shanghai invested by other provinces and cities , and foreign investment enterprises	1919	2147	/other	
38	0	machinery and livestock production	1764	1798	/other	
39	0	the trinity	2179	2190	/other	
40	0	its fastest period of development in history	557	601	/other	
41	0	full advantage of the policy for the new Pudong region to breed new growth of foreign trade export	2380	2478	/other	
42	0	the new Pudong region 's foreign trade export volume	3014	3066	/other	
43	0	a port city	3411	3422	/location	/location/city	
44	0	14.5 billion US dollars , among which finished industrial products account for 93.1 % , having increased 4.1 % over 1993	671	791	/other	
45	0	The business of Shanghai in foreign engineering contracts	3829	3886	/other	
46	0	enterprises	1986	1997	/organization	/organization/company	/other	
47	0	overseas non-trade enterprises reaching 260 with a total investment of 200 million US dollars	3733	3826	/organization	/organization/company	/other	
48	0	such methods as actively purchasing export goods from other provinces and cities	3214	3294	/other	
49	0	the requirements	1317	1333	/other	
50	0	diversified markets	3527	3546	/other	
51	0	the East China Export Goods Trade Fair	3329	3367	/other	/other/event	
52	0	activities such as the East China Export Goods Trade Fair , etc.	3310	3374	/other	/other/event	
53	0	It	3153	3155	/other	
54	0	Mechanical and electronic products	794	828	/other	/other/product	
55	0	director	1149	1157	/person	/person/political_figure	
56	0	more than half of the entire city 's export volume	2934	2984	/other	
57	0	3.53 times that of 1993	2610	2633	/other	
58	0	80 types of " Dragon 's head merchandise " such as clothing , textile products , vessels , steel , electronic computers , household electrical appliances , containers , etc.	2721	2894	/other	
59	0	self - management enterprises	1954	1983	/organization	/organization/company	/other	
60	0	the Shanghai Foreign Economic and Trade Committee	1161	1210	/organization	/organization/government	
61	0	17.9 %	884	890	/other	
62	0	foreign trade	1919	1932	/other	
63	0	such economic means as merging , holding stocks , sharing stocks , etc.	1568	1639	/other	
64	0	a total investment	3782	3800	/other	
65	0	overseas non-trade enterprises	3733	3763	/organization	/organization/company	/other	
66	0	such economic means	1568	1587	/other	
67	0	Xiaoming Zhu	1134	1146	/person	/person/political_figure	
68	0	1/5	3111	3114	/other	
69	0	Latin America	1024	1037	/location	
70	0	foreign trade group companies such as Oriental International , Lansheng , and those in foreign economy , light industry , machinery and livestock production , etc.	1642	1805	/organization	/organization/company	
71	0	foreign trade enterprises	1283	1308	/organization	/organization/company	/other	
72	0	vessels	2802	2809	/other	/other/product	
73	0	5 years	894	901	/other	
74	0	South Africa	1060	1072	/location	/location/country	
75	0	a total investment of 200 million US dollars	3782	3826	/other	
76	0	textile products	2783	2799	/other	/other/product	
77	0	200 million US dollars	3804	3826	/other	/other/currency	
78	0	trade contacts	945	959	/other	
79	0	" Dragon 's head merchandise "	2733	2763	/other	/other/product	
80	0	586 new foreign engineering contracting and labor contracts	3928	3987	/other	/other/legal	
81	0	light industry	1747	1761	/other	
82	0	Shanghai 's technology export transaction value	2506	2553	/other	
83	0	the requirements of national policy	1317	1352	/other	
84	0	17.9 % of 5 years ago	884	905	/other	
85	0	enterprises in Shanghai	2048	2071	/organization	/organization/company	
86	0	operations	1862	1872	/other	
87	0	new markets opened up by Shanghai	1085	1118	/other	
88	0	about 14 %	501	511	/other	
89	0	the Shanghai 's total foreign trade export volume	102	151	/other	
90	0	diversity	1270	1279	/other	
91	0	new growth	2444	2454	/other	
92	0	full advantage	2380	2394	/other	
93	0	the policy for the new Pudong region to breed new growth of foreign trade export	2398	2478	/other	
94	0	the entire city 's 725 foreign trade enterprises	1378	1426	/organization	/organization/company	/other	
95	0	Dec. 20th	32	41	/other	
96	0	265 million US dollars	4030	4052	/other	/other/currency	
97	0	the trinity of harmonious development : the goods trade , technology trade and services trade	2179	2272	/other	
98	0	activities	3310	3320	/other	/other/event	
99	0	about 14 % of total exports	2691	2718	/other	
100	0	market economic principles	1449	1475	/other	
101	0	those	1720	1725	/organization	/organization/company	
102	0	national policy	1337	1352	/other	
103	0	the scale	1849	1858	/other	
104	0	new markets	1085	1096	/other	
105	0	Dragon 's	2300	2309	/other	/other/supernatural	
106	0	" Dragon 's head merchandise " such as clothing , textile products , vessels , steel , electronic computers , household electrical appliances , containers , etc.	2733	2894	/other	/other/product	
107	0	the scale of operations	1849	1872	/other	
108	0	650 million US dollars	2566	2588	/other	/other/currency	
109	0	steel	2812	2817	/other	/other/product	
110	0	6 export forces : foreign trade , industrial trade , self - management enterprises , enterprises subordinate to central government departments and enterprises in Shanghai invested by other provinces and cities , and foreign investment enterprises	1901	2147	/other	
111	0	finished industrial products	709	737	/other	/other/product	
112	0	Xinhua News Agency	0	18	/organization	/organization/company	/organization/company/news	
113	0	export goods	3250	3262	/other	/other/product	
114	0	about 14 % per year	501	520	/other	
115	0	22.02 billion US dollars	173	197	/other	/other/currency	
116	0	stocks	1626	1632	/other	
117	0	a business strategy	1247	1266	/other	
118	0	its fastest period	557	575	/other	
119	0	the entire city 's 725 foreign trade enterprises of various kinds	1378	1443	/organization	/organization/company	/other	
120	0	various kinds	1430	1443	/other	
121	0	about 14 %	2691	2701	/other	
122	0	clothing	2772	2780	/other	/other/product	
123	0	new growth of foreign trade export	2444	2478	/other	
124	0	31.5 %	841	847	/other	
125	0	industrial trade	1935	1951	/other	
126	0	business	1501	1509	/organization	/organization/company	/other	
127	0	foreign trade group companies	1642	1671	/organization	/organization/company	
128	0	the Middle East	1040	1055	/location	/location/geography	
129	0	multinational operations	3478	3502	/other	
130	0	the municipal foreign economy and trade committee	267	316	/organization	
131	0	73 %	214	218	/other	
132	0	those in foreign economy , light industry , machinery and livestock production , etc.	1720	1805	/organization	/organization/company	
133	0	its export goods structure	2342	2368	/other	
134	0	overseas non-trade enterprises reaching 260	3733	3776	/organization	/organization/company	/other	
135	0	foreign investment enterprises	2117	2147	/organization	/organization/company	
136	0	foreign trade system reform	352	379	/other	
137	0	total exports	2705	2718	/other	
138	0	3.53 times that	2610	2625	/other	
139	0	household electrical appliances	2843	2874	/other	/other/product	
140	0	Xiaoming Zhu , director of the Shanghai Foreign Economic and Trade Committee	1134	1210	/person	/person/political_figure	
141	0	director of the Shanghai Foreign Economic and Trade Committee	1149	1210	/person	/person/political_figure	
142	0	1/5 of the entire city 's export volume	3111	3150	/other	
143	0	stocks	1609	1615	/other	
144	0	the East China Export Goods Trade Fair , etc.	3329	3374	/other	/other/event	
145	0	foreign engineering contracts	3857	3886	/other	
146	0	6 regional overseas group companies	3675	3710	/organization	/organization/company	
147	0	this year 's value	628	646	/other	
148	0	diversity in foreign trade enterprises	1270	1308	/other	
149	0	clothing , textile products , vessels , steel , electronic computers , household electrical appliances , containers , etc.	2772	2894	/other	/other/product	
150	0	218 trade - oriented companies and organizations	3607	3655	/organization	
151	0	its influence	3394	3407	/other	
152	0	estimates	2494	2503	/other	
153	0	Southeast Asia , Oceania , Latin America , the Middle East and South Africa	997	1072	/location	
154	0	the trinity of harmonious development	2179	2216	/other	
155	0	93.1 %	750	756	/other	
156	0	Oriental International , Lansheng , and those in foreign economy , light industry , machinery and livestock production , etc.	1680	1805	/organization	/organization/company	
157	0	contracted funds of 265 million US dollars	4010	4052	/other	
158	0	260	3773	3776	/organization	/organization/company	/other	
159	0	6 export forces	1901	1916	/other	
160	0	enterprises	2048	2059	/organization	/organization/company	
161	0	Southeast Asia	997	1011	/location	
162	0	enterprises subordinate to central government departments	1986	2043	/organization	/organization/company	/other	
163	0	more than half	2934	2948	/other	
164	0	exports	650	657	/other	
165	0	The business	3829	3841	/other	
166	0	development	579	590	/other	
167	0	central government departments	2013	2043	/organization	/organization/government	
168	0	4.1 %	776	781	/other	
169	0	a business strategy of diversity in foreign trade enterprises	1247	1308	/other	
170	0	foreign trade system reform and implementing a " big foreign trade " strategy	352	429	/other	
171	0	205 countries and regions	965	990	/location	
172	0	Oriental International	1680	1702	/organization	/organization/company	
173	0	the same time	3450	3463	/other	
174	0	Oceania	1014	1021	/location	/location/geography	
175	0	foreign trade export	2458	2478	/other	
176	0	enterprises in Shanghai invested by other provinces and cities	2048	2110	/organization	/organization/company	
177	0	14.5 billion US dollars	671	694	/other	/other/currency	
178	0	foreign economy	1729	1744	/other	
179	0	electronic computers	2820	2840	/other	/other/product	/other/product/computer	
180	0	The technology trade	2636	2656	/other	
181	0	the service trade	2661	2678	/other	

nw/xinhua/01/chtb_0109/000
0	0	1997	84	88	/other	
0	1	the whole year	484	498	/other	
1	0	last year	178	187	/other	
1	1	last year	372	381	/other	
1	2	last year	826	835	/other	
1	3	last year	963	972	/other	
1	4	last year	1091	1100	/other	
1	5	last year	1211	1220	/other	
1	6	last year	1746	1755	/other	
1	7	last year	3213	3222	/other	
1	8	last year	3365	3374	/other	
1	9	last year	3528	3537	/other	
1	10	last year	3826	3835	/other	
1	11	last year	3891	3900	/other	
2	0	color TVs	2866	2875	/other	/other/product	
3	0	the spirit of National Economy Work Conference	4322	4368	/other	
4	0	that	1203	1207	/other	
5	0	chemical materials	1982	2000	/other	/other/product	
6	0	the healthy and steady development of an industrial economy	4583	4642	/other	
7	0	1.1726 trillion yuan	777	797	/other	/other/currency	
8	0	the composite index	3623	3642	/other	
9	0	chemical fiber production , man - made board , synthetic fiber monomer and ten types of non-ferrous metal , etc.	1772	1884	/other	
10	0	industrial enterprises '	3406	3430	/organization	/organization/company	/other	
11	0	2 %	1722	1725	/other	
12	0	bicycles , electric fans , exhaust fans , VCRs	2926	2972	/other	/other/product	
13	0	the same period last year	3810	3835	/other	
14	0	The rate	3005	3013	/other	
15	0	exports	3079	3086	/other	/other/product	
16	0	a 13.4 % growth , and a 3 % climb from that of last year	1044	1100	/other	
17	0	10.3 %	2269	2275	/other	
18	0	the principal features of the industrial production of 1997	29	88	/other	
19	0	such fundamental products as energy resources , main raw materials , etc.	1515	1588	/other	
20	0	10.7 %	2907	2913	/other	
21	0	growth rate	925	936	/other	
22	0	the added value of heavy industry	1223	1256	/other	
23	0	2.0476 trillion yuan	288	308	/other	/other/currency	
24	0	light industry	1144	1158	/other	
25	0	that	3520	3524	/other	
26	0	State - owned enterprise reform	4429	4460	/other	
27	0	silk	2735	2739	/other	/other/product	
28	0	Electromechanical products	2033	2059	/other	/other/product	
29	0	chemical fiber production	1772	1797	/other	
30	0	beer	2703	2707	/other	/other/food	
31	0	the spirit	4322	4332	/other	
32	0	The national total production volume	1650	1686	/other	
33	0	instance , capital defaults increased , deficits were still serious , fundamental products such as energy resources , raw materials , etc. grew at low rates , the transfer of industrial structure was considerably slow , and all these are restraining factors assailing the further healthy development of an industrial economy	3983	4307	/other	
34	0	independent accountability	3744	3770	/other	
35	0	State owned industries	607	629	/organization	/other	
36	0	a 14.6 % to 32.3 % growth	1908	1933	/other	
37	0	613.2 billion yuan	883	901	/other	/other/currency	
38	0	6 %	946	949	/other	
39	0	washing machines	2803	2819	/other	/other/product	
40	0	Sedans , digital program - controlled switches , electronic computers , large - scale integrated circuits , etc.	2350	2462	/other	/other/product	
41	0	the restraints of market demands	2575	2607	/other	
42	0	capital defaults	3994	4010	/other	
43	0	Main durable consumer goods	2765	2792	/other	/other/product	
44	0	soft drink	2710	2720	/other	/other/food	
45	0	cloth	2723	2728	/other	/other/product	
46	0	candy , dairy products , beer , soft drink , cloth , and silk	2678	2739	/other	/other/product	
47	0	the export delivery value of industrial enterprises ' production for foreign trade export purposes	3377	3475	/other	
48	0	10.9 %	345	351	/other	
49	0	electric fans	2937	2950	/other	/other/product	
50	0	The growth of chemical fiber production , man - made board , synthetic fiber monomer and ten types of non-ferrous metal , etc.	1758	1884	/other	
51	0	This year	4310	4319	/other	
52	0	The growth rate of State owned industries	588	629	/other	
53	0	that	364	368	/other	
54	0	the impact	1397	1407	/other	
55	0	The production of main consumer products	2493	2533	/other	
56	0	heavy industry	1242	1256	/other	
57	0	1.1621 trillion yuan , a 10.4 % growth	1261	1299	/other	/other/currency	
58	0	the industrial added value	975	1001	/other	
59	0	The production of internal - combustion engines , metal - cutting machines , large , medium and small - sized tractors , vans , motor trucks , etc.	2104	2251	/other	
60	0	the impact of market demands	1619	1647	/other	
61	0	954.5 billion yuan	3480	3498	/other	/other/currency	
62	0	main consumer products	2511	2533	/other	/other/product	
63	0	Main durable consumer goods such as , washing machines , vacuum cleaners , room air - conditioners , color TVs , music centers , etc.	2765	2898	/other	/other/product	
64	0	that of last year	170	187	/other	
65	0	industrial products	3306	3325	/other	/other/product	
66	0	The production	1497	1511	/other	
67	0	an investment nature	2063	2083	/other	
68	0	nationwide 370,000 village and above village industrial enterprises	3671	3738	/organization	/organization/company	
69	0	the composite index of the economic benefits of nationwide 370,000 village and above village industrial enterprises with independent accountability	3623	3770	/other	
70	0	954.5 billion yuan , 14.8 % higher than that of last year	3480	3537	/other	
71	0	bicycles	2926	2934	/other	/other/product	
72	0	10 %	2748	2752	/other	
73	0	energy resources	1544	1560	/other	
74	0	( End )	4645	4652	/other	
75	0	instance	3983	3991	/other	
76	0	Some basic consumer goods	2610	2635	/other	/other/product	
77	0	Electrical and high science and technology products	2278	2329	/other	/other/product	
78	0	vigorous progress	1333	1350	/other	
79	0	electronic computers	2399	2419	/other	/other/product	/other/product/computer	
80	0	November	3612	3620	/other	
81	0	the impact	1619	1629	/other	
82	0	The sales rate	3288	3302	/other	
83	0	National Economy Work Conference	4336	4368	/organization	/other	/other/event	
84	0	the view	1358	1366	/other	
85	0	1.1621 trillion yuan	1261	1281	/other	/other/currency	
86	0	the industrial economy operation	3944	3976	/other	
87	0	the further healthy development	4251	4282	/other	
88	0	some growth	3057	3068	/other	
89	0	the economic benefits	3646	3667	/other	
90	0	the industrial added value of other economic types	975	1025	/other	
91	0	all these	4207	4216	/other	
92	0	7.1 %	800	805	/other	
93	0	0.4 %	2984	2989	/other	
94	0	1.1726 trillion yuan , 7.1 % higher than that of last year	777	835	/other	/other/currency	
95	0	that	3357	3361	/other	
96	0	such fundamental products	1515	1540	/other	
97	0	The production	2493	2507	/other	
98	0	other economic types	1005	1025	/other	
99	0	the annual added value of light industry	1118	1158	/other	
100	0	market constraints	1447	1465	/other	
101	0	certain problems	3920	3936	/other	
102	0	growth rates of every quarter of the whole year	451	498	/other	
103	0	comparable prices	325	342	/other	
104	0	non-ferrous metal	1860	1877	/other	/other/product	
105	0	ups and downs	2088	2101	/other	
106	0	96.2 % , 0.3 % higher than that of last year	3330	3374	/other	
107	0	industrial enterprises ' production for foreign trade export purposes	3406	3475	/other	
108	0	industrial structure	4158	4178	/other	
109	0	the growth rate of the output of the same period	3237	3285	/other	
110	0	food	2640	2644	/other	/other/food	
111	0	candy	2678	2683	/other	/other/food	
112	0	every quarter of the whole year	467	498	/other	
113	0	supply quality	4556	4570	/other	
114	0	internal - combustion engines	2122	2151	/other	/other/product	
115	0	that	818	822	/other	
116	0	restraining factors	4221	4240	/other	
117	0	a 10.4 % growth	1284	1299	/other	
118	0	that	1738	1742	/other	
119	0	dairy products	2686	2700	/other	/other/food	
120	0	Collective industries	653	674	/other	
121	0	a steady operation	567	585	/other	
122	0	the transfer	4142	4154	/other	
123	0	collective industries	857	878	/other	
124	0	96.2 %	3330	3336	/other	
125	0	that of last year	1203	1220	/other	
126	0	an annual industrial added value of 2.0476 trillion yuan	252	308	/other	
127	0	The nation 's county and above county industries	190	238	/other	
128	0	3.4 %	3784	3789	/other	
129	0	machine - made paper	1945	1965	/other	/other/product	
130	0	that of last year	818	835	/other	
131	0	the added value	1223	1238	/other	
132	0	14.8 %	3501	3507	/other	
133	0	An annual industrial sales output value of 6.8354 trillion yuan	3107	3170	/other	
134	0	Timber , machine - made paper , drugs made of chemical materials , etc.	1936	2007	/other	/other/product	
135	0	metal - cutting machines	2154	2178	/other	/other/product	
136	0	fundamental products such as energy resources , raw materials , etc.	4053	4121	/other	/other/product	
137	0	the output	3256	3266	/other	
138	0	drugs	1968	1973	/other	/other/health	/other/health/treatment	
139	0	The level of economic benefits	3543	3573	/other	
140	0	The analysis	3838	3850	/other	
141	0	that	955	959	/other	
142	0	1.6 %	2260	2265	/other	
143	0	an industrial economy	4286	4307	/other	
144	0	presentations	13	26	/other	
145	0	the principal features	29	51	/other	
146	0	the added value of collective industries	838	878	/other	
147	0	a 13.4 % growth	1044	1059	/other	
148	0	that of last year	3520	3537	/other	
149	0	885.5 billion yuan	1163	1181	/other	/other/currency	
150	0	foreign trade export purposes	3446	3475	/other	
151	0	The growth	1758	1768	/other	
152	0	Some basic consumer goods and food	2610	2644	/other	/other/product	
153	0	There	419	424	/other	
154	0	low rates	4130	4139	/other	
155	0	11.7 %	912	918	/other	
156	0	Electromechanical products of an investment nature	2033	2083	/other	/other/product	
157	0	large , medium and small - sized tractors	2181	2222	/other	/other/product	/other/product/car	
158	0	room air - conditioners	2840	2863	/other	/other/product	
159	0	1.7 times	2481	2490	/other	
160	0	The rate of industrial production and marketing	3005	3052	/other	
161	0	drugs made of chemical materials	1968	2000	/other	/other/health	/other/health/treatment	
162	0	vacuum cleaners	2822	2837	/other	/other/product	
163	0	10.7 %	3186	3192	/other	
164	0	885.5 billion yuan , 11.5 % higher than that of last year	1163	1220	/other	/other/currency	
165	0	market demands	2593	2607	/other	
166	0	Sedans	2350	2356	/other	/other/product	/other/product/car	
167	0	the annual added value	1118	1140	/other	
168	0	an annual industrial added value of 2.0476 trillion yuan , calculated by comparable prices , 10.9 % higher than that of last year	252	381	/other	
169	0	exhaust fans	2953	2965	/other	/other/product	
170	0	State owned and State owned holding enterprises	725	772	/organization	/organization/company	
171	0	growth rates	451	463	/other	
172	0	The growth rate	588	603	/other	
173	0	large - scale integrated circuits	2422	2455	/other	/other/product	
174	0	an industrial economy	4621	4642	/other	
175	0	the industrial production of 1997	55	88	/other	
176	0	a low rate	1597	1607	/other	
177	0	the restraints	2575	2589	/other	
178	0	industrial production and marketing	3017	3052	/other	
179	0	every quarter	467	480	/other	
180	0	the impact of self - generated adjustments due to market constraints	1397	1465	/other	
181	0	restructuring	4489	4502	/other	
182	0	89.4 %	3775	3781	/other	
183	0	The growth rate	130	145	/other	
184	0	Industry restructuring	1305	1327	/other	
185	0	445 billion , a 13.4 % growth , and a 3 % climb from that of last year	1030	1100	/other	
186	0	self - generated adjustments	1411	1439	/other	
187	0	that	3205	3209	/other	
188	0	the healthy and steady development	4583	4617	/other	
189	0	9.2 %	2025	2030	/other	
190	0	nationwide 370,000 village and above village industrial enterprises with independent accountability	3671	3770	/organization	/organization/company	/other	
191	0	ten types of non-ferrous metal	1847	1877	/other	
192	0	energy resources , raw materials , etc.	4082	4121	/other	/other/product	
193	0	washing machines , vacuum cleaners , room air - conditioners , color TVs , music centers , etc.	2803	2898	/other	/other/product	
194	0	synthetic fiber monomer	1819	1842	/other	/other/product	
195	0	32.3 %	1920	1926	/other	
196	0	self - generated adjustments due to market constraints	1411	1465	/other	
197	0	a low rate subject to the impact of market demands	1597	1647	/other	
198	0	the growth rate	3237	3252	/other	
199	0	motor trucks	2232	2244	/other	/other/product	/other/product/car	
200	0	an annual industrial added value	252	284	/other	
201	0	raw materials	4101	4114	/other	/other/product	
202	0	the export delivery value	3377	3402	/other	
203	0	VCRs	2968	2972	/other	/other/product	
204	0	the transfer of industrial structure	4142	4178	/other	
205	0	industrial enterprises ' production	3406	3441	/other	
206	0	that of the same period last year	3802	3835	/other	
207	0	The nation 's	190	203	/location	/location/country	
208	0	the same period	3810	3825	/other	
209	0	the added value	838	853	/other	
210	0	6.8354 trillion yuan	3150	3170	/other	/other/currency	
211	0	an annual industrial added value of 2.0476 trillion yuan , calculated by comparable prices	252	342	/other	
212	0	main raw materials	1563	1581	/other	
213	0	restraining factors assailing the further healthy development of an industrial economy	4221	4307	/other	
214	0	An annual industrial sales output value	3107	3146	/other	
215	0	19.2 %	2756	2762	/other	
216	0	ten types	1847	1856	/other	
217	0	21.9 %	2471	2477	/other	
218	0	a 3 % climb	1066	1077	/other	
219	0	that of last year	3205	3222	/other	
220	0	the view of main industrial products	1358	1394	/other	
221	0	that of last year	3357	3374	/other	
222	0	6 % from that of last year	946	972	/other	
223	0	growth rate	405	416	/other	
224	0	the same period	3270	3285	/other	
225	0	The sales rate of industrial products	3288	3325	/other	
226	0	47.9 %	2917	2923	/other	
227	0	effective demands	4526	4543	/other	
228	0	music centers	2878	2891	/other	/other/product	
229	0	the economic benefits of nationwide 370,000 village and above village industrial enterprises with independent accountability	3646	3770	/other	
230	0	Timber	1936	1942	/other	/other/product	
231	0	the industrial production	55	80	/other	
232	0	January	3601	3608	/other	
233	0	445 billion	1030	1041	/other	/other/currency	
234	0	disposable energy resources	1690	1717	/other	
235	0	that	170	174	/other	
236	0	internal - combustion engines , metal - cutting machines , large , medium and small - sized tractors , vans , motor trucks , etc.	2122	2251	/other	/other/product	
237	0	energy resources	4082	4098	/other	/other/product	
238	0	The national total production volume of disposable energy resources	1650	1717	/other	
239	0	economic benefits	3556	3573	/other	
240	0	The annual added value of State owned and State owned holding enterprises	699	772	/other	
241	0	vans	2225	2229	/other	/other/product	/other/product/car	
242	0	there	3903	3908	/other	
243	0	that	3802	3806	/other	
244	0	that of last year	1738	1755	/other	
245	0	1.1 %	2016	2021	/other	
246	0	0.3 %	3339	3344	/other	
247	0	11.5 %	1184	1190	/other	
248	0	fundamental products	4053	4073	/other	/other/product	
249	0	The annual added value	699	721	/other	
250	0	The analysis of the State Statistical Bureau	3838	3882	/other	
251	0	that of last year	955	972	/other	
252	0	The production of such fundamental products as energy resources , main raw materials , etc.	1497	1588	/other	
253	0	the State Statistical Bureau	3854	3882	/organization	/organization/government	
254	0	89.4 % , 3.4 % higher than that of the same period last year	3775	3835	/other	
255	0	that of last year	1083	1100	/other	
256	0	the difference	505	519	/other	
257	0	deficits	4023	4031	/other	
258	0	that	1083	1087	/other	
259	0	some fluctuations in growth rates of every quarter of the whole year	430	498	/other	
260	0	that of last year	364	381	/other	
261	0	market demands	1633	1647	/other	
262	0	main industrial products	1370	1394	/other	
263	0	steady growth	2650	2663	/other	
264	0	energy resources , main raw materials , etc.	1544	1588	/other	
265	0	16.8 %	2993	2999	/other	
266	0	The level	3543	3552	/other	
267	0	some fluctuations	430	447	/other	
268	0	The production	2104	2118	/other	
269	0	the further healthy development of an industrial economy	4251	4307	/other	
270	0	man - made board	1800	1816	/other	/other/product	
271	0	digital program - controlled switches	2359	2396	/other	/other/product	
272	0	Production	98	108	/other	

nw/wsj/23/wsj_2399/000
0	0	Friday	2836	2842	/other	
1	0	Dow Chemical Co. --	186	205	/organization	/organization/company	
1	1	the company	318	329	/organization	/organization/company	
3	0	Moody 's Investors Service Inc.	462	493	/organization	/organization/company	
3	1	Moody 's	906	914	/organization	/organization/company	
4	0	Standard & Poor 's Corp.	512	536	/organization	/organization/company	
4	1	S&P	940	943	/organization	/organization/company	
5	0	Centel Capital Corp. --	635	658	/organization	/organization/company	
5	1	the company	798	809	/organization	/organization/company	
6	0	The non-callable issue , which can be put back to the company in 1999 ,	748	819	/other	
6	1	the issue	946	955	/other	
7	0	Federal Home Loan Mortgage Corp. --	1019	1054	/organization	/organization/company	
7	1	Federal Home Loan Mortgage Corp. --	1539	1574	/organization	/organization/company	
7	2	Federal Home Loan Mortgage Corp. --	1786	1821	/organization	/organization/company	
8	0	Remic mortgage securities	1072	1097	/other	
8	1	Remic mortgage securities	1592	1617	/other	
9	0	The offering , Series 102 ,	1159	1186	/other	
10	0	The offering , Series 101 ,	1663	1690	/other	
11	0	Freddie Mac	2525	2536	/organization	/organization/company	
12	0	BT Securities Corp	1884	1902	/organization	/organization/company	
12	1	BT Securities	2212	2225	/organization	/organization/company	
12	2	BT Securities	2353	2366	/organization	/organization/company	
13	0	Freddie Mac 8 % securities pooled into a single security called a Giant	1958	2029	/other	
13	1	the underlying Freddie Mac 8 % securities	2424	2465	/other	
14	0	The principal - only securities	2158	2189	/other	
14	1	The principal - only securities	2369	2400	/other	
14	2	the principal - only securities	2542	2573	/other	
15	0	The interest - only securities	2295	2325	/other	
15	1	the interest - only securities	2474	2504	/other	
15	2	The interest - only securities	2699	2729	/other	
16	0	$ 500 million of Remic mortgage securities offered in 13 classes by Prudential - Bache Securities Inc .	1055	1158	/other	
17	0	10.72 %	2761	2768	/other	
18	0	160 %	2674	2679	/other	
19	0	The offering	1159	1171	/other	
20	0	13 classes	1109	1119	/other	
21	0	single - A - 1	444	458	/other	
22	0	The agency 's	1905	1918	/organization	/organization/company	
23	0	an average life of eight years	2623	2653	/other	
24	0	Freddie Mac 9 1/2 % securities	1704	1734	/other	
25	0	Oct. 15 , 2009	247	261	/other	
26	0	interest - only and principal - only securities	2053	2100	/other	
27	0	$ 300 million	1575	1588	/other	/other/currency	
28	0	The collateral	2103	2117	/other	
29	0	the Treasury 's 10 - year note	405	435	/other	
30	0	a prepayment	2658	2670	/other	
31	0	an average life of eight years and a prepayment of 160 % of the PSA model	2623	2696	/other	
32	0	$ 150 million of 9 % debentures due Oct. 15 , 2019	659	709	/other	
33	0	the non-callable issue	539	561	/other	
34	0	terms	106	111	/other	
35	0	$ 150 million	206	219	/other	/other/currency	
36	0	Oct. 15 , 2019	695	709	/other	
37	0	9.008 %	738	745	/other	
38	0	a Freddie Mac Remic	2231	2250	/other	
39	0	a Giant	2022	2029	/other	
40	0	single - A	498	508	/other	
41	0	50 basis points	383	398	/other	
42	0	$ 150 million of 8.55 % senior notes	206	242	/other	
43	0	Series 103	2253	2263	/other	
44	0	details	1369	1376	/other	
45	0	classes for which details were available	1351	1391	/other	
46	0	stripped mortgage securities	1839	1867	/other	
47	0	Freddie Mac 8 1/2 % securities	1197	1227	/other	
48	0	9 % debentures	676	690	/other	
49	0	the market 's	1313	1326	/other	
50	0	a prepayment of 160 % of the PSA model	2658	2696	/other	
51	0	$ 500 million	1055	1068	/other	/other/currency	
52	0	a Freddie Mac Remic , Series 103 , that will have six classes	2231	2292	/other	
53	0	Prudential - Bache Securities Inc	1123	1156	/organization	/organization/company	
54	0	stripped mortgage securities underwritten by BT Securities Corp	1839	1902	/other	
55	0	the principal	2405	2418	/other	
56	0	10.05 %	1482	1489	/other	
57	0	Friday 's	25	34	/other	
58	0	a spread	371	379	/other	
59	0	There	2771	2776	/other	
60	0	160 % of the PSA model	2674	2696	/other	
61	0	the U.S. and non-U.S. capital markets	61	98	/other	
62	0	10 - year Treasurys	1517	1536	/other	
63	0	maturity	1270	1278	/other	
64	0	$ 150 million of 8.55 % senior notes due Oct. 15 , 2009 , priced at par .	206	279	/other	
65	0	a weighted average remaining term	1233	1266	/other	
66	0	Merrill Lynch Capital Markets	603	632	/organization	/organization/company	
67	0	par	333	336	/other	
68	0	35 1/2	2745	2751	/other	
69	0	8.78 %	1413	1419	/other	
70	0	only interest	2509	2522	/other	
71	0	75 basis points	1425	1440	/other	
72	0	$ 300 million of Remic mortgage securities	1575	1617	/other	
73	0	Morgan Stanley & Co	997	1016	/organization	/organization/company	
74	0	a single security called a Giant	1997	2029	/other	
75	0	no major Eurobond or foreign bond offerings	2782	2825	/other	
76	0	Freddie Mac 8 % securities	1958	1984	/other	
77	0	underwriters led by Merrill Lynch Capital Markets	583	632	/organization	/organization/company	/person	/person/business	
78	0	The non-callable issue	748	770	/other	
79	0	Dow Jones Capital Markets Report	151	183	/other	/other/art	/other/art/writing	
80	0	Standard & Poor 's	512	530	/organization	/organization/company	
81	0	Moody 's	462	470	/organization	/organization/company	
82	0	two - year Treasury securities	1446	1476	/other	
83	0	underwriters	583	595	/organization	/organization/company	/person	/person/business	
84	0	The issue	280	289	/other	
85	0	terms and syndicate manager	106	133	/other	
86	0	the PSA model	2683	2696	/other	
87	0	Baa - 1	895	902	/other	
88	0	underwriters led by Morgan Stanley & Co	977	1016	/organization	/organization/company	/person	/person/business	
89	0	The following	0	13	/other	
90	0	99.943	722	728	/other	
91	0	par	274	277	/other	
92	0	$ 150 million of 9 % debentures	659	690	/other	
93	0	The issue , which is puttable back to the company at par on Oct. 15 , 1999 ,	280	356	/other	
94	0	a Freddie Mac Remic , Series 103	2231	2263	/other	
95	0	syndicate manager	116	133	/other	
96	0	The agency 's first strips issue	1905	1937	/other	
97	0	Series 101	1678	1688	/other	
98	0	underwriters	977	989	/organization	/organization/company	/person	/person/business	
99	0	$ 150 million of 9 % debentures due Oct. 15 , 2019 , priced at 99.943 to yield 9.008 % .	659	747	/other	
100	0	Citicorp Securities Markets Inc	1629	1660	/organization	/organization/company	
101	0	the Treasury 's 10 - year note	856	886	/other	
102	0	an average life	2623	2638	/other	
103	0	$ 300 million of Remic mortgage securities offered by Citicorp Securities Markets Inc .	1575	1662	/other	
104	0	$ 200 million of stripped mortgage securities underwritten by BT Securities Corp .	1822	1904	/other	
105	0	a spread of 50 basis points above the Treasury 's 10 - year note	371	435	/other	
106	0	a single security	1997	2014	/other	
107	0	classes	1351	1358	/other	
108	0	yields	1394	1400	/other	
109	0	Friday 's offerings and pricings	25	57	/other	
110	0	Friday 's offerings and pricings in the U.S. and non-U.S. capital markets	25	98	/other	
111	0	Series 102	1174	1184	/other	
112	0	eight years	2642	2653	/other	
113	0	Oct. 15 , 1999	340	354	/other	
114	0	28.4 years	1282	1292	/other	
115	0	The offering	1663	1675	/other	
116	0	58 1/4	2589	2595	/other	
117	0	a thrift institution	2135	2155	/organization	/organization/company	
118	0	Europe	2829	2835	/location	/location/geography	
119	0	triple - B - plus	919	936	/other	
120	0	$ 150 million	659	672	/other	/other/currency	
121	0	six classes	2281	2292	/other	
122	0	Pricing details	1737	1752	/other	
123	0	$ 150 million of 8.55 % senior notes due Oct. 15 , 2009	206	261	/other	
124	0	1999	813	817	/other	
125	0	99 basis points	834	849	/other	
126	0	8.55 % senior notes	223	242	/other	
127	0	a weighted average remaining term to maturity of 28.4 years	1233	1292	/other	
128	0	the Treasury 's	856	871	/organization	/organization/government	
129	0	the market 's afternoon surge	1313	1342	/other	
130	0	$ 500 million of Remic mortgage securities	1055	1097	/other	
131	0	the Treasury 's	405	420	/organization	/organization/government	
132	0	200 basis points	1495	1511	/other	
133	0	8.45 %	2605	2611	/other	
134	0	$ 200 million	1822	1835	/other	/other/currency	

nw/wsj/23/wsj_2378/000
0	0	Friday the 13th	7	22	/other	
1	0	the stock market	29	45	/organization	/organization/stock_exchange	/other	
1	1	the market	375	385	/organization	/organization/stock_exchange	/other	
1	2	the market	552	562	/organization	/organization/stock_exchange	/other	
1	3	the Dow Jones Industrial Average	993	1025	/organization	/organization/stock_exchange	/other	
2	0	Friday 's market activity	1293	1318	/other	
3	0	Robert Kolb	268	279	/person	/person/education	/person/education/teacher	
3	1	Professor Kolb	1051	1065	/person	/person/education	/person/education/teacher	
3	2	he	1184	1186	/person	/person/education	/person/education/teacher	
4	0	Robert Kolb and Ricardo Rodriguez , professors of finance at the University of Miami ,	268	354	/person	/person/education	/person/education/teacher	
4	1	their	422	427	/person	/person/education	/person/education/teacher	
5	0	Friday the 13th	400	415	/other	
5	1	the date	632	640	/other	
6	0	their study , which spanned the 1962 - 85 period ,	422	472	/other	/other/art	/other/art/writing	
6	1	the original study , titled Friday the 13th , Part VII ,	1071	1127	/other	/other/art	/other/art/writing	
7	0	Miami	347	352	/location	/location/city	
8	0	triskaidekaphobia -- fear of the number 13 --	103	148	/other	
9	0	Saturday 's full moon	1235	1256	/other	
10	0	nearly 200 points	56	73	/other	
11	0	a minus	666	673	/other	
12	0	fear	124	128	/other	
13	0	a so - called Friday the 13th effect	175	211	/other	
14	0	higher than average returns	830	857	/other	
15	0	finance	318	325	/other	
16	0	the anniversary	1197	1212	/other	/other/event	
17	0	the you - know - what	604	625	/other	
18	0	the number 13	132	145	/other	
19	0	a similar vein	1167	1181	/other	
20	0	the number	132	142	/other	
21	0	the only other Friday the 13th this year	950	990	/other	
22	0	higher than average returns -- higher even than Fridays in general , which tend to be strong days for stock prices	830	944	/other	
23	0	a collector of stock market lore	716	748	/person	
24	0	the '70s	541	549	/other	
25	0	Friday 's	1293	1302	/other	
26	0	the 1987 crash	1216	1230	/other	/other/event	
27	0	the 1940 - 1987 period	803	825	/other	
28	0	the 82 Fridays the 13th in the 1940 - 1987 period	776	825	/other	
29	0	their study	422	433	/other	/other/art	/other/art/writing	
30	0	triskaidekaphobia	103	120	/other	
31	0	Fridays	878	885	/other	
32	0	the anniversary of the 1987 crash	1197	1230	/other	/other/event	
33	0	Part VII	1117	1125	/other	/other/art	/other/art/writing	
34	0	different professors	245	265	/person	/person/education	/person/education/teacher	
35	0	a row	588	593	/other	
36	0	the only other Friday the 13th	950	980	/other	
37	0	the 82 Fridays the 13th	776	799	/other	
38	0	a plus , not a minus ,	653	675	/other	
39	0	Saturday 's	1235	1246	/other	
40	0	the University	329	343	/location	/location/structure	/organization	/organization/education	
41	0	about four points	1031	1048	/other	
42	0	Friday the 13th , Part VII	1099	1125	/other	/other/art	/other/art/writing	
43	0	strong days for stock prices	916	944	/other	
44	0	nine times	574	584	/other	
45	0	a part	1275	1281	/other	
46	0	an unlucky choice of data	510	535	/other	
47	0	this year	981	990	/other	
48	0	It	0	2	/other	
49	0	Friday the you - know - what	597	625	/other	
50	0	1987	814	818	/other	
51	0	a plus	653	659	/other	
52	0	professors of finance at the University of Miami	304	352	/person	/person/education	/person/education/teacher	
53	0	academia	164	172	/organization	/organization/education	/other	
54	0	Friday	597	603	/other	
55	0	Yale Hirsch , a collector of stock market lore	702	748	/person	
56	0	85	461	463	/other	
57	0	stock market lore	731	748	/other	/other/art	/other/art/writing	
58	0	strong days	916	927	/other	
59	0	stock prices	932	944	/other	
60	0	a collector	716	727	/person	
61	0	Fridays in general	878	896	/other	
62	0	Another study	751	764	/other	/other/art	/other/art/writing	
63	0	nine times in a row	574	593	/other	
64	0	data	531	535	/other	
65	0	the University of Miami	329	352	/location	/location/structure	/organization	/organization/education	
66	0	falls	568	573	/other	
67	0	Yale Hirsch	702	713	/person	
68	0	an unlucky choice	510	527	/other	
69	0	fear of the number 13	124	145	/other	
70	0	the original study	1071	1089	/other	/other/art	/other/art/writing	
71	0	the anniversary of the 1987 crash and Saturday 's full moon	1197	1256	/other	/other/event	
72	0	13	143	145	/other	
73	0	evidence that the market is spooked by Friday the 13th	361	415	/other	
74	0	Ricardo Rodriguez	284	301	/person	/person/education	/person/education/teacher	
75	0	Robert Kolb and Ricardo Rodriguez	268	301	/person	/person/education	/person/education/teacher	
76	0	Friday the 13th	1099	1114	/other	/other/art	/other/art/writing	
77	0	Fridays in general , which tend to be strong days for stock prices	878	944	/other	
78	0	stocks	680	686	/other	
79	0	the 1962 - 85 period	450	470	/other	
80	0	professors	304	314	/person	/person/education	/person/education/teacher	
81	0	Just a coincidence	76	94	/other	


